Minimal error momentum Bregman-Kaczmarz

The Bregman-Kaczmarz method is an iterative method which can solve strongly convex problems with linear constraints and uses only one or a selected number of rows of the system matrix in each iteration, thereby making it amenable for large-scale systems. To speed up convergence, we investigate acceleration by heavy ball momentum in the so-called dual update. Heavy ball acceleration of the Kaczmarz method with constant parameters has turned out to be difficult to analyze, in particular no accelerated convergence for the L2-error of the iterates has been proven to the best of our knowledge. Here we propose a way to adaptively choose the momentum parameter by a minimal-error principle similar to a recently proposed method for the standard randomized Kaczmarz method. The momentum parameter can be chosen to exactly minimize the error in the next iterate or to minimize a relaxed version of the minimal error principle. The former choice leads to a theoretically optimal step while the latter is cheaper to compute. We prove improved convergence results compared to the non-accelerated method. Numerical experiments show that the proposed methods can accelerate convergence in practice, also for matrices which arise from applications such as computational tomography.

==> MATLAB/CT/results/fanbeamtomo/res_over_iter.txt <==
k	rt_srk	rt_esrk	rt_hb_double_inexact	rt_hb_opt_beta	rt_hb_beta_0.1	rt_hb_beta_0.2	rt_hb_beta_0.3	rt_hb_beta_0.4	rt_hb_beta_0.5	rt_hb_beta_0.6	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	0	0	0	0	0	0	0	0	0	0	0.178749213208258	0.0534150125243534	0.0512466380334688	0.0612698678613939	0.1563759393458	0.136881900700872	0.114161357240025	0.0911268378625443	0.0742656961940898	0.0591151749027319
3781	0.0388467469999999	0.215875843	0.056026608	0.319168767	0.0569935239999999	0.0482233440000001	0.046320424	0.0461801739999999	0.047423821	0.0461178709999999	0.0665893969610542	0.013787007027564	0.016329352968093	0.0168761244807137	0.0605437834477344	0.0544987336871413	0.0444377381799364	0.0367083624033764	0.0279183233759866	0.0228174747769057
7561	0.0718731430000001	0.386987094	0.101568544	0.599369385000002	0.106121592	0.0917044950000002	0.088271871	0.0875335709999999	0.0887433610000003	0.0874865449999998	0.0351727436083761	0.00870446730388806	0.0090257670272165	0.0106058844328528	0.0296815459452498	0.0253819242223753	0.0226911501291237	0.02062967993569	0.0173198130046346	0.0118582544584841
11341	0.104570176	0.551703456999999	0.146776338	0.878635847	0.155209674	0.134946909	0.129361115	0.128736424	0.12979176	0.127893403	0.0226336842898069	0.00680845854694155	0.00742676078721831	0.00773964175985505	0.0206015539837894	0.0192518438192943	0.0151099339462956	0.0126016001937103	0.0110398048494989	0.00886466522767463
15121	0.138808263	0.720943162	0.193017664000001	1.163446135	0.205496039	0.179598769999999	0.200432021000001	0.171224227000001	0.179586835999998	0.169810763	0.0195245320240871	0.00966658270486765	0.0111307176538177	0.0103265628198103	0.0165895512274644	0.0144900529507274	0.0136533255324528	0.0136174282960849	0.0140354096710903	0.0138843177855517
18901	0.172242187	0.886419746000001	0.238810547000001	1.436601371	0.255149506	0.223496608999999	0.242814831	0.212918282000001	0.221777882999998	0.211049692	0.0134113251610538	0.00505622841431549	0.00537473512630963	0.00633741773463458	0.0121336157183625	0.0108466209685641	0.0098142980714067	0.00873861572537368	0.00704791515862832	0.00585136102406339
22681	0.205967156	1.052797523	0.285196107000001	1.718603269	0.305362958	0.268099546999999	0.285696374	0.255624689000001	0.264258203999999	0.253409622000001	0.0112176246284892	0.00449285847282203	0.00406342646131746	0.00442344963561852	0.0102233652812605	0.00924483209156757	0.00837857565084186	0.00663520634792685	0.00585043668795588	0.00473326564888541
26461	0.238660537	1.215423869	0.330208044000001	1.992129112	0.353904174999999	0.311085366999999	0.327294714000001	0.297085911000002	0.304991527999999	0.294493661000001	0.0101517230032	0.00403310827150829	0.00392687152353032	0.00410150726787982	0.00922049954766656	0.00851722990718905	0.00727227571478737	0.00625290379550899	0.00550493575839087	0.00436317105158275
30241	0.272829013000001	1.384742782	0.376921040000002	2.270844907	0.404655798999999	0.355945508999999	0.370557982	0.339800243000002	0.347110673999999	0.337025391000001	0.00992126611243762	0.00468866670114228	0.00489890995902135	0.00504789442628548	0.00956631276174793	0.00913551393974709	0.00874019068497785	0.00838918675284691	0.00785801418369657	0.00702342604052293
34021	0.305932047	1.54948672099999	0.422814599000003	2.54436434699999	0.454578107999999	0.399635255	0.412984139	0.381748492000003	0.388867879	0.378509397000001	0.00828814404004798	0.00265771744352295	0.00283238283723702	0.00318304669063628	0.00774716353255963	0.00631606219777315	0.00569042304354141	0.00504835409003008	0.00425855421657894	0.00334074119641921
37801	0.339096680999999	1.71399159	0.468612173000002	2.819352296	0.504233463999999	0.443332221	0.455163745	0.423273142000004	0.430373427	0.420049942000002	0.00876557598709708	0.00294526850725922	0.00252394006592759	0.00342260957804863	0.00767045241326339	0.00690665127435466	0.00631216985525092	0.00544930533678146	0.00461446210602805	0.00353026988782619
41581	0.373508330999999	1.883790225	0.515796677000002	3.10249887099999	0.555446771999999	0.488367599	0.498512738	0.466794077000002	0.473001495	0.462740947000004	0.00722804958990026	0.00190581284971498	0.0017956127786276	0.00207411251663706	0.00611314360866466	0.00548854689307223	0.0048445139943773	0.0042532428279847	0.00358107448157752	0.00239178500817554
45361	0.407753969999999	2.053812493	0.562743054000004	3.37824718299999	0.606324403999999	0.533041165000001	0.541671484000005	0.509580394000003	0.515743941999998	0.505012756000004	0.00586370025960248	0.0016864756688729	0.00149487677894971	0.0016001919843457	0.00538013590305242	0.00478746768772392	0.00423492724630431	0.00370337163760383	0.00313444893694445	0.00210008174647328
49141	0.442705400999998	2.22289865399999	0.610044439000003	3.659251221	0.657502537999998	0.578116604000001	0.585134202000004	0.552473855000003	0.558885157999997	0.547383438	0.00582384678709531	0.00164907726998473	0.00148328169499448	0.00154152261673558	0.00536811446637397	0.00481331531921238	0.00424432708810071	0.00369174845200911	0.0031181542271412	0.00200835444384261
52921	0.482363035999997	2.41736519899998	0.664351336000003	3.96907299899999	0.716058290000001	0.674597684000001	0.634155364000006	0.600914064000002	0.607293692	0.595993138000002	0.00590596872120485	0.0016792753236491	0.00149421017802243	0.0015336019039595	0.00542933692331746	0.00485653200276063	0.00425531731289876	0.00363164814272681	0.00267072018791863	0.00194690085709907
56701	0.516957657999996	2.58721151599998	0.711791510000004	4.25075204799998	0.767556183000004	0.720396474000002	0.678507248000009	0.644438289000006	0.651065783000002	0.639616208000002	0.00519130176840832	0.00138761928502394	0.00123043896939665	0.00140601748471235	0.00471508753246319	0.00426623434170361	0.00377022786408916	0.0032998540963464	0.00238557360919061	0.00179567563338949
60481	0.550681443999995	2.75420996499997	0.758540282000005	4.52389868899997	0.818029886000006	0.765236968999999	0.721421016000008	0.686821385000005	0.693432684	0.681777620000004	0.00496556496807298	0.00130949312889971	0.00112999126618387	0.00118887192058156	0.00453783965381752	0.00407993924148126	0.00357590282544558	0.00276436239659301	0.00222145320508424	0.00172417025732507
64261	0.585535382999992	2.92559943899997	0.805862087000004	4.80484420099997	0.869299713000006	0.811235888	0.765588133000009	0.730553984000002	0.736547094000005	0.724822759000007	0.00457991722607612	0.0011515890328607	0.000994246345189128	0.00109502919761146	0.00419392133836935	0.00375059037765749	0.00331534871002099	0.00244447120135129	0.00201768837407994	0.00162719238825746
68041	0.620114731999988	3.09558798199997	0.852710405000006	5.08334689599997	0.920204031000007	0.856406332	0.809451359000008	0.774098220000003	0.779394151000004	0.767765440000007	0.00430806061801787	0.000924158845751425	0.000827353124168399	0.000866984032093144	0.00393651464084816	0.00350834638565061	0.00294943843945553	0.00224894471184186	0.00185281059138593	0.00152210926284564
71821	0.654429515999989	3.26724061599997	0.899614305000003	5.35796237599998	0.971191457000006	0.901479406999997	0.853070724000009	0.817243781000005	0.822298865000005	0.810743320000004	0.0042494107829987	0.000938227473889662	0.000807585970368517	0.000878775146147888	0.00385316730715835	0.00342346032419567	0.00263329183265077	0.00217076750330491	0.00175872567510167	0.00143444752754479
75601	0.689514024999991	3.44129474699998	0.948049362000001	5.63985554300001	1.02351772300001	0.948375189999997	0.897678975000009	0.861956787000005	0.866364827000005	0.854903156000006	0.00450598666104016	0.00109296242565986	0.00096760034641836	0.00106659434009272	0.00419264061777687	0.00357612602379984	0.00304812841292346	0.00266047146793381	0.00219088285960479	0.00117949402066142
79381	0.724241560999994	3.61233274099996	0.995520420000003	5.91134894200001	1.07492516300001	0.993818802999998	0.94115450500001	0.905422330000003	0.909241301000005	0.897920924000005	0.00377036312032229	0.000675053474755657	0.000628763963893336	0.000673102843586984	0.00341169404243816	0.00267684401923652	0.00227709910251409	0.00191338555011042	0.00160365592883855	0.00063019011264335
83161	0.758766740999992	3.78212555799996	1.04286006200001	6.18997929900001	1.12663057500001	1.039561051	0.984922591000008	0.948846426000004	0.952280443000006	0.940892733000008	0.00393371347264117	0.000545467656578556	0.000693461696905712	0.000723716804103091	0.00335142747840229	0.00287193854640766	0.00247767362202212	0.00209734594761718	0.00174166141646775	0.00066706803492092
86941	0.793562169999991	3.95340580799996	1.090841373	6.46795310400001	1.17892579900002	1.086006112	1.02947680600001	0.993274324000005	0.996320267000007	0.98505698700001	0.00344925196318528	0.000459363291663977	0.000588721411406969	0.000606517050317966	0.0027573148144604	0.00238081543030027	0.00203585262925521	0.00174554989058729	0.001511290537118	0.000564711801683338
90721	0.828571017999989	4.12388092299996	1.13865450900001	6.74511202400001	1.23089252300002	1.132191374	1.10199900700001	1.03732284	1.03996495500002	1.02877055200001	0.00341327310810999	0.000462620439634435	0.000543948707345513	0.000553027265281786	0.00281999344541773	0.00242237697105457	0.00204811605356003	0.0017332783519341	0.00148312943652262	0.000518887184609731
94501	0.86392538499999	4.29607402699993	1.186760668	7.02590553400001	1.28358641100001	1.178928666	1.14718001500001	1.081907977	1.08424238100002	1.07278259800001	0.00293001968246098	0.000391735140581905	0.000558684020034027	0.0005948973083941	0.00258195007205005	0.00222921669183271	0.0019035653163308	0.00163976735097716	0.000789506951347742	0.000495790200388244
98281	0.899498307999988	4.47111817799993	1.235815503	7.31027844400003	1.33678827800001	1.225664622	1.19261562700001	1.12701111500001	1.12909718700003	1.11783414600001	0.00283568608183265	0.000363652775361628	0.000509831727714056	0.000538724175569966	0.00252272173009101	0.00219297144976861	0.0018796275362201	0.00162999028337575	0.000741579262273112	0.000470016817448391
102061	0.935749406999988	4.64839880299993	1.28544395999999	7.59914461400003	1.39101579800001	1.27319331100001	1.23875435400001	1.17255040800001	1.17421631600003	1.16332935300001	0.00324333853260996	0.000415133316643557	0.000634910181679651	0.000596619428818935	0.00288895113105965	0.00249093698039074	0.00213374947595135	0.00181840593383327	0.000905944347519238	0.000579964095311419
105841	0.971187621999986	4.82158081599994	1.33400610999999	7.87717388200003	1.44370027200001	1.31992798200001	1.283886638	1.21724113900001	1.21870367800003	1.20781413000001	0.00262071700560813	0.000277256568908548	0.000446911081087744	0.000468538669632155	0.00231812181894723	0.002005592262242	0.00173176986644587	0.00152918972220436	0.000626111298754121	0.000430417929191884
109621	1.00740615599999	4.99894467799995	1.38350280499999	8.16919330900004	1.49758262700002	1.36751257300001	1.33033164100001	1.26291221400001	1.26407271200003	1.25315324100002	0.00242777203861631	0.000225332293075858	0.000164491541063573	0.000485924260826927	0.00214804613858954	0.00186946892764848	0.00163774279271309	0.00146536560483166	0.00056136595090682	0.00040891560880569
113401	1.04356741399999	5.17498695499996	1.43289199099998	8.45878821000009	1.55109304200002	1.41466555800001	1.37583765400001	1.30846608300001	1.30913632000003	1.29779490800001	0.00257098740458844	0.000243967510571803	0.000166141820487897	0.000507147662302979	0.00229275112711018	0.00201452495257533	0.00177336704534142	0.00157474133444997	0.000684323386238795	0.000452876406322054
117181	1.08061689099999	5.35348689499995	1.48337564499998	8.74437092200003	1.60537906300002	1.46270078500001	1.42206904400001	1.35425264000001	1.35471287700003	1.34327489200001	0.00235762003809781	0.00020250033614356	0.000138221964629317	0.000484332816378452	0.00207732832794248	0.00181596608026157	0.00159502243808484	0.000782169130752725	0.000525556098832128	0.000400192555832409
120961	1.11550867399999	5.52526216199994	1.53156287399999	9.0234972350001	1.65758467800002	1.509281258	1.46706045400002	1.39846317200001	1.39886884400003	1.38697302700001	0.00222342364359665	0.000168766793036005	0.000113977078695983	0.000518419978512544	0.00196673573135681	0.00173060642949989	0.00154609867043688	0.000692520494073074	0.000485875901038108	0.000393546193745857
124741	1.15906531399999	5.73639522499993	1.59073987199998	9.35294850400015	1.72056916700002	1.564861566	1.52038749800002	1.45126725400002	1.45155238000003	1.43964424000001	0.00221680468362566	0.000188630900077415	0.00012589442656723	0.000470425389111376	0.00198265842517762	0.00177129310202264	0.00158101610237767	0.000779067449886386	0.000545240582104415	0.000399501075751783
128521	1.19641576799999	5.92610726499994	1.64218684899998	9.6456645090002	1.77611357100002	1.613808252	1.56785467800001	1.53199697500002	1.49841611500003	1.48662928200001	0.00208930222279258	0.000137281609146357	9.23695991197318e-05	0.000116363209365421	0.00186271693480576	0.0016504476772981	0.00149503062298044	0.000653817489947326	0.000494095573033046	0.000437790772066963
132301	1.23228561499999	6.10194089999995	1.69116090699998	9.92107618200015	1.82942890200002	1.66109959200001	1.61354834100001	1.57729202100003	1.54364605600003	1.53189284500001	0.00198501515116245	0.000116245946241239	7.7261674896017e-05	9.58278014891845e-05	0.00176470020104385	0.00156748607638454	0.00142803788758278	0.000574964255170194	0.000428680414763852	0.000378304287840433
136081	1.26849869599999	6.27694116099994	1.74067936099997	10.1816114430001	1.88348154700002	1.70885577000001	1.659748329	1.62291770200004	1.58914977800003	1.57739738600001	0.00193966713001781	0.000106223713861443	7.10585731642863e-05	8.9045545762618e-05	0.00173383499284832	0.00155257948122664	0.000777073967282331	0.000553738938990563	0.000417308377138735	0.000368766186984358
139861	1.30525875999999	6.45576077299993	1.79085821599997	10.4334185970001	1.93844875800002	1.75735300900001	1.706840006	1.66931011500003	1.63509909600003	1.62325683300001	0.00185019879697212	8.82569948232307e-05	5.8541085189617e-05	7.37118328388759e-05	0.00165296493930369	0.00149026991972032	0.000713172215352976	0.000532039438853867	0.000412993660925236	0.000372591933803487
143641	1.34127991899999	6.63207682499991	1.84067054099998	10.6947037950001	1.99277430700003	1.80558528500001	1.75327784500001	1.71504557000002	1.68066172500003	1.66862986400001	0.00179202692095646	8.16999095221883e-05	5.21302544417334e-05	6.34772604665558e-05	0.00161333294587395	0.00145929674193095	0.000656375959091306	0.000496174775426631	0.000401616331762118	0.000379260598444467
147421	1.37679970999999	6.80448740199992	1.88960972699998	10.9401801690001	2.04596812800002	1.85238279100001	1.79865835800001	1.76012952100002	1.72565903200003	1.71350488400001	0.00174108517872276	7.35073557562712e-05	4.57967035634758e-05	5.86136825482352e-05	0.00156321647689963	0.00143020332057301	0.000619406982657628	0.000471998153488525	0.000388326186503502	0.000360210559412955
151201	1.412877122	6.9802244099999	1.93896421499998	11.1796361290001	2.09974402400002	1.900155781	1.844732672	1.80565832800002	1.77102604700003	1.75871265200001	0.00173017353574689	6.64112845756505e-05	4.39548727209735e-05	5.6134965678438e-05	0.00156576427657202	0.00143583350885064	0.000613104680981324	0.000473085135529936	0.000392280176002483	0.000369855132566096
154981	1.449683943	7.15879668799989	1.98957113699998	11.4097811850001	2.15500746800002	1.94891685	1.891737653	1.85249961800002	1.81728276800003	1.80492367400002	0.0017001308479074	5.92912553540491e-05	3.67225513277145e-05	4.71740139526957e-05	0.00154848089961675	0.000778970454741898	0.000577467104592694	0.000449127847453328	0.000386281066714454	0.000367528713108193
158761	1.488082339	7.34605054299987	2.04216437599997	11.6650925530001	2.21260557700001	1.999358136	1.94068492	1.90093635300002	1.86540064200003	1.85314400200002	0.00167799456834326	5.01011159435936e-05	3.26601029593315e-05	4.15564382840125e-05	0.00153080311393841	0.000757433019510124	0.000571745404186377	0.000447343213644177	0.000380777130716339	0.000367285135860316
162541	1.530588394	7.55223678899986	2.09998587499997	11.9332640100001	2.27514468900001	2.05457948099999	1.99363507000001	1.95380445200002	1.91824646000003	1.90542782400002	0.00165393658184406	4.97518791009327e-05	3.0266649105034e-05	3.87245280423742e-05	0.00150333293149138	0.000710832432807133	0.000542052172735971	0.000428950591517532	0.000374190546260478	0.000367982910696263
166321	1.569084324	7.73696069399986	2.15277439299997	12.1803252840001	2.33217475100002	2.104693895	2.04205276200002	2.00191300300002	1.97409894100004	1.95321989000002	0.00158556882402626	3.98480348885685e-05	2.41400956352576e-05	3.36369633682794e-05	0.00145495855613308	0.000653070807853577	0.000507688740237797	0.000410143149043795	0.000362629667812666	0.00036360826164369
170101	1.607932617	7.92518172099987	2.20577592799997	12.4022423280001	2.38988467700002	2.15577545	2.09148974400002	2.05079068000001	2.02245219700004	2.00159279900002	0.00154718715950611	3.69640647882039e-05	2.18802011479633e-05	2.84604163421001e-05	0.0014279851788024	0.000623741821274552	0.00048969668592122	0.000406667969903742	0.000370781224726751	0.000368506453039947
173881	1.64433118	8.09965760599988	2.25574261699998	12.6069501870001	2.44437068900002	2.20369348599999	2.13741314500001	2.096583677	2.06782522900005	2.04707701000004	0.00154708734125494	3.55252766852933e-05	2.10397921208765e-05	2.70582799981498e-05	0.000822587018558165	0.000615426444950369	0.00048350529877187	0.000404170652065034	0.000374694736117081	0.000375992121819741
177661	1.680526717	8.27455723199989	2.30545479199999	12.7751369110001	2.49839869000003	2.251433958	2.18346543400002	2.14226715000001	2.11357149000007	2.09266092800004	0.00153849262730578	3.73892532209846e-05	2.38296802765866e-05	3.23493000022716e-05	0.000815750365827529	0.000641422447468013	0.000507312066362415	0.000423175401194881	0.000380445121511186	0.000164092205666646
181441	1.718163345	8.45671642399997	2.35790793499999	12.9460133290001	2.55484690200002	2.30156243600001	2.23192726700003	2.18997332	2.16061613400008	2.13986191800003	0.00153580800919562	3.28673229388984e-05	1.92093012294794e-05	2.51773560214758e-05	0.000775408935344663	0.000605450322349431	0.000473556952431987	0.000397178835216583	0.000366599147276742	2.61274244402349e-05
185221	1.753765568	8.63009767700003	2.40760038399999	13.091311639	2.60902660400003	2.34987903900001	2.27814996000002	2.23612050500001	2.20633140300009	2.18512619100004	0.00146853226712128	2.57572777025016e-05	1.47373912264517e-05	2.05302452437773e-05	0.000695245358660095	0.000547705022650626	0.000439619784429832	0.00038349836241506	0.000362836622007268	2.08171812688794e-05
189001	1.79158691700001	8.81593667400003	2.46026749099999	13.2735577810001	2.66610817800002	2.40017812300002	2.32722916600001	2.28471912100001	2.2544009670001	2.23314036000005	0.00105874838474505	2.18632250539564e-05	1.24535466364655e-05	1.72296681402759e-05	0.000655918851185411	0.00052168201817504	0.000426727455003863	0.000382084322412356	0.000369702880119681	1.6276349750384e-05
192781	1.828265473	8.99354579000001	2.510245445	13.479706068	2.72063161700001	2.44789014200002	2.373721374	2.33036061300001	2.3000730720001	2.27894063900005	0.000801123575732673	1.82340690030753e-05	9.83675175329384e-06	1.45821559052187e-05	0.000650085122115519	0.000512733295759149	0.000418400853992988	0.000372708569811644	0.000360631015310665	1.32442230759765e-05
196561	1.866710167	9.17913098199999	2.56348169899998	13.682775886	2.77796773200002	2.49859691500002	2.422779118	2.379297835	2.34853099800009	2.32696835400006	0.000797245301737465	1.91807113033253e-05	1.14991096369848e-05	1.72278460063143e-05	0.00065179908960534	0.00051853314029984	0.000425676978959288	0.000379471025931358	0.000261639082845728	1.50016999108256e-05
200341	1.903655574	9.35856609000001	2.61465353699999	13.864074286	2.833831272	2.54781628800001	2.470369619	2.42639197499999	2.39503894500009	2.37375927100006	0.000709431301174686	1.49031425093978e-05	8.01333622642367e-06	1.20939524740537e-05	0.000569889969096806	0.000469646240729049	0.000396107081076886	0.000362965774577877	4.61161750634669e-05	9.80207341693018e-06
204121	1.940992092	9.54146073699999	2.66653449199999	14.0053396469999	2.89060979599999	2.63506679400001	2.518655446	2.47441210700001	2.44280224600009	2.42125062500007	0.000682395136725228	1.17402600245907e-05	6.45007034438017e-06	9.64333901299659e-06	0.000551483431555415	0.000460736611486744	0.000397316547416704	0.000374205191371826	3.50404651643223e-05	7.37306981470611e-06
207901	1.978844766	9.727245081	2.71907667599999	14.168561494	2.94777655899999	2.68612978100001	2.56794140699999	2.523133242	2.49137603400009	2.46930439100006	0.000697284536215442	1.25627101433118e-05	6.66989918693332e-06	9.94358620958228e-06	0.00055768766587135	0.00046207060008608	0.000398532232600673	0.00037078749221398	3.59177229832467e-05	7.71727351500065e-06
211681	2.01442969399999	9.90212193200001	2.76941745699998	14.261405748	3.00270615899998	2.73484105300001	2.61461043199999	2.56927040899998	2.53741117100008	2.51532891300005	0.000663630099152037	1.16772376813103e-05	6.03355293389601e-06	9.06387107482467e-06	0.000532129798853005	0.00045040987312949	0.000389309368621407	0.000363410461320367	3.21073012635959e-05	6.74229223333129e-06
215461	2.049978595	10.076950676	2.81949176799999	14.34414431	3.05804508399998	2.78399351500001	2.66236893499998	2.61649724199998	2.58461183200008	2.56239115300006	0.000629796091503592	1.0800214269592e-05	5.51454916682702e-06	8.29844638317649e-06	0.000510446316809708	0.000437786661087498	0.000385169121195092	0.000362743731595313	2.86936621193936e-05	6.05172897813299e-06
219241	2.08684463400001	10.258213722	2.87106544	14.424172311	3.11497189799998	2.83494170300002	2.71126778499997	2.66512748599998	2.63313029300008	2.61043332700005	0.000596395371204168	8.01147773577543e-06	4.29086442026347e-06	6.64482871824029e-06	0.000495751626648972	0.000424688464687898	0.000407435033038256	0.000399706896232092	2.38429235300828e-05	4.50692411329015e-06
223021	2.122889827	10.43416857	2.92058828699999	14.558376798	3.16942174699999	2.88304862700001	2.75758117499997	2.71099918399999	2.67869037700009	2.65607987800007	0.00057164970196686	7.78845115615411e-06	4.23970902358763e-06	6.54630415241237e-06	0.000467685190333361	0.000390392254213327	0.000351458071450888	0.000361308335901704	2.30177757574706e-05	4.45983623419386e-06
226801	2.15867390300001	10.608467843	2.97054208899999	14.6394504389999	3.22412154799999	2.93147031100002	2.80471845699998	2.75754099399999	2.72490564200009	2.70227254600007	0.00056681486995313	7.30680890605056e-06	3.74955263295086e-06	5.84036533633482e-06	0.000469162919655504	0.000398402574798699	0.000359322142346929	0.000242455913239495	2.05342567039323e-05	3.71499090014349e-06
230581	2.19479280500001	10.7856559919999	3.02093285399997	14.7210624579999	3.279478095	2.98070163200002	2.85207397699997	2.804716736	2.77175056900009	2.74885368200007	0.00054737988693196	6.61794864255717e-06	3.22263346717569e-06	5.12218902679619e-06	0.000452447522048679	0.000383308835482271	0.000348094900201387	6.19385836344313e-05	1.8718994367182e-05	3.26259165082686e-06
234361	2.230397844	10.9621155929999	3.07102267799997	14.798394139	3.33422721499999	3.02945343700002	2.89939574999997	2.85158356599998	2.8182504230001	2.79525461700008	0.000612514188550102	6.7213371890089e-06	3.68478175230119e-06	6.09394108367097e-06	0.000494485969890216	0.000408274027119966	0.000365322775559643	6.33283924868312e-05	1.99499566264756e-05	3.28265190920908e-06
238141	2.267851555	11.146401146	3.12301918199998	14.883033047	3.39119532599999	3.07993709900004	2.94817048499997	2.89988747499999	2.8664916430001	2.84358909700008	0.000524293865929702	5.34364103350764e-06	2.64758054061108e-06	4.20036892923397e-06	0.00043937372373309	0.000383787371809552	0.000350584688902421	5.04159573060547e-05	1.59500521438998e-05	2.54144273918377e-06
241921	2.31279292599999	11.3718807429999	3.18655759199999	14.970418206	3.45986858399998	3.14057204700004	3.00751707299998	2.95800785799999	2.9247552110001	2.90168627300007	0.00050080916553782	4.92298159398793e-06	2.42080604154177e-06	3.95616583229649e-06	0.000417586342619942	0.000362330921886187	0.000335827632355048	4.62068058894261e-05	1.46126877431764e-05	2.2714993226636e-06
245701	2.34961119800001	11.586769731	3.23775030399999	15.028678947	3.51715059499998	3.19151811300003	3.05709679699997	3.01502876399999	2.97366821500011	2.95042564500008	0.00048440158400764	4.35648084045571e-06	2.08348813000245e-06	3.486652810014e-06	0.000407267041490875	0.000356302013557824	0.000330751377872453	4.10697794823398e-05	1.27284274093732e-05	1.90396142873093e-06
249481	2.38458228	11.762366994	3.286748663	15.085880909	3.57199656899998	3.24010806000003	3.10425169899998	3.06137592299999	3.01979803200012	2.99664688400009	0.000469958477189873	3.88264571635582e-06	1.89667996234236e-06	3.28063260273011e-06	0.000401144646999493	0.000356591045462846	0.000336022994902622	3.73119594969113e-05	1.13427900959751e-05	1.65165266755155e-06
253261	2.420067147	11.9404983	3.33610708899998	15.142279854	3.62738236999998	3.28946166400004	3.15160620299998	3.10846543199999	3.06658704800011	3.04348428000008	0.000536996418359509	5.06901458576627e-06	2.7478966169071e-06	4.49866583106666e-06	0.000450835740918545	0.000386032300823119	0.000350060820401637	6.00595511814916e-05	2.03917960308194e-05	3.07463598492175e-06
257041	2.455906759	12.1194017	3.38597316399998	15.198188504	3.68324602599997	3.33931923900004	3.19982565399999	3.15599897399999	3.11407430100012	3.09126711700008	0.000465136832637402	3.31292684976324e-06	1.57122127537502e-06	2.6961727308481e-06	0.000400807387472401	0.000361780913600796	0.000343421495426099	3.3978535872228e-05	1.00819706420321e-05	1.33062805261502e-06
260821	2.49074345700001	12.294535077	3.43368865299999	15.245966759	3.73811905699996	3.38756754000004	3.24652545999999	3.20221377999997	3.15988455500012	3.13704916700008	0.000436647011189737	2.85191528137079e-06	1.3560209719501e-06	2.49532307290552e-06	0.000378476798207517	0.000343300639876647	0.000328180456018197	2.95048954345124e-05	8.60916710043498e-06	1.091181649852e-06
264601	2.526734053	12.4770511459999	3.48305203	15.293358631	3.79470654799995	3.43753233700004	3.29510067	3.25031967699996	3.20757299900011	3.18485357900007	0.000438598180853247	2.55020830662787e-06	1.28375374842839e-06	2.45348049202481e-06	0.000382407780899987	0.000346906348349841	0.000331521319515179	3.048956980764e-05	9.18235795610321e-06	1.12705948134448e-06
268381	2.56371769400001	12.6644172319999	3.533805883	15.3398116710001	3.85254153999995	3.48866502900004	3.345013305	3.29952596699996	3.25689156200011	3.23350047800007	0.000421032469665773	2.29676245040235e-06	1.06830011823851e-06	2.02048131056332e-06	0.00037090422515849	0.000342490944931862	0.000329725438207201	2.44232283632186e-05	6.87289788464569e-06	8.1084349880786e-07
272161	2.59927029300001	12.842454622	3.58295582599999	15.3863922600001	3.90864477799994	3.53764867700006	3.392628119	3.34677281899995	3.30368622800011	3.28006820400006	0.00042783586253772	2.19055284899949e-06	1.11427734153666e-06	2.21927893161189e-06	0.0003747982312695	0.000345392417881922	0.000159355790089117	2.52188595058414e-05	7.20233474284937e-06	7.87445090015238e-07
275941	2.63541246100001	13.0244150089999	3.633474756	15.4388508980001	3.96480454399993	3.58760658700007	3.440980802	3.39467155199994	3.35135420800011	3.32766601200007	0.000410702930125298	1.90120408926096e-06	8.58648719668124e-07	1.69560011740335e-06	0.000364921131714396	0.000339159628997712	5.6106036647458e-05	2.11895561409961e-05	5.73610335960605e-06	6.17215236519865e-07
279721	2.67161320800001	13.2053955599999	3.68216124000001	15.4794133460001	4.02141326999994	3.63852552800009	3.4902306	3.44327417399995	3.39984801700011	3.37605875500007	0.000403534530036219	1.66470891516212e-06	8.18544200643202e-07	1.80939756220865e-06	0.000359847052980714	0.000334539540105441	5.45760686973784e-05	2.14121564101362e-05	5.95479830444369e-06	6.60121569091435e-07
283501	2.71403288600001	13.4183998059999	3.73899681200001	15.5233321490001	4.08655977599998	3.69639178800008	3.54616760499999	3.50393236999995	3.45518060200011	3.43122202200007	0.000391887005385564	1.53672591272587e-06	7.43628785534691e-07	1.52495472311394e-06	0.00035404911922475	0.000334364824397209	4.59887817286743e-05	1.74956642446525e-05	4.59223048026127e-06	4.65619819161646e-07
287281	2.75626793500002	13.675856702	3.79521575200002	15.5645691200002	4.15183884299999	3.75417281100008	3.60168669099998	3.55904412799997	3.51019615900012	3.48641624700006	0.000396026951775143	1.31419034744317e-06	6.53399326981462e-07	1.42763156199776e-06	0.000362508282520458	0.000346025704927434	4.28486182403218e-05	1.60041012370177e-05	4.13356268901526e-06	4.11398457548421e-07
291061	2.792875606	13.861751676	3.84471833800002	15.6034767200001	4.20933195199998	3.80498016000007	3.65082946799998	3.60826685799996	3.55918310400013	3.53537806900005	0.000389453773486459	1.17395484480884e-06	5.71962772541338e-07	1.36850089739322e-06	0.000355219123880472	0.000337834311822849	4.14281430888763e-05	1.51022965874332e-05	3.89385954402829e-06	3.50458421448927e-07
294841	2.829731651	14.0469342419999	3.89403940800003	15.6426728930001	4.26675094999996	3.85667173500007	3.70047729099998	3.65743878599995	3.60808913100012	3.58417728300005	0.000381800474169764	1.06917865672536e-06	5.334747224927e-07	1.29329228605666e-06	0.000350241952451015	0.00033399315888318	3.85176963282636e-05	1.40419968279937e-05	3.54374620796457e-06	3.09989809157526e-07
298621	2.86588099800001	14.230757921	3.94214284200002	15.6786313930001	4.32390823599993	3.90721331900007	3.74966727299998	3.70585634399997	3.65648790500013	3.63260096300006	0.00038079753784877	1.0501030356476e-06	5.29872080692111e-07	1.22394606032065e-06	0.0003489154805354	0.000333326994618235	4.17072128472093e-05	1.59608555531917e-05	4.16537136540481e-06	3.57383420579922e-07
302401	2.903226537	14.4198481269999	3.99193576900002	15.7151667320001	4.38284583199992	3.95963179400007	3.80058611299998	3.75621913499996	3.70667435800014	3.68274104100006	0.000379960232869609	1.01248985600692e-06	4.70535661310997e-07	1.05846474809734e-06	0.000350210024049121	0.000336452381908107	3.60277110037138e-05	1.29552983334647e-05	3.12592095518533e-06	2.66422165918106e-07
306181	2.941608178	14.6148824499999	4.04258337600004	15.7502363510001	4.44329716999993	4.01288646900006	3.85249245199998	3.80708281399995	3.75743409500014	3.73347017500007	0.000381587965622274	9.4816059411203e-07	4.39737233492602e-07	1.01292724973906e-06	0.000355418097042678	0.000345871697248302	3.42405704990735e-05	1.22606831314641e-05	2.91673407680116e-06	2.43663193830583e-07
309961	2.977834922	14.7997727369999	4.09011587100005	15.7838705840001	4.50067879799994	4.06357906300004	3.90170320699998	3.85572605899996	3.80589949200014	3.78246774700006	0.000382851764053067	9.08109972579411e-07	5.26397480761321e-07	1.26177798709294e-06	0.000344946004961016	0.000325597114866332	3.91738724286668e-05	1.38747514418544e-05	3.30505039715717e-06	2.64632219935387e-07
313741	3.014131262	14.9839056379999	4.13840532300006	15.8196804800001	4.55803379899994	4.11394483800001	3.95071789299998	3.90410823999995	3.85425089200015	3.83065886100007	0.000361892455908223	6.25462921788849e-07	3.57298466214467e-07	9.18218656622082e-07	0.000340883274885527	0.000331832401852031	2.67959971539165e-05	9.35856834989931e-06	2.17537405269115e-06	1.59699712942166e-07
317521	3.04956125700001	15.164143824	4.18590454100007	15.8552003720001	4.61433097399992	4.16397238900001	3.99935924099999	3.95243363199995	3.90190261600014	3.87822411900007	0.000352048412887537	5.38567840109447e-07	3.0006842710392e-07	8.13753382289917e-07	0.000334251612622131	6.4032774482827e-05	2.36829001132295e-05	8.01470084024852e-06	1.79896258032455e-06	1.23263135738056e-07
321301	3.08399844500001	15.3382507219999	4.23135317900006	15.888249463	4.66877271499992	4.21244292000002	4.04629974699997	3.99953902499996	3.94826282800016	3.92459828800007	0.000369795467509764	8.10241441785772e-07	4.15579153803522e-07	1.07571096960031e-06	0.000341182150619946	7.40580039964519e-05	3.52002341200484e-05	1.20552764379503e-05	2.83517586311559e-06	2.20909449735719e-07
325081	3.11956614200002	15.5180110639999	4.2778018980001	15.9215360740001	4.72474964599991	4.26213351300002	4.094368497	4.04705454699995	3.99574528000016	3.97220206900007	0.00034327777364549	4.65606401471724e-07	2.90496973589736e-07	8.70067832679743e-07	0.000329277043195347	4.84426021162352e-05	2.1597498531397e-05	7.33065633665546e-06	1.69986388752741e-06	1.14586453120935e-07
328861	3.15458391400003	15.6951561419999	4.3235560270001	15.954111727	4.78007653199993	4.31141136800004	4.14195861999998	4.09412082999996	4.04261690900017	4.01923789700008	0.000339669163372977	3.42769561158248e-07	2.66625565177842e-07	7.25910703803552e-07	0.000326269465761903	4.49858128593103e-05	1.94537345939883e-05	6.45881316815991e-06	1.44747809015127e-06	8.76114493934975e-08
332641	3.19106305600004	15.8792900919998	4.37894691200008	15.9875709910001	4.83767273899992	4.36223611300003	4.19138098999999	4.14309536199994	4.09135939500017	4.06788495700008	0.00034878969035121	4.57018678622462e-07	3.07283903448247e-07	8.57834163311826e-07	0.000331754109766143	5.57962100230696e-05	2.5403911371223e-05	8.54658333950513e-06	1.97609388033333e-06	1.31323479281109e-07
336421	3.22615140400004	16.0578658249999	4.42470211100006	16.0200487950001	4.8932358599999	4.41158211100002	4.23925072999998	4.19064642699994	4.1384749630002	4.1148294470001	0.000339898312028872	2.74447701957968e-07	1.96913480764493e-07	5.87614808443699e-07	0.000331113379845081	3.69222936217735e-05	1.52917737388047e-05	4.71824631041443e-06	9.53158234854394e-07	5.28954792640388e-08
340201	3.26114267800006	16.2368143549999	4.47067256100006	16.0520726960001	4.94880093499989	4.46077074700002	4.28674245299997	4.23790127499992	4.18571798000017	4.16189166500009	0.00033986027411216	2.64210294836487e-07	1.8700797800277e-07	5.69946369573264e-07	0.000329680721853802	3.72271988226666e-05	1.53810777427986e-05	4.68609091013728e-06	9.34970039991954e-07	4.98244879859097e-08
343981	3.29774470800005	16.4213651209999	4.51820867200007	16.0851562620001	5.00643389699988	4.51180550400002	4.33638298899996	4.28702518199995	4.2343350800002	4.21080638600008	0.000332839189347837	2.90211486493036e-07	2.38928504363196e-07	7.10104561220919e-07	0.000320877127038313	4.42392682587731e-05	1.94618896166647e-05	6.44855284703044e-06	1.41760901994605e-06	8.76755566148976e-08
347761	3.33382626300005	16.6003336289998	4.56402417500008	16.117671554	5.0627199229999	4.56161079700002	4.38437491899996	4.33515423099997	4.2816647100002	4.25832018300007	0.000339044652936211	2.28551531650745e-07	1.70629256202658e-07	5.22302450362489e-07	0.000329910634401618	3.38279539051944e-05	1.37239257927614e-05	4.09042075681875e-06	7.93756891561834e-07	4.09984372509051e-08
351541	3.36884425400006	16.7765002719999	4.60969463300008	16.1496636220002	5.11840419299992	4.61100357100004	4.43179909799997	4.38223725799997	4.32842174400017	4.30521900400005	0.000340529998537305	1.97457668971469e-07	1.8277340055881e-07	5.85000555666354e-07	0.000329500354870517	3.69783298443916e-05	1.49717875231899e-05	4.45583721384315e-06	8.52168714418058e-07	4.22050355606077e-08
355321	3.40445820200007	16.9575675159999	4.6560044940001	16.1823751590002	5.17452721899993	4.66110889800003	4.48028966900001	4.43066520899998	4.37620195000019	4.35309941600006	0.000338571213946517	1.55774470069533e-07	1.56252577212537e-07	4.9752910419795e-07	0.000334666128132118	2.89309854924634e-05	1.15465626545592e-05	3.36095809703306e-06	6.41591261812596e-07	2.85767673900582e-08
359101	3.44066884600006	17.1394489799999	4.70297756800009	16.2152552600002	5.23091769099995	4.711109957	4.52904762700002	4.47878046799997	4.42435582000016	4.40108913500007	0.000327403043154935	1.31635820784663e-07	1.39264421863651e-07	4.57797384904319e-07	5.8761241960119e-05	2.56436991783748e-05	1.01230099001826e-05	2.86793133049423e-06	5.24403546242029e-07	2.19620593730947e-08
362881	3.50151885000006	17.4379315759998	4.78812118000011	16.2729297570002	5.31738081099997	4.78513464600001	4.60132446700002	4.55141274399996	4.49822255200015	4.47557927900004	0.000336385480463294	1.58029303379177e-07	1.63395060042349e-07	5.35825844827385e-07	6.08504922295172e-05	3.12681910010111e-05	1.27539993274254e-05	3.67893509527193e-06	7.09677138497934e-07	3.35834361899393e-08
366661	3.57234043200005	17.7915146879999	4.90431489700016	16.3318795340003	5.41665208099999	4.86986615000002	4.685141398	4.63459561999995	4.58062082000015	4.55874252000003	0.000327282408323357	1.0211633027119e-07	1.37483555971004e-07	4.34566569309383e-07	5.10431693270094e-05	2.51274502342963e-05	9.79283987984831e-06	2.70931138469333e-06	4.8838284312539e-07	1.99661279171712e-08
370441	3.61264076600006	17.995276321	4.95626419300017	16.3680761110002	5.479102902	4.92491964300002	4.73861495099998	4.68780625699995	4.63418158500015	4.61151597900005	0.000331463848197431	8.6669235620279e-08	1.12494184373352e-07	3.80399969474758e-07	4.22927283450014e-05	2.05619099055983e-05	7.7173809968306e-06	2.0746276889177e-06	3.55799458877695e-07	1.30880458350998e-08
374221	3.65423009500007	18.261637907	5.01055344500017	16.4057223460002	5.54478457800001	4.98250923199998	4.79452470899998	4.74262774299997	4.68927256600014	4.66635027800006	0.000317587943282831	7.32358396832773e-08	1.14463510692066e-07	3.96974630884803e-07	3.99390928253332e-05	1.96390927825365e-05	7.37942441007217e-06	1.99593542697774e-06	3.45942042829686e-07	1.22273709809858e-08


==> MATLAB/CT/results/paralleltomo/res_over_iter.txt <==
k	rt_srk	rt_esrk	rt_hb_double_inexact	rt_hb_opt_beta	rt_hb_beta_0.1	rt_hb_beta_0.2	rt_hb_beta_0.3	rt_hb_beta_0.4	rt_hb_beta_0.5	rt_hb_beta_0.6	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	0	0	0	0	0	0	0	0	0	0	0.216963286328512	0.0634042587324511	0.066344426971351	0.0856969116340116	0.198876621064956	0.181233226167838	0.162671898396962	0.130395750801515	0.104582300647401	0.0842319038651029
3781	0.040416088	0.229854777	0.05549349	0.341671054	0.0589229489999999	0.0514195200000001	0.0493675599999999	0.0482088039999998	0.0480654520000001	0.048546081	0.0939958494731029	0.0279971901089461	0.0305942316836058	0.0375398165345879	0.0848394046956648	0.0751917794077869	0.0632089552043336	0.0527573731062693	0.0445221379153858	0.0371144936588334
7561	0.076907576	0.418354665999998	0.104281264	0.639479988	0.111568348	0.0980490630000003	0.0935719950000001	0.0926207119999994	0.0916172120000002	0.0923924669999997	0.0614625451201414	0.0216510944598459	0.0217031152276647	0.0240042537624348	0.0538436773259646	0.0465347940766149	0.0408191518353467	0.0356860839406087	0.0308219782347351	0.0253945178993719
11341	0.114034907	0.614718220999998	0.156458098	0.945913336	0.166186233999999	0.146662516000001	0.139476289	0.138515696999999	0.137588868	0.137598309	0.04121161206175	0.0130081360189516	0.013741137618179	0.0166912404758993	0.0374504679273286	0.0340481477947691	0.0310455319489061	0.0263320317714097	0.0228374887446459	0.0180509600441459
15121	0.149733007999999	0.79723261	0.204763341000001	1.239961565	0.218433120999999	0.192626587000001	0.182833327999999	0.181851619999998	0.180770876999999	0.180406453	0.0333379692855622	0.0101477492221649	0.0111860389068905	0.0116457995671117	0.0311772770998432	0.0272694346648664	0.0240666619083972	0.0216354025984821	0.0168692677055085	0.0131724064306424
18901	0.184063007999999	0.976589022999997	0.252648893000002	1.534992012	0.270008017	0.238235557000001	0.226428987999999	0.225516454999998	0.224088512	0.223464634	0.0282204041485229	0.00907669853646654	0.00847985131558429	0.0106214474076368	0.0251991757443293	0.0230171955436881	0.0205329150358768	0.0157639652037713	0.0128865819647319	0.0108487205119965
22681	0.218741484	1.15298396399999	0.299928203	1.82365922999999	0.321563968999999	0.283743004	0.270344111999998	0.269202316999999	0.267724991	0.266836149	0.0232376402303091	0.00675768229742079	0.00731869938172144	0.0080955122113359	0.0216411683885046	0.0198074770198345	0.014961814307703	0.0123812966515086	0.0106078523890034	0.00888443958661304
26461	0.251033454	1.31804943999999	0.344359446	2.104084669	0.370261492	0.327332903000001	0.312208097999999	0.310969531999996	0.309524747	0.308320516999999	0.0207753174153802	0.00583755787358587	0.00637358785532291	0.00709115186607265	0.0187143109897879	0.0152114177537886	0.012416914311164	0.0107076705106424	0.00918828481464236	0.00788452514897049
30241	0.283169230000002	1.48357729899999	0.389126228999999	2.380062679	0.419678185999998	0.371063546	0.353786232999998	0.352468240999995	0.351127182	0.349882672999998	0.018748531507023	0.00513878040338032	0.00532211080277573	0.00604962633481033	0.0148604123033013	0.0124692325852991	0.0107331156042813	0.00918776297773891	0.00796197689989775	0.00609951113740382
34021	0.315249796000003	1.64976058699999	0.433743747999998	2.65677451300001	0.468460013999999	0.414725695000001	0.396118000999998	0.394538124999996	0.392871661	0.391627113999998	0.0147166996409236	0.00493043214679206	0.00507891042143383	0.00534359421194102	0.0127180777104997	0.0112757753892496	0.00978351546667977	0.00868686410283043	0.00752177767655443	0.00569514196015108
37801	0.347573973000003	1.81363430299999	0.478670165999999	2.93403642100001	0.517303203999998	0.458913188	0.438513102	0.436645387999996	0.434979013999999	0.433663499	0.012800018372198	0.00436126604466499	0.00452927899771993	0.00474637906022211	0.0113518998811517	0.00990270136088104	0.00879425533979353	0.00785167389463469	0.00612282558523486	0.00501347117309176
41581	0.380402554000002	1.98191121799999	0.523642362999999	3.214835176	0.567251998999999	0.503378854000001	0.481076859999999	0.478602257999997	0.477243928999999	0.475910167	0.0118322301940996	0.00381581566852614	0.00438024237342396	0.00449054422991321	0.0105966469993324	0.00948163902824343	0.00859274606271654	0.00769353148383306	0.00590824891856133	0.0049422827590716
45361	0.413591862000002	2.15010897299999	0.569455747999999	3.499057205	0.617423453999997	0.54818987	0.524615361000001	0.521770104999996	0.520354887999998	0.519051485999999	0.010444198789522	0.00355841495007267	0.00394911607071218	0.00422799491796439	0.00939448526975663	0.00848290024372024	0.00770065382876241	0.0061411326756602	0.00520032667883589	0.00434095626676577
49141	0.446157680000001	2.31711634199999	0.615287655999996	3.778860395	0.667279549999996	0.592713329000002	0.567291851	0.564606829999999	0.563016423999996	0.561728690000002	0.0119639069714476	0.00485421957178307	0.00503007342374078	0.00534514479293744	0.0112954648195001	0.0105330751788718	0.0096196491942988	0.00803495949524938	0.00709499519709392	0.00579995169995625
52921	0.478800858000002	2.48316386799999	0.661004537999997	4.05884310800001	0.716911123	0.637398603000001	0.610339254000001	0.607325260999998	0.605093951999997	0.604235920000003	0.00911951304467354	0.00310998753713043	0.00321936901341762	0.0029962689121203	0.00841870220713741	0.00772244756302512	0.00633154130060546	0.00544216935068875	0.00459834374299372	0.00417464181899436
56701	0.511050339000002	2.64831488299997	0.706347569999996	4.33683661300002	0.766255042000001	0.681443463000001	0.652944846000002	0.649748156000001	0.647501488	0.647184704000005	0.00855499014669822	0.00256407712011727	0.00290574040467347	0.00283132527995604	0.00788424424277221	0.00727537376260009	0.00581719452635688	0.00508646008410337	0.00440446983150905	0.00371722247586183
60481	0.543994837000001	2.81539699399999	0.751803814999994	4.617383011	0.816177461000003	0.726236646999999	0.695938372000002	0.692918198	0.690341473000001	0.690254587000004	0.00852927568380225	0.00335500523453827	0.00341282284856538	0.00289622500795845	0.00786118373465034	0.00653033164951423	0.00573810045001358	0.00518181853925861	0.00485338258938946	0.00454443195324404
64261	0.577207329000005	2.982770859	0.797168377999996	4.89360543600003	0.865827847000006	0.770706232	0.738712328000002	0.735423215999997	0.732874718000004	0.732619780000003	0.00762872942329921	0.00243847593422919	0.00270138920565408	0.002310050945027	0.00698013605240857	0.00567684358658532	0.00500822388965511	0.00454858102861794	0.00407997896365532	0.00342048031594734
68041	0.610112519000007	3.15149329199999	0.843303508999994	5.17691321200001	0.916148846000006	0.815576947000001	0.781886164000005	0.778713115999995	0.775923008000007	0.775448033000003	0.00713693748322397	0.00218821726781344	0.00230934691404879	0.00219924504873582	0.00591474091661746	0.00529857620261994	0.00468685646305513	0.00429494630122991	0.00382776195325158	0.00298345522625342
71821	0.644108562000009	3.326367783	0.890904917999992	5.46361264400002	0.967631592000008	0.861962177000004	0.826535669000004	0.822912078999995	0.820061835000007	0.819693102000007	0.00700347672760988	0.00207924886534593	0.00217568037366998	0.00210430567733863	0.00573359505324425	0.00517477028952337	0.00459354118577559	0.0041667992009535	0.00353560766456432	0.00272324205333398
75601	0.677566449000004	3.493460933	0.937264304999992	5.74539683300003	1.01804666700001	0.907199142000001	0.870184559	0.866528888999994	0.863773726000007	0.862917929000006	0.00608861756933408	0.00188181403800308	0.00190102492323494	0.0021695776152596	0.00532201844430668	0.00473659629701247	0.00435355604079692	0.00389967798289093	0.00326768344894772	0.00240376656248156
79381	0.710551692000005	3.66175013600001	0.982563248999994	6.02254052300005	1.06764006	0.951589036000001	0.913025522	0.909618409999992	0.906251971000007	0.905371044000002	0.00558917750173228	0.00185822682516318	0.00180750926764195	0.00209206008260448	0.00505283534171221	0.0045432971118987	0.00424707990165803	0.00393976276048886	0.00313212471188216	0.00233547176218319
83161	0.743196082000005	3.830026989	1.02836934999999	6.30358855300006	1.117722101	0.996459580000001	0.956508451000001	0.952754549999991	0.949287537000008	0.94852866	0.0058785461063156	0.00202878432324707	0.00203111703149656	0.00245761522819737	0.00528674558640549	0.0048062315506298	0.00446950977476408	0.00407071919878459	0.0030852249330392	0.00242443227661514
86941	0.776217257000003	3.997955683	1.07465175699999	6.58374312100005	1.167794139	1.041278755	1.000089978	0.99559444099999	0.992455005000008	0.991740481000001	0.00508554145568723	0.00156510799421649	0.00162685172344154	0.00179390416557783	0.0046334734007857	0.00426007832200914	0.00396961196360842	0.0036433845069022	0.0025768223876431	0.00199197840511274
90721	0.809804757000005	4.16769997000002	1.12073462899999	6.86847098200002	1.21905098300001	1.086788581	1.043727592	1.03910116799998	1.03585724000001	1.03492823000001	0.0049936853998415	0.00167042465406511	0.00166179300977153	0.0018146091145161	0.00453884702909096	0.00422897797575574	0.00394740023156824	0.00331131415080147	0.00267441940913453	0.0020351541304987
94501	0.847199934000003	4.35441008200003	1.172284634	7.16111354800002	1.27401553800001	1.134821281	1.089453293	1.08558714799998	1.08178703700001	1.08042894400001	0.00479144566924599	0.00154490839027757	0.00151942473306579	0.00161263671131319	0.00440787019086096	0.00411462606037327	0.00380818199282328	0.0030155129275623	0.00254730249070658	0.00190019286931475
98281	0.886310517000003	4.55002928300005	1.225761597	7.46557191700003	1.33134583400001	1.185167142	1.137283945	1.13290300399999	1.12961769800002	1.128302015	0.00466537637668284	0.00154096325924901	0.00139870687489279	0.00170228847611303	0.00430783551877362	0.00402001035112467	0.00371661663221397	0.0027352383669422	0.00241301501307443	0.00177742850231937
102061	0.923013520000004	4.73491778400004	1.27607254299999	7.76196187700005	1.38516309700001	1.232894191	1.18309873700001	1.17815806799998	1.17511719900002	1.17370801500001	0.00457050260077972	0.00158127932611852	0.00153326796182196	0.00186254776819025	0.00428510085847651	0.00405870104129054	0.00363627863309763	0.00287702333108418	0.00248819684095504	0.00204669987384806
105841	0.959552646000004	4.91664157300002	1.32563889699999	8.05374286100004	1.43859978500001	1.28033619100001	1.22856483700001	1.22333213199998	1.22012784800002	1.21901744600001	0.00432074664152911	0.00132411328845709	0.0013381729714047	0.00141837047295941	0.00404920646388241	0.00366035394998167	0.00306501227645038	0.00257551205054934	0.00204382558705334	0.00167188070236618
109621	0.996395862000004	5.09836912500003	1.37638553399999	8.353485978	1.49321373500001	1.328685499	1.27495103400001	1.26928310999998	1.26577894300002	1.26476955700001	0.00441802595243259	0.00136572944157726	0.00134734623279813	0.0014750437565534	0.00413712942310496	0.00372358682874055	0.00297524438775144	0.00262392164263607	0.00207646314016706	0.00173141478168883
113401	1.03008900600001	5.26771206900002	1.42315921999999	8.63639130700001	1.544581085	1.374991452	1.319552552	1.31370940899998	1.31014551700002	1.30907519200001	0.00423498652571684	0.00128186682169857	0.00120678466155799	0.00146575923685959	0.00382945820354181	0.00353131727124097	0.00279239921915006	0.00244538796138336	0.00191379601006817	0.00160275592396021
117181	1.06476175100001	5.44275779700003	1.47121833899999	8.92770068300002	1.59706795000001	1.421751441	1.364289951	1.35846033199998	1.35480369200002	1.35378357800001	0.00403285320208481	0.0012249629793447	0.00114257985213901	0.0013280878135784	0.00369826566879871	0.00327051694293736	0.00262534349624303	0.00230148182127756	0.00179017273903167	0.0015233335201616
120961	1.09917668000001	5.61658585300002	1.51934507999999	9.21766861000006	1.64943900400001	1.468708695	1.40954029200001	1.40334447199999	1.39975434100002	1.39852641600001	0.00400112887267913	0.00135309069486865	0.00129471977607026	0.00148554971602395	0.00375452748896333	0.00334421402582704	0.00283586835598264	0.00256151792262974	0.00204801093955913	0.00182076408460551
124741	1.13284475800002	5.78731837600003	1.56703543399998	9.50190544500008	1.70044740800002	1.514895705	1.45373138100001	1.44750163799998	1.44403112000002	1.44266445100001	0.00401592327665151	0.00141473179835283	0.00135143822789778	0.00147266039468139	0.00383153056856176	0.00321841414218003	0.00289536816866399	0.00252336288273032	0.0021318442426525	0.00190900805660361
128521	1.16684098400001	5.95851811499998	1.61488278299998	9.78528371900013	1.75219200100002	1.561167253	1.49847672200001	1.49241951999998	1.48839983000002	1.48694957200002	0.00370541540009246	0.00103493148570858	0.00099910953135453	0.00118798833892403	0.00325682052075407	0.0027500323186498	0.00242780254975957	0.00196482396790084	0.00164617448333616	0.00136160880827676
132301	1.20163345700001	6.134812103	1.66377450399998	10.0772845400002	1.80506456600002	1.608533724	1.54399991300001	1.53758771699998	1.53351055300002	1.53208372400001	0.00362679212410724	0.00107751721552701	0.0010623957641239	0.00122190559333504	0.00317981961034796	0.00267938938066836	0.0024085293444682	0.00192939529028298	0.00163945157619469	0.00140078005932506
136081	1.23615927800002	6.30891946499998	1.71278459299998	10.3747475950002	1.85781130900002	1.655883556	1.58974769100001	1.58308694699998	1.57889822900002	1.57730837900001	0.0035908753822244	0.00100356982246632	0.00101627415764196	0.00114855087086233	0.00312209134535265	0.00255107430421306	0.0023130156074215	0.00185070032552658	0.00159279335966233	0.00136462373730898
139861	1.27060234900003	6.48122061599999	1.76040121399998	10.6623207780003	1.91012882700002	1.70276785999999	1.63485736200001	1.62785449999998	1.62345449600001	1.62208544500001	0.00343086097419505	0.00111791263659764	0.00111891858600091	0.00118086417344973	0.0031927415324476	0.00271249607379631	0.00250114668141013	0.00201557679718116	0.0017565111443667	0.00153679414243751
143641	1.30440717900003	6.64981979099996	1.80747127199998	10.9489526180003	1.96181770100002	1.74905264499998	1.67924122100002	1.67196655999998	1.66767914500001	1.66606412300001	0.0032298820115471	0.000981336286856465	0.000983534810711124	0.00104295412780486	0.00275309879015811	0.00245988850815918	0.00223660552671604	0.00178925493004067	0.00155799759959724	0.00132711281813545
147421	1.33794616700002	6.81797536999998	1.85444151799998	11.2332427220004	2.01303349600001	1.79526624199998	1.72375158900001	1.71611084899997	1.71190855600001	1.71027414400001	0.003280347479661	0.00104089450388729	0.00102031991622041	0.0011175958028575	0.00278836488065039	0.00256104679748746	0.0022746660307281	0.00190995510817383	0.00168687598125583	0.00151390082968777
151201	1.37115570200002	6.98526393299999	1.90056364499998	11.5152079710003	2.06364122800002	1.84054553199999	1.76743506000001	1.75962310899997	1.75526621600001	1.75377719400001	0.00304124275616553	0.000929394203278749	0.000943001715389231	0.00109018741086497	0.00256917653249411	0.00233883621482686	0.00196556306426833	0.00173379643429538	0.00153863854183458	0.00130160872285003
154981	1.40628428700002	7.16196628299999	1.94934358099999	11.8117515430003	2.11670280900002	1.88806424699999	1.81313344600001	1.80543380699997	1.8009403	1.79929853300001	0.00293173424738391	0.000900905496443783	0.000914113030278378	0.000984307150428346	0.00255434677487116	0.00233381220610338	0.001926699567549	0.00169344334712362	0.00150112329529512	0.00128784244661288
158761	1.43980701300002	7.33120351799998	1.99612651199998	12.0935669900003	2.16777953600001	1.93395564199999	1.85744381000002	1.84926697099995	1.844596223	1.84314728700001	0.00274111588639185	0.000831467032360013	0.000799967882411897	0.000956916846054014	0.00249009142045132	0.00226806308252232	0.0018350047109838	0.00157822762898121	0.00137464828275846	0.00113232687158705
162541	1.47406742900002	7.50479122599998	2.04368406499999	12.3851931460003	2.22007695100003	1.98062726299998	1.90250098900002	1.89394076399996	1.889153873	1.88790154400001	0.00262641596182466	0.000808561773302993	0.000793259828489988	0.000901925498911907	0.0024071223123553	0.002204373236458	0.00177975836836312	0.00154842564383985	0.001352617567102	0.00111266198634822
166321	1.50802241100003	7.67748985099997	2.09055085399997	12.6723605520003	2.27117529500001	2.02617241099998	1.94667485400002	1.93763342299996	1.932862112	1.931751728	0.00275445078469246	0.000880081943657335	0.000860669866159583	0.00095347970098245	0.00252631507478046	0.00222210001719783	0.00186085228438365	0.00163095990093373	0.00142080609011968	0.0011688603003383
170101	1.54265919000002	7.85210582099996	2.13898408999998	12.9645082050003	2.32396433200001	2.07343497699999	1.99169832000002	1.98269792499996	1.97799473599999	1.97678527900001	0.00248705296039826	0.000783887773396329	0.000761646722545685	0.000875365611025725	0.00227491421521274	0.00193840077660209	0.00168204300494618	0.00147920690209747	0.00129434362804075	0.00106935460955685
173881	1.57664043500003	8.02291058999997	2.18637103799997	13.2542036440003	2.37586786400001	2.11982691499999	2.03639273100003	2.02724339799996	2.02237472399999	2.02130394200001	0.00254213404989781	0.000814070805261935	0.000814017103366237	0.000928558748540286	0.00234108052463889	0.00200650811233439	0.00176555542726105	0.00158757842184275	0.00140063827253898	0.00118105413755543
177661	1.60982374400003	8.18947673599994	2.23266883799998	13.5335115900003	2.426626982	2.165103368	2.07979163300003	2.07038356699995	2.06552999000001	2.06508469300001	0.00257937652082497	0.000827350697444338	0.000811575552439446	0.0008811511508541	0.00236603846911958	0.00198394390882402	0.00178952450612462	0.00164284823673967	0.00142963791166842	0.00111019782690105
181441	1.64406733000003	8.36176682199991	2.28035856399998	13.8238213750004	2.47867074400001	2.21213964700001	2.12522343400002	2.11535474599996	2.11046965400001	2.110124271	0.00233076253309354	0.000745756290233049	0.000724407380050745	0.000786053756532306	0.00213798054821865	0.00178725475287711	0.00159808091884582	0.00143894019744556	0.00124930738347135	0.000982795225670747
185221	1.67752429900003	8.53003027799986	2.32702637599997	14.1065960780004	2.52964764800001	2.25795831600001	2.16923420800002	2.15926266699997	2.15440388100002	2.15396873200001	0.00231861391466686	0.000775195500818051	0.000727343716279241	0.000849325295708028	0.00207722548135889	0.00179968220984743	0.00159424039305151	0.0014377002972528	0.00123424309361149	0.000968339281746469
189001	1.71248067200003	8.70465943399986	2.37581741899998	14.4017994920004	2.58289330500001	2.30554993	2.21516198200002	2.20493455699997	2.19999497200002	2.19949420800001	0.00229047954110548	0.000693377264783244	0.000682059165440586	0.000760750293642007	0.00197051812469047	0.00173075831270938	0.00153889271049571	0.00137036997092463	0.00117393765325906	0.000849011197947698
192781	1.74698664600003	8.87708371399982	2.42410952899998	14.6900727210003	2.635274769	2.35231641800002	2.26034193300002	2.24977094499997	2.24463714600001	2.24408317900002	0.00221753814550041	0.000699339882201121	0.000679463508374186	0.000777011565174119	0.00189055120788352	0.00168575597508929	0.00151285156985698	0.00136525977116527	0.0011869365550251	0.00086937461537387
196561	1.78119861400003	9.05022535399978	2.47215808499998	14.9817449470003	2.687567232	2.39908841400002	2.30557378900002	2.29480867699996	2.28937249200003	2.28870969900001	0.00233557305924072	0.00075276871683773	0.000770324300356289	0.000847514226456725	0.00198587562121388	0.00175947082519326	0.00160582111427627	0.00145779216833083	0.00125195767112225	0.000889146485655038
200341	1.81483510000004	9.2210243879998	2.51948627699999	15.2693678540003	2.739154693	2.44518285600002	2.35007205900003	2.33919596999996	2.33385471100003	2.33303656600001	0.00221391999838654	0.000697418121972522	0.000718609655878015	0.000744205519953527	0.00184790067815863	0.00163402100434101	0.00148529876860758	0.00132980104317494	0.00116531204434396	0.000828729907038341
204121	1.84867340400004	9.3909025429998	2.567285212	15.5545929700003	2.79131117700001	2.49177910400002	2.39484842400003	2.38407360599997	2.37850424300004	2.377919059	0.00208589108802436	0.00061533821862022	0.00063783010439914	0.000705825783713818	0.00180723257495421	0.00161325527028976	0.00146532823238146	0.00130518580807457	0.00111563168039503	0.000799959470965121
207901	1.88391330800004	9.56790113399981	2.616884661	15.8543672280003	2.84522283	2.53985985800002	2.44155036800003	2.43050290999997	2.42473041500004	2.424023663	0.00203845651382331	0.000601924496497353	0.000613992905198208	0.000680875057671796	0.0017523705944893	0.00156138147595209	0.00141235709804543	0.00124487066386818	0.00104399617313939	0.000739002645229631
211681	1.91690444000005	9.73364843499982	2.66325951500001	16.1323897210004	2.89576406300001	2.58566264300002	2.48540352300003	2.47394385399996	2.46827043200005	2.467625124	0.00197200414760576	0.000615898405623215	0.00065997072960218	0.000684791196215033	0.00172726901452458	0.00160100456211981	0.00147251709369536	0.00131875539339394	0.00107986197691394	0.000755621196539626
215461	1.95114637900005	9.90565227099976	2.71077154800001	16.4194701690004	2.94796190200001	2.63199609000001	2.53022527600003	2.51870999599997	2.51283599800006	2.51209859699999	0.00186236972236107	0.000557999384025305	0.000573455190730098	0.000610385835447744	0.00164606600229373	0.00150990804377024	0.00137185525077314	0.00121046324996887	0.000994524933872543	0.000684360922198978
219241	1.98451871700005	10.0722711769997	2.75764821700002	16.7004877990004	2.99878917700001	2.677592171	2.57421878900003	2.56257007299997	2.55670599700007	2.556324399	0.00181132564550909	0.000581475921331019	0.000608001818654548	0.000659613221109408	0.00160905881212878	0.00147470844623188	0.00133480644438651	0.00116614358300955	0.000945547743963611	0.000695387645023918
223021	2.01820613000005	10.2421288809997	2.80462595200001	16.9809027590004	3.04994193600001	2.72349178899999	2.61833733800002	2.60658923599996	2.60079264800006	2.600391029	0.00182631907779125	0.000552988024913363	0.000550681938283807	0.000623114058517287	0.0016425864472402	0.00151051749000427	0.00137489952327719	0.0011934545023332	0.000963815965030191	0.000741643722675385
226801	2.05242903500004	10.4113437559996	2.85210896200001	17.2634969300004	3.10147409900001	2.76972169399999	2.66256937700002	2.65077427999997	2.64479651700006	2.64434646200001	0.00173483329045382	0.00055329294242893	0.000541664899460231	0.000588102296700022	0.00156797169133333	0.00143782754974852	0.00128396947265176	0.00111338427069353	0.000895113533629418	0.000694470044437443
230581	2.08721382300004	10.5841761769997	2.900746616	17.5513781660004	3.15408470800001	2.816874128	2.70796054900002	2.69612567699996	2.68992698900007	2.68948211700002	0.00168880778359595	0.000539765438062491	0.000532514638165675	0.000576817418455426	0.00153448112211238	0.00140807856147029	0.00125818051430229	0.00108877847371212	0.000851060045899396	0.000634783208919411
234361	2.12133254200005	10.7568828009997	2.94859431600001	17.8385855620004	3.20604667900002	2.863317622	2.75292760600003	2.74110572399995	2.73476837400007	2.73411454800001	0.00194764181827477	0.000681988666433293	0.000694791943251507	0.000731245939007227	0.00175012736112532	0.001603781804014	0.00143516964773239	0.00123150901016467	0.000981036930940769	0.000760330734591526
238141	2.15528416300005	10.9275468549997	2.996117722	18.1242691820005	3.25751099200002	2.90998865600001	2.79776991800002	2.78577806399996	2.77942826400007	2.77862776300001	0.00162339336373852	0.000513906787443432	0.000528985988720354	0.000559647786351922	0.00149627602103861	0.00136950967032794	0.00122303879612731	0.00105051426041686	0.000831570223500746	0.000616460683696003
241921	2.18920003000005	11.0982184229997	3.04368474599999	18.4051001910004	3.30935311600004	2.95651907600001	2.842569211	2.83034142099994	2.82387711200007	2.82303993600001	0.0016511774044535	0.000586787065853328	0.000580272586106318	0.000644354240842363	0.00153328087897703	0.00141887809771132	0.00129236995437796	0.00113377559582587	0.000944307149902089	0.000715771627585029
245701	2.22342119900006	11.2686711829997	3.091648925	18.6935659660004	3.36150242400005	3.00324560100001	2.88757749599998	2.87522068499993	2.86873348600007	2.86792595100001	0.00160353853891881	0.000482514267839529	0.000500491161904275	0.000539726847322335	0.00146481861500618	0.00133987890063015	0.0011967224637324	0.0010296819572308	0.000810121164472253	0.00055910082036593
249481	2.25885892100007	11.4455573869997	3.14111976300002	18.9874672630004	3.41531852800005	3.05155905299999	2.93411524299999	2.92159925099993	2.91480911200007	2.91379006700001	0.00156496113743993	0.000497834144874902	0.000504437788354851	0.000545333939161732	0.00142973479375372	0.00131087559512816	0.00116856417538633	0.000998165666575012	0.000803456286569548	0.000560953363327686
253261	2.29385484400006	11.6204546019997	3.19013111000002	19.2797598720004	3.46852761600005	3.09934958899999	2.98003260099999	2.96719956499991	2.96032823700007	2.95947728900001	0.00160289692943751	0.000545323936124007	0.000590832980495522	0.000624624867339613	0.00149690243261848	0.00139811916131471	0.00128077906235648	0.00109675337986377	0.000932281008709135	0.000704026868532943
257041	2.32886119600006	11.7968290019998	3.23892807800001	19.5768806440004	3.52165766900005	3.14691134500001	3.02624820599998	3.01293402099991	3.00612526500007	3.005096899	0.00151765596755369	0.000478714411157194	0.000471214894577035	0.000521233966307973	0.00139890362419982	0.00127928144411447	0.00114367090186841	0.000949737125823039	0.00077233147642257	0.000556954163075081
260821	2.36461457900005	11.9759497099998	3.288896897	19.8736756980005	3.57614755100005	3.19603243800001	3.07326512999998	3.06004468199991	3.05326533500007	3.052104595	0.00161437611328337	0.000688522201157773	0.000678220159859794	0.000723513522732983	0.00151868149099302	0.00143566935729642	0.0013299192896724	0.00115071199560081	0.00103732924850586	0.000834709453758417
264601	2.39970115100004	12.1524049959998	3.33793038500001	20.1695095980005	3.62962214100005	3.24392237100002	3.11928778699999	3.10596301399991	3.09889507100007	3.09779548500001	0.00147705150143617	0.000455447435485604	0.000452856805920898	0.00050310415634523	0.00136473065566663	0.00124049631630237	0.00110461885286749	0.00092579032926869	0.00075192366702893	0.0005633301294947
268381	2.43357904100004	12.3223877249997	3.38502598200001	20.4491706350005	3.68079698000004	3.28965801900001	3.16355564799998	3.14994319799991	3.14312197100007	3.14198601500001	0.00149424822479605	0.000456069577102089	0.000471818759968026	0.000497409418179739	0.0013815049018169	0.00125655440137256	0.0011181760705219	0.000926746740242797	0.000742754144268752	0.000535356283761153
272161	2.46762098700005	12.4919557509998	3.43247025500001	20.7301132610005	3.73242408500004	3.33601297500002	3.20820732299998	3.19447919399992	3.18760991200008	3.18633924200002	0.00143352704081773	0.000412552523056038	0.000433459808981016	0.000471332709357482	0.00132806929919222	0.00120496052703173	0.00107462963667379	0.000879869289262353	0.00071997264612694	0.000508426637323522
275941	2.50280114500006	12.6698768929998	3.482342767	21.0305124130006	3.78646165700004	3.384071427	3.25470370899998	3.24091055999992	3.23376269600008	3.23262257400001	0.00148081812237491	0.000438245481610912	0.00044127852025403	0.000477916784630188	0.00137408342330281	0.0012464765638185	0.00110108618152302	0.000897684585804865	0.000717116886323509	0.000507666206443117
279721	2.53816533900005	12.8469380459998	3.53235182799999	21.3294752740006	3.84076527700005	3.432798488	3.30147313699997	3.28783131399992	3.28074073000007	3.27941702100001	0.00145751115877434	0.000433743522399332	0.00044188275473059	0.000467937659266178	0.00135021314601968	0.00122171986249478	0.00108203057632786	0.000868794658853081	0.000677656153185068	0.000513884804184244
283501	2.57364534900004	13.0231896609998	3.58144906299999	21.6249615580005	3.89412851000005	3.48077368800001	3.34795737899997	3.3337954019999	3.32677141000006	3.32544152000001	0.00145506196692561	0.00045342432274802	0.000475821844615825	0.000493267786635263	0.00135592543912493	0.00124117727428467	0.00110630378399508	0.000923254286971544	0.000707148462791226	0.00055852284902016
287281	2.60894276200005	13.1993933799998	3.63129032799999	21.9151563030006	3.94784551900005	3.528378295	3.39422334799997	3.3796464079999	3.37272134200006	3.37144799	0.00136230420938984	0.000393917559793004	0.000411805795678074	0.000436774697728332	0.00126077182893889	0.00113874738557695	0.000996986560812351	0.000802928684800037	0.000598509785862557	0.000469693279180221
291061	2.64383137900006	13.3748363819998	3.679911225	22.2035616390006	4.00101016000005	3.575886418	3.43996656599997	3.4252868759999	3.41839774700007	3.41700394700002	0.00136429569085829	0.000388555128534248	0.000401100082009731	0.000433299983321349	0.00126055564065876	0.00114123030291782	0.000997540721453314	0.000807391984685935	0.00060503841357207	0.000471199982184142
294841	2.68165976600006	13.5499724849998	3.72906279	22.4957383020005	4.05372130400005	3.62307225999999	3.48560812799995	3.47052531499991	3.46385667200008	3.46233180900002	0.00134222623262809	0.000380692589469522	0.000401248711533548	0.000422642525082361	0.00124519104984185	0.00112991189667989	0.000986288435131543	0.000801286436671626	0.000604150300242798	0.000479899456851784
298621	2.71585206500006	13.7196643599998	3.776817291	22.7782692460006	4.10576793900007	3.66971111299999	3.53040922399994	3.51499397099993	3.50834699100007	3.50687100500002	0.00132694196731631	0.000364638055139632	0.000390012492274035	0.000409477527591187	0.00122842391210433	0.0011073717805904	0.00094811366017496	0.00078803796398955	0.00058015524806185	0.000434166573058756
302401	2.74999550600005	13.8897923599999	3.82440806300001	23.0648803520006	4.15782738000007	3.71638653299998	3.57517138099996	3.55973996599993	3.55294860800007	3.55163087000002	0.00136544949063352	0.000391273571305113	0.000401743506831147	0.00042554123884022	0.00126422840559172	0.00113740466679502	0.000956457508005662	0.000795955035971732	0.000576560850447793	0.000456155063729927
306181	2.78492453600003	14.0633259409999	3.87299599100002	23.3590993430006	4.21055125100008	3.76383259899999	3.62060572399995	3.60531317499993	3.59853279100007	3.59691244500002	0.00130571852657575	0.000356729369394788	0.000389358088236508	0.000425001697153523	0.00120387316758476	0.00108281481931087	0.000916626312355329	0.000766224342776079	0.000551746996582223	0.000429238823659826
309961	2.81920281900004	14.2356198269998	3.92088880600001	23.6392695250005	4.26257386700008	3.81067185400001	3.66549747299996	3.65030688999993	3.64339973400008	3.64172183300001	0.00131543338384059	0.000345804382089288	0.000371382405663197	0.000401557250498434	0.00121607413557676	0.00109281277946125	0.000902386487756157	0.000746225564901339	0.000520266731803964	0.000416454827236974
313741	2.85274932200004	14.4050243839998	3.96807516500001	23.9207779220005	4.31385167300009	3.857008171	3.70986518499995	3.69492794799991	3.68773668500008	3.68591052300001	0.00126702662883636	0.000367503425199866	0.000388672226168202	0.000411920350359453	0.00117158666611331	0.00105709111293802	0.000880636273820321	0.000745957827426786	0.000547337237464202	0.000452285598068228
317521	2.88727758100004	14.5779805269998	4.01645334000001	24.2021604330005	4.36657347200008	3.904202673	3.75529138499994	3.7402119839999	3.73299016900008	3.731221352	0.00125900598161264	0.000348992007460556	0.000359104314284434	0.000379623179039173	0.00115968267770966	0.00104017660655239	0.000870379833011472	0.000743128440042987	0.000518450690035132	0.000414963940214311
321301	2.92098321200005	14.7463397449998	4.06333761600002	24.4810605930005	4.41793821200005	3.95007429200002	3.79962799099995	3.78429733899989	3.77685183000008	3.775236419	0.00123052219836538	0.000342447824992412	0.000348627786594497	0.000373912589892849	0.00112718530950175	0.00100693242658669	0.000832827569172709	0.000703386127799568	0.000502162221473884	0.000412052511654533
325081	2.95563424400006	14.9202213479998	4.11194746	24.7627362460005	4.47080234500005	3.99780892600002	3.84517161899995	3.8295442979999	3.82207764300008	3.82059029799999	0.00124359235782696	0.000353565903203527	0.000358795114164219	0.000399878448084244	0.0011365606739696	0.00101877833923446	0.000828032283547448	0.000700088134611827	0.000504908577281389	0.000392010983455552
328861	2.98995605000005	15.0913996029998	4.15948716899999	25.0433858630005	4.52265893200005	4.04440522900002	3.89006013599996	3.8744338849999	3.86664962500007	3.86525924399998	0.00122991731766346	0.000322324511786066	0.000343138296440009	0.00036295696605976	0.00112662617687826	0.000993943556063907	0.000831090774893449	0.00069909093414515	0.000503684908197281	0.000419314695007354
332641	3.02479745800004	15.2663057649997	4.20860017399998	25.3349382930005	4.57566399500007	4.09173826100003	3.93586484299995	3.9203513549999	3.91212801700007	3.91063129499999	0.00126727865737891	0.000378112757239275	0.000391432876987686	0.00041779653268058	0.00116167971979022	0.00101828903176152	0.000870433843097869	0.000766724406605244	0.000564742108669807	0.000467512325477466
336421	3.05971307300005	15.4412088439997	4.25704116899998	25.6201422960005	4.62844632700007	4.13836283899998	3.98116740499996	3.96541042799989	3.95707224900008	3.95564659499999	0.00121406287353381	0.000332593808091356	0.000347147044019817	0.000357623232839106	0.00110983401683452	0.000960098007044386	0.000819209665719842	0.000708308851555212	0.000499524484128294	0.000417707624135868
340201	3.09497109100005	15.6165578649997	4.30626370299998	25.9148875080004	4.68247742600008	4.186495145	4.02727019899997	4.01174295299988	4.0030832310001	4.00173871799999	0.00122027493251341	0.000308622824950213	0.0003334357487657	0.000354425597200088	0.0011144211745011	0.000959547756773244	0.000804058931148986	0.000679831162836636	0.000483272638793825	0.000393374186425691
343981	3.12964911600005	15.7900985039997	4.35428316299999	26.1985561800004	4.73513286700006	4.23340812999999	4.07249876	4.05705894999988	4.0478139730001	4.04677937099998	0.00122311800118297	0.000328459339088453	0.000345774889913483	0.000357171070102004	0.00111037609166746	0.000954277631353406	0.000805267962400496	0.000675611230013772	0.000475122818365779	0.000378103680797985
347761	3.16414652900004	15.9608962939997	4.40213212499997	26.4795832380004	4.78722464500005	4.27985549500002	4.11708862799999	4.10161687699989	4.09229085700008	4.09107996399994	0.00117108595057905	0.000314803810460827	0.000330771510230326	0.000330324224740435	0.00106216663725635	0.000910713194784435	0.000770967457762803	0.000655916607994429	0.000456564794734901	0.000385033851920742
351541	3.19903246300006	16.1355925839997	4.450591302	26.7710901980004	4.84009656100007	4.327078943	4.16270020799998	4.14689268199988	4.1375200620001	4.13623433699998	0.00118246229381135	0.000338255640675717	0.000341084551344364	0.000380634221637364	0.00106993826376068	0.000915022540797833	0.000779351712024288	0.000657026503208914	0.000498354941867749	0.000422876244513644
355321	3.23338617800006	16.3094946329996	4.49873083799999	27.0548041880003	4.89226709700008	4.37383891900001	4.20790522399997	4.19230108199986	4.1825158720001	4.18120141299999	0.00133624294441346	0.000388172541045776	0.000446305950742363	0.000455876641901527	0.00122827913789122	0.00107767929008601	0.000920949503021401	0.000750936631823393	0.000540576259603839	0.000441844103513051
359101	3.26782484800006	16.4821827799997	4.54702358799999	27.3373869260003	4.94460506900009	4.421076298	4.25319799799997	4.23744741599984	4.22784932300011	4.22625803299998	0.00110930253239356	0.000290471891747754	0.000320038331261562	0.000332094636539328	0.00100314471855828	0.000848155935814425	0.000708094533517166	0.000559987741095844	0.000441001826689669	0.00037092813291231
362881	3.30222707100006	16.6553391339997	4.59538195299998	27.6225353510004	4.99711919200007	4.468218655	4.29871077399995	4.28285414699985	4.27291930600011	4.27156187399997	0.00115422488461124	0.000318557407094234	0.000335363075338246	0.000370093585734399	0.00103558571364937	0.000897628602179977	0.000761188188291115	0.000611220102646759	0.000473361812916066	0.000389930708542816
366661	3.33717385600006	16.8281014479997	4.64373736099996	27.9079023350003	5.05014010900007	4.51552459399998	4.34429861899991	4.32838676799986	4.31830924100009	4.31692388499998	0.00114204760400577	0.000270887816833628	0.000291594844569267	0.000312287227256615	0.00101290717648857	0.000877361185532453	0.000731151784137112	0.000553889191570423	0.000441095332087501	0.000358416226407561
370441	3.37141419400007	17.0001049469996	4.69199903899996	28.1967768430003	5.10277952800008	4.56253329099996	4.38954458999994	4.37378351499985	4.36346825000007	4.36213549499996	0.00111019872529418	0.000278220857612575	0.000295457147749046	0.000297749408532008	0.000975219257075376	0.000849013397837791	0.000704701963005733	0.000538921251553734	0.000432598226616901	0.000364000119106663
374221	3.40659070900007	17.1754929149996	4.74084922899995	28.4866667930002	5.1558261680001	4.60993104799994	4.43562047099996	4.41931089799985	4.40888354100006	4.40769850599998	0.0010730549714927	0.000261199909770054	0.000285797711300639	0.000270395953661245	0.000937952489206878	0.00081998388536398	0.000686830431084587	0.000515634358246062	0.000415233199425359	0.000333002932283915


==> MATLAB/SuiteSparseCollection/results/Maragal_1/res_over_iter.txt <==
k	rt_srk	rt_esrk	rt_hb_double_inexact	rt_hb_opt_beta	rt_hb_beta_0.1	rt_hb_beta_0.2	rt_hb_beta_0.3	rt_hb_beta_0.4	rt_hb_beta_0.5	rt_hb_beta_0.6	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	0	0	0	0	0	0	0	0	0	0	1	0.44650410063157	0.356923464064546	0.296123496802289	1	1	1	0.919506348676957	0.701648685770173	0.366883600750697
11	0.000184971	0.004173106	0.000272117	0.001886253	0.00031429	0.000172607	0.000202965	0.000164563	0.000194247	0.000155779	0.594657194950068	0.441351577058525	0.153732406147704	0.12541452643255	0.49970626775046	0.362550258545597	0.279688326232706	0.278325046766409	0.299209963475632	0.229224297992134
21	0.000365945	0.005177356	0.000454171	0.002337588	0.000511012	0.000308761	0.000367121	0.000295793	0.000341175	0.000283393	0.570134925759706	0.307864601301222	0.187459236448997	1.42450164512947e-11	0.430259061224436	0.258768088864451	0.203484678075655	0.277827854880302	0.334199903378644	0.286563676377461
31	0.000486262	0.005866958	0.000610032	0.002585253	0.000659575	0.000437604	0.000488944	0.000431538	0.000452115	0.000497743	0.22062739974606	0.0749211005872401	0.000891885034939382	5.86945696002761e-12	0.140251502212053	0.114313498176115	0.0908788642561651	0.053203684762624	0.021657468018724	0.00797226841440158
41	0.000565823	0.00646874	0.000748072	0.00265961	0.000780715	0.000549946	0.000607288	0.000535982	0.000605767	0.000603704	0.098398055566749	0.0240179020272391	1.74074464803928e-07	6.22028247265861e-13	0.107814428617178	0.092839670137208	0.0702032538472284	0.0344177401678509	0.00633362289372667	0.000416786404645064
51	0.000666396	0.006949042	0.000896725	0.002745337	0.000896125	0.000656877	0.00072132	0.000642312	0.000707829	0.00070749	0.103076619633283	0.0179543764875673	1.57591896721527e-07	5.6319939048395e-13	0.118026551772355	0.103085267742601	0.0790356321084085	0.0379076106740585	0.00550873283088389	0.000507639397638826
61	0.000754097	0.007444232	0.001061014	0.002814252	0.001018212	0.000754731	0.000812281	0.000734811	0.000799398	0.000799153	0.0737575306044555	0.0170615097511038	1.24845633473922e-07	4.46045828220534e-13	0.0776857058971513	0.068158516049433	0.053281869478919	0.0181175565780265	0.00510971749113338	0.000293076736302214
71	0.000832679	0.007996772	0.001257435	0.002953905	0.001136708	0.000845016	0.000900627	0.000845767	0.000925593	0.000912232	0.06268301391129	0.0168565137328577	9.3649474691214e-08	3.34812880680706e-13	0.0622014824861467	0.0490444513939151	0.0243454169112716	0.0163374931676484	0.00506332507708677	0.000121682494251079
81	0.000931256	0.008815744	0.001422593	0.003041083	0.001343012	0.001001616	0.001024961	0.000958124	0.001032962	0.001024946	0.0395203880399739	0.0168278253801065	5.07642755088102e-08	1.81750542436409e-13	0.0384237502145214	0.029898743767701	0.0223099437418589	0.0163116497856002	0.00506695170542198	9.55608534040785e-06
91	0.001028851	0.009534621	0.001596999	0.003229921	0.001568053	0.001165628	0.001137304	0.001066273	0.001140883	0.00118924	0.0143495528937	0.0036391689561147	4.48920959394929e-09	1.60450663343597e-14	0.0132958497129256	0.00979983802272984	0.00639049216889539	0.00518152337719642	0.00146884225984795	6.64328205789939e-07
101	0.001210758	0.010908006	0.001861129	0.003450219	0.001781747	0.001349889	0.001435153	0.001238113	0.001442593	0.001347486	0.0107891855596239	0.00337034058897994	2.74085827677631e-09	9.87304064739374e-15	0.00930229320386318	0.00629695496563768	0.00718688033524539	0.00592948156632964	0.00152881504574531	2.71178314202848e-07
111	0.001350953	0.011634158	0.002082687	0.003547328	0.001940962	0.001482148	0.001571297	0.001378212	0.001583515	0.001498143	0.00969197056701902	0.00268746206993472	2.10021832612152e-09	7.77918714888245e-15	0.0082198803601595	0.00546182062156583	0.00698317888352352	0.00563488372287632	0.00148192669979034	7.13425494059662e-08
121	0.001460197	0.012028534	0.002191434	0.003626652	0.002068137	0.001600045	0.001674219	0.001491835	0.001691164	0.001609825	0.0091807113677002	0.00262256717084182	1.38188581721205e-09	5.23164900454554e-15	0.00779362935140985	0.00519887336282493	0.00700128608904925	0.00564975041677741	0.00148749883583637	1.41019179849287e-08
131	0.001530344	0.012307697	0.002304338	0.003697763	0.002197133	0.001696613	0.001778885	0.001592363	0.001786234	0.001709772	0.00817192323764178	0.0024809405285275	1.93499872521959e-10	5.91233824898733e-16	0.006977838563742	0.00466507335286549	0.00514081119235879	0.00402887775896671	0.001021553822887	2.75856047279156e-09
141	0.001613203	0.012846546	0.002429622	0.003766257	0.002316825	0.00180055	0.001921935	0.001702345	0.001874519	0.001795893	0.00268311147142426	0.000649911161166798	1.31182808846264e-10	5.91233824898733e-16	0.00179035848345484	0.00108178550502422	0.00327409171723441	0.0024089605850438	0.000577067025172108	8.89270981669075e-10
151	0.001713097	0.013661496	0.002561553	0.003868793	0.00246822	0.001934727	0.002105226	0.001837576	0.002101731	0.001904914	0.001539118403678	9.66776363056189e-05	1.52689539841008e-11	1.42935295305433e-16	0.000960448795154472	0.000364925042427907	0.00447059684377541	0.00344134737106512	0.000840638460287545	3.30544191231723e-10
161	0.001796139	0.014315586	0.002715891	0.003945578	0.002715737	0.002145381	0.002235438	0.001951292	0.002216771	0.002005469	0.000547770898429711	0.000100350467218794	1.47202690310478e-11	1.42935295305433e-16	0.000245613307765531	3.54423124508479e-05	0.00378406211986325	0.00282080172903964	0.00066002341090752	2.93083718794774e-10
171	0.002020536	0.015361372	0.002911376	0.004036793	0.00304124	0.002271978	0.002437886	0.002125011	0.002474088	0.002225663	0.000170536753768191	2.86452255720186e-05	4.83509147298258e-12	1.42935295305433e-16	6.17532957695662e-05	7.63412258206073e-06	0.00134124268350108	0.00097089667891329	0.00023555537626276	6.72631395423778e-11
181	0.002108017	0.015772774	0.003055968	0.004121665	0.003187233	0.002401885	0.002573085	0.002254489	0.002605795	0.002360583	7.59425831185327e-05	2.8111965969264e-05	1.50105558990305e-12	1.42935295305433e-16	2.37535683739028e-05	1.3247853311885e-06	0.00115636545007527	0.000726591640038885	0.000139282645403484	2.44782209083394e-11
191	0.002200781	0.016175939	0.0031987	0.004220352	0.003334836	0.002506178	0.002753433	0.002389534	0.002724324	0.002482998	1.8865795920182e-05	1.00592287330389e-05	3.61106602208514e-13	1.42935295305433e-16	4.2206500446407e-06	1.78515732540362e-07	0.000758137388377737	0.000413295439915266	6.39777036916233e-05	9.2982425517671e-13
201	0.002281114	0.016472765	0.003309485	0.004306316	0.003445593	0.002614537	0.002849606	0.002490156	0.002848572	0.002594003	1.37853276941052e-05	1.04413837760793e-05	9.34128231519879e-14	1.42935295305433e-16	2.97544431468673e-06	2.64553775331597e-08	0.000799764040066036	0.000452767965052919	6.96813584452791e-05	3.97745171420983e-13
211	0.002359786	0.016871831	0.003422953	0.004375664	0.003565382	0.002714241	0.002943465	0.002582147	0.00294503	0.002700048	1.27336698934934e-05	3.09374334092839e-06	2.96828357721035e-14	1.42935295305433e-16	2.73120284829997e-06	5.11856921974895e-09	0.000613041414935992	0.000333675909746262	4.95688134306945e-05	1.57364554958994e-13
221	0.002448448	0.017619647	0.003554336	0.00463911499999999	0.003715641	0.002852929	0.003043859	0.002694868	0.003143503	0.002850115	9.78117467812248e-06	1.83332938728068e-06	1.9560420862871e-15	1.42935295305433e-16	2.01782206296359e-06	1.15841813686725e-10	0.000399720654619432	0.000188983794495868	1.99881009503586e-05	5.03890933322862e-14
231	0.00254194	0.018271774	0.003789868	0.004739146	0.003848092	0.003107131	0.003154113	0.002803374	0.003255619	0.003077047	7.37127919156245e-06	4.82852184390958e-07	4.30174314834238e-16	1.42935295305433e-16	1.44942954152225e-06	1.1127316552977e-11	0.000238370075078382	0.00010456088907908	9.73413997568215e-06	3.51327478989274e-15
241	0.002732992	0.019276659	0.003961646	0.004902077	0.004084285	0.003290506	0.003386932	0.002965055	0.0033748	0.003297382	6.61502465418576e-06	4.29201941643586e-07	1.42935295305433e-16	1.42935295305433e-16	1.30051303225644e-06	1.52086086363494e-12	0.000202815809929619	8.44498593989661e-05	7.31137585811904e-06	5.91233824898733e-16
251	0.002835886	0.020168379	0.004244344	0.00501288299999999	0.004287278	0.003448174	0.00357867	0.003143344	0.003529739	0.003437871	6.37098241509084e-06	4.76891047221434e-08	1.42935295305433e-16	1.42935295305433e-16	1.2461934804735e-06	7.11227401427248e-13	0.000236601046646663	0.000101102770226705	8.9916427365718e-06	1.12825529045807e-15
261	0.002960507	0.02073245	0.004388539	0.00509148599999999	0.004417588	0.003599814	0.003688797	0.003258011	0.003630879	0.003601046	5.90035615879368e-06	1.41301050905537e-08	1.42935295305433e-16	1.42935295305433e-16	1.13937480319192e-06	1.7867102983361e-13	0.000175227127295833	6.84161792506461e-05	5.19045423764511e-06	1.18931164704421e-15
271	0.003092272	0.021107801	0.00454171	0.00518353799999999	0.004592433	0.00375055	0.003821661	0.00339897	0.003772494	0.003739682	6.47842647324968e-06	1.41301050905537e-08	1.42935295305433e-16	1.42935295305433e-16	1.2570315613334e-06	9.31276657240759e-14	0.000199135210216201	7.91221068350256e-05	6.14112119500729e-06	1.41340402914595e-15
281	0.003173518	0.021333814	0.004654802	0.00525319899999999	0.004707321	0.003847746	0.003914765	0.003558353	0.003873483	0.003838197	2.63867840159037e-06	6.28004662913787e-09	1.42935295305433e-16	1.42935295305433e-16	4.40874896221412e-07	1.86178786994143e-14	0.000151103208664634	5.78817416307507e-05	4.31907478479466e-06	4.30174314834238e-16
291	0.003257014	0.021751497	0.00476836	0.005321399	0.004816047	0.003945455	0.004004295	0.003648702	0.004046591	0.003938333	2.5960538735749e-06	5.58226368206393e-09	1.42935295305433e-16	1.42935295305433e-16	4.309798891266e-07	1.09858469294427e-14	0.000170583698843771	6.64003597874962e-05	4.98906581582961e-06	1.42935295305433e-16
301	0.003350009	0.022272789	0.004919154	0.00540671	0.005043833	0.004184045	0.004164681	0.003784604	0.00417468	0.0041283	1.284009582941e-06	4.9620122683724e-09	1.42935295305433e-16	1.42935295305433e-16	1.84987610054159e-07	2.4650172751089e-15	0.000132297582962334	4.90837900222511e-05	3.45619166092795e-06	5.91233824898733e-16
311	0.003457276	0.022666469	0.005029602	0.00547501199999999	0.005156571	0.004278528	0.004255983	0.003872592	0.004263845	0.004216232	1.20020410397573e-06	4.96201201334864e-09	1.42935295305433e-16	1.42935295305433e-16	1.68061753238198e-07	2.24111583865544e-15	0.000142055775177974	5.38380728389877e-05	3.93458927825218e-06	5.91233824898733e-16
321	0.00352393	0.023001728	0.005135455	0.00553929799999999	0.005264402	0.004367116	0.004351231	0.003965004	0.004349249	0.004302256	4.80146029689189e-07	1.10266958320582e-09	1.42935295305433e-16	1.42935295305433e-16	5.95688442284043e-08	1.42935295305433e-16	5.76295487152279e-05	1.93596176382067e-05	1.22491129433306e-06	4.30174314834238e-16
331	0.003589129	0.023306162	0.005239194	0.00560319699999999	0.005361609	0.004456076	0.004438423	0.00405121	0.00443690800000001	0.004388072	1.88510205741323e-07	4.08396206725655e-11	1.42935295305433e-16	1.42935295305433e-16	2.03344384767906e-08	1.42935295305433e-16	3.24360161461192e-05	9.71155937617717e-06	4.93405466545048e-07	1.42935295305433e-16
341	0.003670045	0.023645064	0.005347673	0.00567099099999999	0.00547421	0.00454573	0.004528369	0.004139788	0.00452551500000001	0.00447679	1.4091632980727e-07	3.22682795443199e-11	1.42935295305433e-16	1.42935295305433e-16	1.50117437851545e-08	1.42935295305433e-16	2.6032711691398e-05	7.40392678190602e-06	3.47156961750543e-07	2.4650172751089e-15
351	0.003741912	0.023985098	0.005454484	0.00573715299999999	0.005574607	0.004636924	0.004614922	0.004226588	0.00461097900000001	0.004562742	1.16088174458776e-07	9.56077062377529e-12	1.42935295305433e-16	1.42935295305433e-16	1.17073662597005e-08	1.42935295305433e-16	2.13694648479943e-05	5.57616358147931e-06	2.32673791527708e-07	8.43595306079664e-16
361	0.003819434	0.024511774	0.005568552	0.00580533199999999	0.005716644	0.004758544	0.004703768	0.004316982	0.00470085200000001	0.004650689	5.86524276866832e-08	1.01693721644017e-11	1.42935295305433e-16	1.42935295305433e-16	5.70444380609939e-09	1.42935295305433e-16	1.54223586913308e-05	3.97783572241159e-06	1.63700684477439e-07	9.66311414082686e-16
371	0.003885183	0.024768713	0.005676367	0.005879466	0.005813854	0.004892727	0.004815384	0.004404038	0.00478721100000001	0.004737512	4.69808682842387e-08	3.01297551781913e-12	1.42935295305433e-16	1.42935295305433e-16	4.12773417179168e-09	1.42935295305433e-16	8.92597312881051e-06	2.00217001006965e-06	7.50298164769222e-08	1.12825529045807e-15
381	0.004026167	0.025492907	0.005852444	0.006036556	0.006005676	0.005047039	0.004928626	0.004506782	0.00503876300000001	0.004956541	4.26853770935832e-08	8.39556297537538e-13	1.42935295305433e-16	1.42935295305433e-16	3.69884316520766e-09	1.42935295305433e-16	8.04955004439399e-06	1.75950266257097e-06	5.90565974189246e-08	1.41488833385274e-15
391	0.004176357	0.026860943	0.006125287	0.006223858	0.006406197	0.00527332	0.005223059	0.004660062	0.00522651700000001	0.005229012	3.90845204763386e-08	6.39070668979618e-13	1.42935295305433e-16	1.42935295305433e-16	3.31628121227423e-09	1.42935295305433e-16	7.44522914785635e-06	1.45870719751106e-06	3.71393678259093e-08	8.43595306079664e-16
401	0.00470235	0.027745451	0.00634276	0.006393429	0.006713073	0.005496584	0.005407088	0.004902349	0.00565728400000001	0.00541758	2.5827552081647e-08	5.89447749290234e-13	1.42935295305433e-16	1.42935295305433e-16	2.10472619225668e-09	1.42935295305433e-16	7.63194922557264e-06	1.58068024903108e-06	4.1725043280295e-08	1.12825529045807e-15
411	0.00490856	0.028330939	0.006545489	0.006512682	0.00697609	0.00582728	0.005621313	0.005063204	0.00582861100000001	0.005623339	1.9290777910576e-08	2.62103704251836e-13	1.42935295305433e-16	1.42935295305433e-16	1.53298196487162e-09	1.42935295305433e-16	6.13106248609942e-06	1.1944843254105e-06	2.98176302976725e-08	1.70466671077098e-15
421	0.005009338	0.028673132	0.006695745	0.00658954799999999	0.007127825	0.006046355	0.005816925	0.005198681	0.00594814900000001	0.00577592800000001	1.12356749008199e-08	1.94480164407533e-14	1.42935295305433e-16	1.42935295305433e-16	7.94277540953741e-10	1.42935295305433e-16	4.11639384471787e-06	7.62934833582584e-07	1.75831806866551e-08	8.43595306079664e-16
431	0.005108215	0.029329332	0.006852478	0.00668674199999999	0.007312897	0.006202546	0.005967699	0.005331804	0.00607591500000001	0.00592707400000001	8.28215604657963e-09	5.8636580875827e-15	1.42935295305433e-16	1.42935295305433e-16	5.69183990192866e-10	1.42935295305433e-16	2.80055958426874e-06	4.45142264912742e-07	7.7500596703299e-09	4.30174314834238e-16
441	0.005333482	0.030567007	0.007068101	0.00683077899999999	0.007512945	0.006437644	0.00616819	0.005473428	0.00624816100000001	0.006142293	7.10672030005317e-09	5.8636580875827e-15	1.42935295305433e-16	1.42935295305433e-16	4.82923980371017e-10	1.42935295305433e-16	2.78845378595452e-06	4.43275886358116e-07	7.78904100844947e-09	1.41340402914595e-15
451	0.00543937	0.030975796	0.007289546	0.00693583099999999	0.007757899	0.006580507	0.006300879	0.00569376	0.00637367300000001	0.00626117300000001	2.84282582538373e-09	6.77227220048419e-15	1.42935295305433e-16	1.42935295305433e-16	1.91216308848004e-10	1.42935295305433e-16	3.18962302914435e-06	5.57160745822551e-07	1.08809642495802e-08	4.30174314834238e-16
461	0.005545114	0.031785253	0.007496202	0.00704092799999999	0.007944519	0.006747754	0.006538438	0.005844442	0.00651624400000001	0.006483684	1.02805954401819e-09	5.44666902891486e-16	1.42935295305433e-16	1.42935295305433e-16	6.20420920686474e-11	1.42935295305433e-16	1.50487481162896e-06	2.35103719411338e-07	4.07024421221735e-09	6.81357540470136e-16
471	0.00566262	0.032403496	0.007721587	0.00715647099999999	0.008109254	0.006898134	0.006684567	0.00600012	0.00665659100000001	0.006684691	9.75471077700449e-10	7.71817960330374e-16	1.42935295305433e-16	1.42935295305433e-16	4.89458297707863e-11	1.42935295305433e-16	5.13473993804809e-07	4.5373288895814e-08	1.52913119565032e-12	6.81357540470136e-16
481	0.005835132	0.033076284	0.008116445	0.00730111699999999	0.008314563	0.007125251	0.006844357	0.006278447	0.00681259800000001	0.00698973	2.46277072719452e-10	1.1469037748929e-16	1.42935295305433e-16	1.42935295305433e-16	8.81723831478202e-12	1.42935295305433e-16	2.79383097259255e-07	2.23559471536249e-08	1.18485910998237e-12	3.72954840009099e-16
491	0.005927097	0.033733441	0.008260421	0.00739272299999999	0.00846795	0.007245738	0.006960079	0.00639496	0.00692277200000001	0.007121228	1.73070725951951e-10	1.1469037748929e-16	1.42935295305433e-16	1.42935295305433e-16	6.01834502645207e-12	1.42935295305433e-16	2.52265356275817e-07	1.88059618982054e-08	7.82447270544379e-14	1.42935295305433e-16
501	0.006020726	0.034026002	0.008401536	0.00746267799999999	0.008690892	0.007453797	0.00708708300000001	0.006488784	0.00702582900000001	0.007224145	1.46597433882196e-10	1.1469037748929e-16	1.42935295305433e-16	1.42935295305433e-16	4.90748098712498e-12	1.42935295305433e-16	2.5877804436832e-07	1.94855884924141e-08	5.47776838416339e-14	5.91233824898733e-16
511	0.006105714	0.034727807	0.008538685	0.00754759999999999	0.009005189	0.007661539	0.00720507800000001	0.006602515	0.00717659900000001	0.007333461	1.20580824633031e-10	1.1469037748929e-16	1.42935295305433e-16	1.42935295305433e-16	3.89468201963818e-12	1.42935295305433e-16	1.33844089588037e-07	9.1285351578293e-09	3.2016247397981e-15	1.42935295305433e-16
521	0.006207185	0.035153998	0.008693071	0.00765294299999999	0.009154699	0.007793821	0.007341702	0.006740915	0.00730715100000001	0.00758585	1.02675505123324e-10	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	3.17089011879974e-12	1.42935295305433e-16	7.81801300433615e-08	3.77652935757898e-09	1.42935295305433e-16	5.91233824898733e-16
531	0.006312874	0.036043749	0.008920518	0.00775489999999999	0.009366165	0.007938867	0.00747840900000001	0.006914446	0.00757525300000001	0.007714709	8.32877181999075e-11	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	2.57362164509352e-12	1.42935295305433e-16	7.4558131999361e-08	3.48684426295611e-09	1.42935295305433e-16	1.9560420862871e-15
541	0.006481708	0.037472464	0.009245885	0.00790516299999999	0.009645185	0.00812898499999999	0.00780613	0.007146375	0.00773823300000001	0.00791468	4.47105352193456e-11	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	1.30222486273514e-12	1.42935295305433e-16	8.31074134155928e-08	3.99511935667408e-09	1.42935295305433e-16	3.72954840009099e-16
551	0.006568226	0.038004453	0.009383887	0.00798702799999999	0.009816167	0.00825348699999999	0.007920358	0.007262296	0.00785007300000001	0.008030228	3.73576181698789e-11	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	1.08859857995364e-12	1.42935295305433e-16	5.999534684991e-08	2.92448432909141e-09	1.42935295305433e-16	4.30174314834238e-16
561	0.006664118	0.038645347	0.009538046	0.00806561799999999	0.009937012	0.00841639499999999	0.008156963	0.00739411	0.00800479100000001	0.008159354	2.68668862176444e-11	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	7.95910824215353e-13	1.42935295305433e-16	5.89853256844407e-08	2.95127579689438e-09	1.42935295305433e-16	4.30174314834238e-16
571	0.006780785	0.039296257	0.009797574	0.00822999599999999	0.010117185	0.00860019199999999	0.008314294	0.007542829	0.00816596000000001	0.008310433	1.04472024525893e-11	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	2.57339435689289e-13	1.42935295305433e-16	4.13547814827443e-08	2.28946769915748e-09	1.42935295305433e-16	8.43595306079664e-16
581	0.00694664	0.040073098	0.009988481	0.00834354799999999	0.010346757	0.00877001999999999	0.008482819	0.007685605	0.00831062100000001	0.008449948	6.76744622377378e-12	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	1.49602164571178e-13	1.42935295305433e-16	3.13849379015955e-08	1.3408870670381e-09	1.42935295305433e-16	4.30174314834238e-16
591	0.007108267	0.040476541	0.010464671	0.00861842399999999	0.010648665	0.00896070999999999	0.00868882600000001	0.007992362	0.00849540700000001	0.008647378	1.41503312565102e-12	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	2.62924816077712e-14	1.42935295305433e-16	2.36970258397059e-08	1.04603239840259e-09	1.42935295305433e-16	1.42935295305433e-16
601	0.007248977	0.04135573	0.010668094	0.008785494	0.010859094	0.00915476599999999	0.008865863	0.008164257	0.00863130300000001	0.008782527	1.23824556609292e-12	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	2.20222335920135e-14	1.42935295305433e-16	1.64949888880758e-08	6.37220720710314e-10	1.42935295305433e-16	1.41340402914595e-15
611	0.007409364	0.042449224	0.010907423	0.00889444199999999	0.011057881	0.00929552899999999	0.009004038	0.008340242	0.00901156000000001	0.00894535	9.93395907886665e-13	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	1.71063076247531e-14	1.42935295305433e-16	1.85048414275054e-08	7.092323536009e-10	1.42935295305433e-16	1.18931164704421e-15
621	0.00750751	0.043050444	0.011075222	0.00898378099999999	0.011204505	0.00943137699999999	0.009136862	0.008471348	0.00914558000000001	0.009071013	8.81263197455466e-13	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	1.48426455656699e-14	1.42935295305433e-16	1.8267331300989e-08	6.92005820013177e-10	1.42935295305433e-16	4.30174314834238e-16
631	0.007635036	0.043794902	0.011287032	0.00910074599999999	0.01134739	0.00955862199999999	0.009251953	0.008584622	0.00926636400000001	0.009186472	4.61789368254544e-13	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	7.31108206115924e-15	1.42935295305433e-16	8.98523924120394e-09	2.9169884517819e-10	1.42935295305433e-16	1.86285215439596e-15
641	0.007863051	0.045340652	0.011648754	0.00931327199999999	0.011708114	0.00981811199999999	0.009506274	0.008832637	0.00952974700000001	0.009448567	3.38030891932344e-13	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	5.14313379432439e-15	1.42935295305433e-16	5.63974986353858e-09	1.61633298252479e-10	1.42935295305433e-16	6.81357540470136e-16
651	0.008034449	0.046239354	0.01189937	0.00945797399999999	0.012082004	0.010200113	0.00983115	0.009035265	0.00972692800000001	0.00982432499999999	2.88618883353768e-13	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	4.26472670307863e-15	1.42935295305433e-16	6.19054441832153e-09	1.8668031152063e-10	1.42935295305433e-16	6.81357540470136e-16
661	0.008145761	0.047055813	0.012142293	0.00956645	0.012422294	0.0104013	0.009980292	0.009181152	0.00987502300000001	0.009961215	2.82211436936179e-13	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	4.26472670307863e-15	1.42935295305433e-16	6.05820516202777e-09	1.8082451464354e-10	1.42935295305433e-16	6.81357540470136e-16
671	0.008490506	0.048097466	0.01249522	0.00973242999999999	0.012654506	0.010582043	0.010166805	0.009347436	0.010038721	0.010293543	1.87639381230009e-13	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	2.78123648100224e-15	1.42935295305433e-16	3.1176181415256e-09	8.83672429583446e-11	1.42935295305433e-16	1.12825529045807e-15
681	0.00864057	0.048945547	0.012639571	0.00981854099999999	0.012802619	0.010713879	0.010295878	0.009574685	0.010214731	0.010446492	1.53490143034245e-13	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	2.36553079297507e-15	1.42935295305433e-16	2.08738909144527e-09	5.56948362503506e-11	1.42935295305433e-16	4.30174314834238e-16
691	0.008739093	0.049843961	0.012801998	0.00991559699999999	0.012962797	0.010842647	0.010430542	0.00970808799999999	0.010565121	0.010591293	8.20810403386627e-14	1.42935295305433e-16	1.42935295305433e-16	1.42935295305433e-16	1.13169497469394e-15	1.42935295305433e-16	5.92716296913087e-10	1.09810997228733e-11	1.42935295305433e-16	8.43595306079664e-16


==> MATLAB/SuiteSparseCollection/results/Maragal_1/res_over_runtime.txt <==
t	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
0	0	0	0	0	0	0	0	0	0	1	0.44650410063157	0.356923464064546	2.05214629471616	1	1	1	0.919506348676957	0.701648685770173	0.366883600750697
0.000144796	0.001001128	0.000231518	0.000520148	0.000186801	0.000158379	0.000112557	0.000156381	0.000165982	0.000130479	0.594657194950068	0.441351577058525	0.153732406147704	1.63649797190626	0.49970626775046	0.362550258545597	0.279688326232706	0.278325046766409	0.299209963475632	0.229224297992134
0.000352938	0.001792492	0.000407323	0.00097413	0.000440999	0.000306542	0.000218213	0.000258001	0.000271731	0.000229184	0.570134925759706	0.307864601301222	0.187459236448997	0.635875504582905	0.430259061224436	0.258768088864451	0.203484678075655	0.277827854880302	0.334199903378644	0.286563676377461
0.000504903	0.002486027	0.000672179	0.001382657	0.000647032	0.00046498	0.000315902	0.000363644	0.000371398	0.000333968	0.22062739974606	0.0749211005872401	0.000891885034939382	0.128839073352617	0.140251502212053	0.114313498176115	0.0908788642561651	0.053203684762624	0.021657468018724	0.00797226841440158
0.000592206	0.003004902	0.00085248	0.001744285	0.000775804	0.000615161	0.00041558	0.000462595	0.000475044	0.000510043	0.098398055566749	0.0240179020272391	6.5683715320597e-08	0.0179063884422236	0.107814428617178	0.092839670137208	0.0702032538472284	0.0344177401678509	0.00633362289372667	0.000416786404645064
0.000726994	0.003769382	0.001012977	0.00221042	0.001090417	0.000817968	0.000547627	0.000586211	0.000585098	0.000618902	0.103076619633283	0.0179543764875673	8.23694522029394e-08	0.00193371760712136	0.118026551772355	0.103085267742601	0.0790356321084085	0.0379076106740585	0.00550873283088389	0.000507639397638826
0.000856121	0.004300346	0.001143168	0.002511622	0.001198382	0.000946979	0.000650738	0.000672442	0.000671763	0.000710067	0.0737575306044555	0.0170615097511038	4.319183865737e-08	0.000367430442645086	0.0776857058971513	0.068158516049433	0.053281869478919	0.0181175565780265	0.00510971749113338	0.000293076736302214
0.000948552	0.004825645	0.001354965	0.002929495	0.001333137	0.001074058	0.000744452	0.000773655	0.000757384	0.000811465	0.06268301391129	0.0168565137328577	3.14427667206543e-07	0.00285817328645739	0.0622014824861467	0.0490444513939151	0.0243454169112716	0.0163374931676484	0.00506332507708677	0.000121682494251079
0.001046146	0.005549915	0.001553677	0.00328786	0.001477739	0.001194387	0.000863377	0.000870853	0.000854174	0.00094821	0.0395203880399739	0.0168278253801065	7.78361043749682e-07	0.00090446622735761	0.0384237502145214	0.029898743767701	0.0223099437418589	0.0163116497856002	0.00506695170542198	9.55608534040785e-06
0.001123393	0.006023701	0.001667521	0.003681566	0.001574634	0.001291934	0.000940675	0.000958894	0.0009869	0.001028149	0.0143495528937	0.0036391689561147	6.54029392937935e-07	0.000787222825011278	0.0132958497129256	0.00979983802272984	0.00639049216889539	0.00518152337719642	0.00146884225984795	6.64328205789939e-07
0.001222247	0.00672784	0.001804153	0.00407521	0.001756742	0.001391592	0.001092718	0.001057237	0.00109035	0.001167564	0.0107891855596239	0.00337034058897994	1.08349440416534e-06	7.6332438090912e-05	0.00930229320386318	0.00629695496563768	0.00718688033524539	0.00592948156632964	0.00152881504574531	2.71178314202848e-07
0.001336668	0.007168145	0.001926038	0.004386698	0.001861717	0.001475013	0.001176805	0.001141998	0.001175146	0.001287072	0.00969197056701902	0.00268746206993472	2.05868042378047e-06	0.00103538523335422	0.0082198803601595	0.00546182062156583	0.00698317888352352	0.00563488372287632	0.00148192669979034	7.13425494059662e-08
0.001406156	0.007480697	0.00203373	0.004626609	0.001958003	0.001558285	0.001259866	0.00122285	0.001261552	0.001371106	0.0091807113677002	0.00262256717084182	1.35869654424101e-06	3.4008080722773e-08	0.00779362935140985	0.00519887336282493	0.00700128608904925	0.00564975041677741	0.00148749883583637	1.41019179849287e-08
0.0014645	0.007683599	0.002131625	0.004842381	0.002054181	0.001632236	0.00133428	0.001294345	0.001332138	0.00144223	0.00817192323764178	0.0024809405285275	6.80999174158041e-08	7.9657011693191e-08	0.006977838563742	0.00466507335286549	0.00514081119235879	0.00402887775896671	0.001021553822887	2.75856047279156e-09
0.001530866	0.00807612	0.002235115	0.005080978	0.002141869	0.001756492	0.001420445	0.001366187	0.001402161	0.00151075	0.00268311147142426	0.000649911161166798	8.08249540596808e-06	1.95092469379477e-07	0.00179035848345484	0.00108178550502422	0.00327409171723441	0.0024089605850438	0.000577067025172108	8.89270981669075e-10
0.001590974	0.008432215	0.002360345	0.00529764	0.002228884	0.001833322	0.001494953	0.001447253	0.001474635	0.001583053	0.001539118403678	9.66776363056189e-05	3.28827082755207e-06	3.28617927211664e-08	0.000960448795154472	0.000364925042427907	0.00447059684377541	0.00344134737106512	0.000840638460287545	3.30544191231723e-10
0.001703554	0.009088103	0.002534162	0.005836389	0.002396985	0.001924564	0.001585238	0.001703718	0.001653064	0.00167369	0.000547770898429711	0.000100350467218794	6.1643583480458e-06	0.00024748261978722	0.000245613307765531	3.54423124508479e-05	0.00378406211986325	0.00282080172903964	0.00066002341090752	2.93083718794774e-10
0.001788324	0.009423169	0.002668503	0.006107548	0.002511931	0.002018837	0.001677385	0.001796846	0.001740971	0.001760015	0.000170536753768191	2.86452255720186e-05	2.64501529294246e-06	1.78068784309516e-05	6.17532957695662e-05	7.63412258206073e-06	0.00134124268350108	0.00097089667891329	0.00023555537626276	6.72631395423778e-11
0.001855487	0.009645816	0.002779467	0.006355874	0.002608212	0.002106672	0.001757219	0.00187722	0.001820881	0.001855757	7.59425831185327e-05	2.8111965969264e-05	2.31134828098103e-06	2.66111490737108e-05	2.37535683739028e-05	1.3247853311885e-06	0.00115636545007527	0.000726591640038885	0.000139282645403484	2.44782209083394e-11
0.001911123	0.00986381	0.002875981	0.006590819	0.002686401	0.002181958	0.00182754	0.001945399	0.001898398	0.001930719	1.8865795920182e-05	1.00592287330389e-05	1.51953384192386e-07	6.40704280400641e-07	4.2206500446407e-06	1.78515732540362e-07	0.000758137388377737	0.000413295439915266	6.39777036916233e-05	9.2982425517671e-13
0.001997573	0.010188732	0.003006775	0.00693517	0.002822418	0.002270759	0.001999335	0.002036219	0.002097309	0.002100416	1.37853276941052e-05	1.04413837760793e-05	3.37531944430268e-06	1.50226965740583e-06	2.97544431468673e-06	2.64553775331597e-08	0.000799764040066036	0.000452767965052919	6.96813584452791e-05	3.97745171420983e-13
0.002085348	0.01052902	0.003136809	0.007214713	0.002933916	0.002365362	0.002107779	0.002143098	0.002201739	0.00219102	1.27336698934934e-05	3.09374334092839e-06	2.08171073629934e-06	1.28040630681812e-08	2.73120284829997e-06	5.11856921974895e-09	0.000613041414935992	0.000333675909746262	4.95688134306945e-05	1.57364554958994e-13
0.002153915	0.010827006	0.003252339	0.007457828	0.003032905	0.002448669	0.002201663	0.002228666	0.0022816	0.002272172	9.78117467812248e-06	1.83332938728068e-06	1.36045978427344e-07	1.52509066662347e-07	2.01782206296359e-06	1.15841813686725e-10	0.000399720654619432	0.000188983794495868	1.99881009503586e-05	5.03890933322862e-14
0.002240228	0.011167392	0.003378884	0.007790871	0.003136072	0.002538016	0.002360504	0.002335557	0.002434932	0.00236504	7.37127919156245e-06	4.82852184390958e-07	1.74618697946694e-07	5.93014907421093e-08	1.44942954152225e-06	1.1127316552977e-11	0.000238370075078382	0.00010456088907908	9.73413997568215e-06	3.51327478989274e-15
0.002321207	0.011499205	0.003546286	0.008086922	0.003243711	0.002636063	0.002454137	0.002423482	0.0025173	0.002459897	6.61502465418576e-06	4.29201941643586e-07	8.13780683793486e-07	2.72286225345267e-08	1.30051303225644e-06	1.52086086363494e-12	0.000202815809929619	8.44498593989661e-05	7.31137585811904e-06	5.91233824898733e-16
0.002469815	0.012051186	0.003699056	0.008479341	0.003473215	0.002748468	0.002640152	0.002559671	0.002634527	0.002559131	6.37098241509084e-06	4.76891047221434e-08	1.37419657003541e-06	8.73009657504406e-08	1.2461934804735e-06	7.11227401427248e-13	0.000236601046646663	0.000101102770226705	8.9916427365718e-06	1.12825529045807e-15
0.002547464	0.012472627	0.003821218	0.008721594	0.003624885	0.002841192	0.002726208	0.00264189	0.002720243	0.002643092	5.90035615879368e-06	1.41301050905537e-08	1.6518855246237e-06	6.86379426415201e-06	1.13937480319192e-06	1.7867102983361e-13	0.000175227127295833	6.84161792506461e-05	5.19045423764511e-06	1.18931164704421e-15
0.002631009	0.012754332	0.003937732	0.00899241	0.003760686	0.002934471	0.002812959	0.002729945	0.002834347	0.002733802	6.47842647324968e-06	1.41301050905537e-08	1.24764981570373e-06	0.00104639971928389	1.2570315613334e-06	9.31276657240759e-14	0.000199135210216201	7.91221068350256e-05	6.14112119500729e-06	1.41340402914595e-15
0.002709792	0.012925309	0.004063991	0.009277837	0.003870273	0.003025994	0.002903118	0.002818785	0.002920945	0.002825502	2.63867840159037e-06	6.28004662913787e-09	2.89593034449967e-06	4.26170832758243e-05	4.40874896221412e-07	1.86178786994143e-14	0.000151103208664634	5.78817416307507e-05	4.31907478479466e-06	4.30174314834238e-16
0.002842728	0.013334126	0.004200445	0.009680355	0.003994339	0.003124326	0.003033936	0.002917105	0.003014192	0.002911912	2.5960538735749e-06	5.58226368206393e-09	9.19060435892397e-06	1.10791650660154e-07	4.309798891266e-07	1.09858469294427e-14	0.000170583698843771	6.64003597874962e-05	4.98906581582961e-06	1.42935295305433e-16
0.002925837	0.013633833	0.004332942	0.009936406	0.004103081	0.00321953	0.003127713	0.003013044	0.003107988	0.003004505	1.284009582941e-06	4.9620122683724e-09	7.45777772071873e-06	2.98137365744269e-07	1.84987610054159e-07	2.4650172751089e-15	0.000132297582962334	4.90837900222511e-05	3.45619166092795e-06	5.91233824898733e-16
0.002999713	0.013992423	0.004461091	0.010269915	0.004252562	0.00331271	0.003253446	0.003125182	0.003203147	0.003082333	1.20020410397573e-06	4.96201201334864e-09	8.51088854206418e-06	0.000715447288000882	1.68061753238198e-07	2.24111583865544e-15	0.000142055775177974	5.38380728389877e-05	3.93458927825218e-06	5.91233824898733e-16
0.003081494	0.014314365	0.004600998	0.01063211	0.004424636	0.003408442	0.003348907	0.003209916	0.003292194	0.003217794	4.80146029689189e-07	1.10266958320582e-09	5.2407656274837e-06	0.0011954305824252	5.95688442284043e-08	1.42935295305433e-16	5.76295487152279e-05	1.93596176382067e-05	1.22491129433306e-06	4.30174314834238e-16
0.003160269	0.014733021	0.004730352	0.010973907	0.004577107	0.003597131	0.003523491	0.003354199	0.003444226	0.003341499	1.88510205741323e-07	4.08396206725655e-11	2.13554443467372e-08	0.00234378270626123	2.03344384767906e-08	1.42935295305433e-16	3.24360161461192e-05	9.71155937617717e-06	4.93405466545048e-07	1.42935295305433e-16
0.003283356	0.01520055	0.004881972	0.011429091	0.004706668	0.00370397	0.003645909	0.003463878	0.003572146	0.003451676	1.4091632980727e-07	3.22682795443199e-11	2.25905847414304e-05	0.000188368910061667	1.50117437851545e-08	1.42935295305433e-16	2.6032711691398e-05	7.40392678190602e-06	3.47156961750543e-07	2.4650172751089e-15
0.003378878	0.015544893	0.00502149	0.011729471	0.004806783	0.003792776	0.003739576	0.003550156	0.003667943	0.00354418	1.16088174458776e-07	9.56077062377529e-12	1.07596821636927e-05	0.000135123847393947	1.17073662597005e-08	1.42935295305433e-16	2.13694648479943e-05	5.57616358147931e-06	2.32673791527708e-07	8.43595306079664e-16
0.00350542	0.016134509	0.005155785	0.012044238	0.004925299	0.003882614	0.003826954	0.003637495	0.003812068	0.003696926	5.86524276866832e-08	1.01693721644017e-11	1.4121807119248e-05	4.98625991235595e-05	5.70444380609939e-09	1.42935295305433e-16	1.54223586913308e-05	3.97783572241159e-06	1.63700684477439e-07	9.66311414082686e-16
0.003615017	0.016608766	0.00536134	0.012468773	0.005069904	0.003986731	0.003998911	0.003746083	0.003911556	0.003809303	4.69808682842387e-08	3.01297551781913e-12	1.53454559962859e-07	5.16007938675026e-08	4.12773417179168e-09	1.42935295305433e-16	8.92597312881051e-06	2.00217001006965e-06	7.50298164769222e-08	1.12825529045807e-15
0.003690312	0.016999092	0.005484442	0.012736104	0.005176215	0.004073887	0.004087417	0.003832391	0.004011261	0.003900387	4.26853770935832e-08	8.39556297537538e-13	6.39029905661032e-05	4.69484486338678e-08	3.69884316520766e-09	1.42935295305433e-16	8.04955004439399e-06	1.75950266257097e-06	5.90565974189246e-08	1.41488833385274e-15
0.003779646	0.017405376	0.00562776	0.013080922	0.005300458	0.00420856	0.004189	0.003944009	0.004118138	0.003999853	3.90845204763386e-08	6.39070668979618e-13	9.04272485907543e-06	1.72047232330986e-07	3.31628121227423e-09	1.42935295305433e-16	7.44522914785635e-06	1.45870719751106e-06	3.71393678259093e-08	8.43595306079664e-16
0.003869288	0.017629774	0.005755469	0.013336557	0.005409654	0.00429382	0.004281038	0.004034638	0.004204135	0.004097505	2.5827552081647e-08	5.89447749290234e-13	3.61027289627678e-06	6.8219524786615e-05	2.10472619225668e-09	1.42935295305433e-16	7.63194922557264e-06	1.58068024903108e-06	4.1725043280295e-08	1.12825529045807e-15
0.00398531	0.01787862	0.005902242	0.013706114	0.005588121	0.004410646	0.004395641	0.004132545	0.004297422	0.004191826	1.9290777910576e-08	2.62103704251836e-13	5.05789903465601e-06	1.11177138828416e-06	1.53298196487162e-09	1.42935295305433e-16	6.13106248609942e-06	1.1944843254105e-06	2.98176302976725e-08	1.70466671077098e-15
0.004088987	0.018325589	0.006178491	0.014173226	0.005751212	0.00454947	0.004506786	0.00428451	0.004427802	0.004309512	1.12356749008199e-08	1.94480164407533e-14	3.93274442179655e-06	1.84808639358886e-06	7.94277540953741e-10	1.42935295305433e-16	4.11639384471787e-06	7.62934833582584e-07	1.75831806866551e-08	8.43595306079664e-16
0.004227602	0.018960393	0.006376566	0.014593726	0.005888879	0.004660809	0.004618438	0.004403561	0.004537651	0.004411969	8.28215604657963e-09	5.8636580875827e-15	3.17480845539249e-06	7.19293263027556e-09	5.69183990192866e-10	1.42935295305433e-16	2.80055958426874e-06	4.45142264912742e-07	7.7500596703299e-09	4.30174314834238e-16
0.004339921	0.019723643	0.006621137	0.015064682	0.006054075	0.004798069	0.004737028	0.004525198	0.004687869	0.004694811	7.10672030005317e-09	5.8636580875827e-15	6.2578325152301e-06	1.51229795828563e-06	4.82923980371017e-10	1.42935295305433e-16	2.78845378595452e-06	4.43275886358116e-07	7.78904100844947e-09	1.41340402914595e-15
0.004420751	0.019963638	0.006803001	0.015396408	0.006161215	0.004888705	0.00482555900000001	0.004621823	0.004783745	0.004781028	2.84282582538373e-09	6.77227220048419e-15	1.81901987717893e-07	2.12833676902662e-07	1.91216308848004e-10	1.42935295305433e-16	3.18962302914435e-06	5.57160745822551e-07	1.08809642495802e-08	4.30174314834238e-16
0.004518333	0.02030044	0.006932287	0.015651849	0.006266485	0.0049798	0.00491558700000001	0.004711021	0.004874627	0.004882406	1.02805954401819e-09	5.44666902891486e-16	1.88155951648605e-05	6.4384173799894e-07	6.20420920686474e-11	1.42935295305433e-16	1.50487481162896e-06	2.35103719411338e-07	4.07024421221735e-09	6.81357540470136e-16
0.004599292	0.020676386	0.007057004	0.015922396	0.006372948	0.005073188	0.00500517300000001	0.004799515	0.004962137	0.004979846	9.75471077700449e-10	7.71817960330374e-16	2.76126813045253e-05	6.54355086431582e-05	4.89458297707863e-11	1.42935295305433e-16	5.13473993804809e-07	4.5373288895814e-08	1.52913119565032e-12	6.81357540470136e-16
0.004750837	0.021061829	0.007194903	0.016263224	0.006515692	0.005228194	0.005112834	0.004927443	0.005066218	0.005075383	2.46277072719452e-10	1.1469037748929e-16	3.87115037473135e-05	1.93278693706042e-06	8.81723831478202e-12	1.42935295305433e-16	2.79383097259255e-07	2.23559471536249e-08	1.18485910998237e-12	3.72954840009099e-16
0.004929849	0.021747288	0.007375302	0.016699043	0.006692674	0.005429464	0.005308311	0.005083097	0.005190551	0.005204288	1.73070725951951e-10	1.1469037748929e-16	1.23455066733098e-05	3.1236754391613e-05	6.01834502645207e-12	1.42935295305433e-16	2.52265356275817e-07	1.88059618982054e-08	7.82447270544379e-14	1.42935295305433e-16
0.005028427	0.021986455	0.007519686	0.017004037	0.006797866	0.005536839	0.00540185	0.00517589	0.005305726	0.005317875	1.46597433882196e-10	1.1469037748929e-16	1.83441986910983e-05	1.21462357554489e-06	4.90748098712498e-12	1.42935295305433e-16	2.5877804436832e-07	1.94855884924141e-08	5.47776838416339e-14	5.91233824898733e-16
0.005098138	0.0223273	0.007637928	0.017273076	0.006909734	0.00563215	0.005497801	0.005281708	0.005388864	0.005401554	1.20580824633031e-10	1.1469037748929e-16	8.53579856077042e-06	1.10352777248896e-07	3.89468201963818e-12	1.42935295305433e-16	1.33844089588037e-07	9.1285351578293e-09	3.2016247397981e-15	1.42935295305433e-16
0.005252772	0.022656209	0.007817769	0.017766417	0.007046524	0.005751502	0.00560117800000001	0.005407575	0.005490768	0.005504155	1.02675505123324e-10	1.42935295305433e-16	1.23361583611718e-05	7.10168418235344e-08	3.17089011879974e-12	1.42935295305433e-16	7.81801300433615e-08	3.77652935757898e-09	1.42935295305433e-16	5.91233824898733e-16
0.005398132	0.023174206	0.008071549	0.018174319	0.007186611	0.005890531	0.00572668500000001	0.005543288	0.005630845	0.00564026	8.32877181999075e-11	1.42935295305433e-16	3.12928302432645e-05	2.1155732516098e-07	2.57362164509352e-12	1.42935295305433e-16	7.4558131999361e-08	3.48684426295611e-09	1.42935295305433e-16	1.9560420862871e-15
0.005493569	0.023857563	0.008255568	0.018612768	0.007469301	0.006098409	0.00585366700000001	0.005655175	0.005771619	0.005744181	4.47105352193456e-11	1.42935295305433e-16	2.7796547986469e-05	6.00099169318315e-07	1.30222486273514e-12	1.42935295305433e-16	8.31074134155928e-08	3.99511935667408e-09	1.42935295305433e-16	3.72954840009099e-16
0.005596059	0.024521843	0.008427909	0.018962183	0.00760610099999999	0.006219044	0.00597547500000001	0.005793838	0.005924162	0.005852495	3.73576181698789e-11	1.42935295305433e-16	1.92834626209103e-06	1.94624199841785e-06	1.08859857995364e-12	1.42935295305433e-16	5.999534684991e-08	2.92448432909141e-09	1.42935295305433e-16	4.30174314834238e-16
0.005789919	0.025233172	0.008608377	0.019544019	0.00775936299999999	0.006345729	0.00607584000000001	0.005896722	0.006136637	0.005957411	2.68668862176444e-11	1.42935295305433e-16	6.47863652372765e-05	1.17619152084023e-05	7.95910824215353e-13	1.42935295305433e-16	5.89853256844407e-08	2.95127579689438e-09	1.42935295305433e-16	4.30174314834238e-16
0.005859101	0.025598561	0.008746346	0.019904686	0.00786216299999999	0.006450152	0.00616149200000001	0.005983997	0.006235313	0.006044667	1.04472024525893e-11	1.42935295305433e-16	5.89617434748778e-05	4.85974257980837e-07	2.57339435689289e-13	1.42935295305433e-16	4.13547814827443e-08	2.28946769915748e-09	1.42935295305433e-16	8.43595306079664e-16
0.006013987	0.026467857	0.009044376	0.020540886	0.00809868399999999	0.006577977	0.00626991600000001	0.006085058	0.006361477	0.006185787	6.76744622377378e-12	1.42935295305433e-16	1.36317177439453e-05	0.000799964742955143	1.49602164571178e-13	1.42935295305433e-16	3.13849379015955e-08	1.3408870670381e-09	1.42935295305433e-16	4.30174314834238e-16
0.006143605	0.026729326	0.009220128	0.020992106	0.00826514099999999	0.006781484	0.00639620100000001	0.006205345	0.006483378	0.006309387	1.41503312565102e-12	1.42935295305433e-16	2.68324319718358e-06	0.000446327889707316	2.62924816077712e-14	1.42935295305433e-16	2.36970258397059e-08	1.04603239840259e-09	1.42935295305433e-16	1.42935295305433e-16
0.006320401	0.02742865	0.00946865700000001	0.021554103	0.00846303899999999	0.006976995	0.00665631600000001	0.006349935	0.006690785	0.006473357	1.23824556609292e-12	1.42935295305433e-16	1.30141480363411e-05	0.000267697506615642	2.20222335920135e-14	1.42935295305433e-16	1.64949888880758e-08	6.37220720710314e-10	1.42935295305433e-16	1.41340402914595e-15
0.006438443	0.02798503	0.00972155300000001	0.02199496	0.00862687299999999	0.007097513	0.00677657400000001	0.006459654	0.006794327	0.006609695	9.93395907886665e-13	1.42935295305433e-16	1.20722457773758e-05	1.4828496530362e-07	1.71063076247531e-14	1.42935295305433e-16	1.85048414275054e-08	7.092323536009e-10	1.42935295305433e-16	1.18931164704421e-15
0.006576504	0.028930203	0.00992611200000001	0.022490845	0.00883655299999999	0.007264944	0.00694238200000001	0.00661433	0.006896243	0.006706633	8.81263197455466e-13	1.42935295305433e-16	1.16144986548135e-05	8.54812361654246e-07	1.48426455656699e-14	1.42935295305433e-16	1.8267331300989e-08	6.92005820013177e-10	1.42935295305433e-16	4.30174314834238e-16
0.006718972	0.030084513	0.010171458	0.023175176	0.00911132199999999	0.00748438200000001	0.00709013400000001	0.006764215	0.007076056	0.006891769	4.61789368254544e-13	1.42935295305433e-16	1.35939900248827e-05	1.45546717189216e-05	7.31108206115924e-15	1.42935295305433e-16	8.98523924120394e-09	2.9169884517819e-10	1.42935295305433e-16	1.86285215439596e-15
0.006822874	0.030584172	0.010340973	0.023544531	0.00924751199999999	0.007604212	0.00723596300000001	0.006881305	0.007194272	0.00700701	3.38030891932344e-13	1.42935295305433e-16	8.30030381187295e-08	5.12314680746267e-06	5.14313379432439e-15	1.42935295305433e-16	5.63974986353858e-09	1.61633298252479e-10	1.42935295305433e-16	6.81357540470136e-16
0.006916294	0.030966615	0.010484701	0.023860187	0.00938214699999999	0.00772778	0.00733873700000001	0.006977675	0.007287712	0.007099917	2.88618883353768e-13	1.42935295305433e-16	2.52593746538346e-07	1.3028283131341e-05	4.26472670307863e-15	1.42935295305433e-16	6.19054441832153e-09	1.8668031152063e-10	1.42935295305433e-16	6.81357540470136e-16
0.006996278	0.031292054	0.01061537	0.024143488	0.00950144299999999	0.007824275	0.00743189700000001	0.007070352	0.007379694	0.007189846	2.82211436936179e-13	1.42935295305433e-16	4.01982591965289e-07	2.8217725407045e-06	4.26472670307863e-15	1.42935295305433e-16	6.05820516202777e-09	1.8082451464354e-10	1.42935295305433e-16	6.81357540470136e-16
0.00710473	0.031818762	0.010815962	0.024653876	0.00962126999999999	0.007919886	0.00754282200000001	0.007168251	0.007468008	0.007346169	1.87639381230009e-13	1.42935295305433e-16	8.52951427488998e-07	5.84480829169549e-08	2.78123648100224e-15	1.42935295305433e-16	3.1176181415256e-09	8.83672429583446e-11	1.42935295305433e-16	1.12825529045807e-15
0.007197064	0.032439544	0.010962628	0.025088525	0.00975426999999999	0.008090934	0.00768084600000001	0.007289624	0.007585706	0.007443316	1.53490143034245e-13	1.42935295305433e-16	1.73755834955643e-07	2.19627718171859e-07	2.36553079297507e-15	1.42935295305433e-16	2.08738909144527e-09	5.56948362503506e-11	1.42935295305433e-16	4.30174314834238e-16
0.007283407	0.033051798	0.011117206	0.025462563	0.009893655	0.008195722	0.00777193800000001	0.007381905	0.007679018	0.007532132	8.20810403386627e-14	1.42935295305433e-16	1.84836480448271e-07	2.23476428204522e-07	1.13169497469394e-15	1.42935295305433e-16	5.92716296913087e-10	1.09810997228733e-11	1.42935295305433e-16	8.43595306079664e-16


==> MATLAB/SuiteSparseCollection/results/Maragal_2/res_over_iter.txt <==
k	rt_srk	rt_esrk	rt_hb_double_inexact	rt_hb_opt_beta	rt_hb_beta_0.1	rt_hb_beta_0.2	rt_hb_beta_0.3	rt_hb_beta_0.4	rt_hb_beta_0.5	rt_hb_beta_0.6	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	0	0	0	0	0	0	0	0	0	0	0.281591460934644	0.1670440448386	0.162171899484265	0.161676014606951	0.265676112716667	0.251922865750794	0.23764260868215	0.22566581925874	0.221452719368296	0.232124553222579
1001	0.010150514	0.0568116620000001	0.016087539	0.043299592	0.014339607	0.01191731	0.011472664	0.01112776	0.010911468	0.01134068	0.171449516505936	0.0929601341453422	0.095507703904256	0.091396501346354	0.16125023944764	0.151105613164311	0.141002934879037	0.14599864747851	0.213545875566496	0.354802183011545
2001	0.017791424	0.0941397670000002	0.027956858	0.07588427	0.025399505	0.021474589	0.020752	0.020475186	0.020130755	0.020629622	0.142573855694562	0.0794428718113256	0.0770277818789162	0.0776449705726655	0.137256581196253	0.135379415530655	0.136706470688547	0.150312934420698	0.176697340663921	0.165211875233421
3001	0.0243329	0.124111679	0.038328352	0.105743432	0.0351345320000001	0.0302152379999999	0.029189879	0.028703964	0.028337122	0.0288062350000001	0.120701129928732	0.0544606925430206	0.0552654410949208	0.0507575033591331	0.114876833524229	0.110309542877562	0.0972350501703017	0.082707997706154	0.0933573026520665	0.116075602264909
4001	0.030308084	0.152940155	0.0482148980000001	0.13355054	0.044218848	0.0382350209999999	0.037054254	0.036481816	0.036058612	0.0364220280000002	0.0767088632322224	0.0362394096674636	0.031957717636973	0.0342179885902542	0.0673067890500899	0.0600575593456728	0.0571180314656128	0.0443051444765275	0.0470182712575153	0.0784500592956469
5001	0.0368235920000001	0.182247309	0.058998895	0.161468899	0.0542868749999999	0.0472634689999999	0.045769276	0.0449470469999999	0.0446113679999999	0.0449388820000001	0.0593274288655336	0.0279971407299523	0.0215473062091816	0.0278356091625826	0.0525565964778319	0.0485173335185281	0.0434820764687821	0.0377363162409819	0.0396549164544367	0.079336750711038
6001	0.0436451140000001	0.213518103000001	0.0701126550000002	0.189902754	0.0645824679999999	0.05636573	0.0547720879999999	0.0537986179999999	0.0533780219999999	0.0537217430000001	0.0457766372477624	0.0339549766859918	0.021597839356435	0.0281495284824022	0.04310425159167	0.0397175962610936	0.0350281137121883	0.0324664050629669	0.0384230276790861	0.0874812761694787
7001	0.0502949890000002	0.244157139000001	0.0811038150000001	0.216697884	0.0748293049999997	0.065434756	0.0634558729999997	0.062461582	0.0620577749999998	0.062391535	0.0389071433075761	0.0235630295146118	0.013449403273912	0.0199252569215356	0.0353206766753194	0.0330661070847104	0.031222827156258	0.030204341528642	0.0336043040250455	0.110813790313945
8001	0.0563842300000002	0.271840055000001	0.0912014460000002	0.241570275	0.0841022659999998	0.0738629110000001	0.0714771229999996	0.0704896870000001	0.0700158889999998	0.070307056	0.0368227973579659	0.0257921732853045	0.0140587958819353	0.0149249429416736	0.0343681147048503	0.032412523602823	0.0319000042720145	0.031500813388611	0.03637775333296	0.0931825571045982
9001	0.0627646100000002	0.304418468000001	0.102046488	0.266075831	0.0938503939999997	0.0824984540000002	0.0798116399999996	0.0788166710000001	0.0783685479999997	0.0786404169999998	0.0304619387514472	0.0223115335019019	0.0142570727095008	0.0180889134469245	0.0282953638605265	0.0280594216080569	0.0272003767687145	0.0260024501889128	0.0262586805670045	0.0809811011797635
10001	0.068939009	0.334373586000001	0.112327007	0.288300241	0.103293276	0.091006913	0.0879165759999996	0.0868457400000001	0.0863604249999998	0.0866627409999999	0.0310313016358812	0.016375341964239	0.0114174946347525	0.0110231515926103	0.0306884088665529	0.0302967767124448	0.0294446699545023	0.0267971309050655	0.0258156974932081	0.0786374639623138
11001	0.07557037	0.36397294	0.123304621000001	0.31425203	0.113515738	0.100124865	0.0966659429999994	0.0955430800000002	0.0950053880000001	0.0954303199999998	0.0308830687854352	0.0142006476257751	0.00948407997986137	0.0109022382599716	0.0296377068002407	0.0278144257587626	0.0255518402832203	0.0230520829515532	0.022289571657146	0.0731762899784072
12001	0.0820946170000001	0.394347618	0.134023177000001	0.339220561999999	0.123635709	0.109191171	0.105324641	0.104116983	0.103704598	0.103975389	0.0273376377221398	0.011214325564945	0.00948988831885024	0.00826802853108736	0.0252313067054832	0.0237015143689818	0.019706961993624	0.0172008212699991	0.0184728476213249	0.0716566293339409
13001	0.0888893470000001	0.427219427	0.145303113	0.365206778999999	0.133991522	0.118412156	0.114188198	0.113038831	0.112477626	0.112772626	0.025799240028141	0.012462180644516	0.0101412396122882	0.0105537683441432	0.0246458044248741	0.0237897091171994	0.0199272067036091	0.0166526269931562	0.017927526306295	0.0942629632343902
14001	0.0958625099999999	0.459025581	0.156982633000001	0.391714897	0.144813137	0.128126992	0.123652977	0.122300318	0.12177303	0.122021466	0.0246414362989511	0.00808446750568105	0.00740552135548337	0.0081747274444409	0.0237867731145755	0.0212273714376922	0.0192114176178687	0.0155790591565223	0.0183518500481366	0.114116856193111
15001	0.102303331	0.487774868	0.167622463	0.415634359	0.154737119	0.13699802	0.132210672	0.130817776	0.13022046	0.130510818	0.0238874161187879	0.00945402256928569	0.00930331063341278	0.00768324369980543	0.023004189598623	0.0207746816351027	0.0179324355969084	0.0143345798739002	0.014732704648355	0.071850635855704
16001	0.108424961	0.516045105999999	0.177889444000001	0.439005756	0.164184505	0.145543882	0.140337441	0.139116513	0.138443200000001	0.138576032	0.0230480433081171	0.00729117561260438	0.0106889033225808	0.00908516188904279	0.0190868943815897	0.0168621214957685	0.013369511631625	0.010534962518499	0.0121651872515013	0.0896969161552033
17001	0.114587177	0.545800964	0.188188300000001	0.462110139999999	0.173850705	0.154010365	0.148476275999999	0.147344286	0.146596592000001	0.146799739	0.0225922878486343	0.00757718946485881	0.00637159567597051	0.00603641201642063	0.0188890911856969	0.016963623112052	0.0146363893833001	0.0146905843271608	0.0121445912948093	0.0695806167587791
18001	0.120898711999999	0.574694234	0.198812607000001	0.483411424999999	0.183617406	0.162822193999999	0.156911342	0.155712926000001	0.154975214000001	0.155280741	0.0197178795182453	0.00805812434243033	0.00612895366637799	0.00709612549856449	0.0177549876401703	0.0151972750791208	0.0141272569678836	0.0122206025524118	0.0104616173609799	0.0716505471640955
19001	0.127528902	0.604768488999999	0.209823590000001	0.508373399999999	0.193827325	0.172051193	0.165778701	0.164527001000001	0.163758788000001	0.164132046	0.0190869163685491	0.0104708486419886	0.00713097808513641	0.00914457801963519	0.0175820014033551	0.0142696529624604	0.0129169176922465	0.0116742734208408	0.0132940328363413	0.0775308374649124
20001	0.133929677	0.635907733	0.220466519000001	0.531438398999998	0.203687438	0.180836765999999	0.174267062	0.173046298000001	0.172310367000001	0.172551101	0.017986248681652	0.00885585292654573	0.00719029100816806	0.00735538860010131	0.0161727717681762	0.014857610901308	0.0151956850051447	0.0100981329934271	0.0117976282641347	0.045074933351367
21001	0.140682488	0.666396915999999	0.231756201000001	0.555856554999999	0.214216245	0.190222240999999	0.183380839	0.182128508000001	0.181406165000001	0.181545058	0.017734257554701	0.00682312293670897	0.00551863491780047	0.00646146265977895	0.0140746062787415	0.0115145779751747	0.00949805419185977	0.00892355220758982	0.00961567212747731	0.0810223004518894
22001	0.147889581999999	0.697502679999998	0.243880810000001	0.582513340999997	0.225532262	0.200405656999999	0.193036589	0.191780324000001	0.191001170000001	0.191164584	0.0158903710836013	0.00830158913694371	0.00717286741867531	0.00771755688048115	0.0131389552173577	0.0119873272650585	0.0102664257871259	0.0100106332189121	0.0100997687604732	0.0873241756342452
23001	0.153996242	0.725102796999999	0.254009011000001	0.605625478999996	0.234893734	0.208674534999999	0.201060528	0.199871424000001	0.199111126	0.199140342000001	0.0136340041561756	0.00765626587455669	0.00724892230813437	0.00785403566605721	0.0122929068222684	0.0116450527162903	0.00948703004633905	0.00937605242367659	0.00941278633078548	0.0764056924052874
24001	0.1604384	0.757408446	0.265209077000002	0.627761464999994	0.244952672	0.217682517999999	0.209805511	0.208528691000002	0.20774735	0.207726980000001	0.0135958117668404	0.00610174254084364	0.00507369488067772	0.00519481634738893	0.0125068997435079	0.0117754633631402	0.0086063070882271	0.00849557789039939	0.00955502181204817	0.0790073973507258
25001	0.166996862	0.790415952999999	0.276620366000001	0.650360310999996	0.255294323	0.226885475999999	0.218674819	0.217374050000002	0.216579667	0.216541823000001	0.0120943341778583	0.00818503548808434	0.00640581428473349	0.00726720691830011	0.01146506287887	0.0111282383190773	0.00891195905647947	0.00892379750102141	0.00855422788067681	0.0735665696213571
26001	0.173564148	0.820679577999998	0.287551163	0.674123693999997	0.265545198	0.236018680999999	0.227467659000001	0.226163847000002	0.225332625	0.225368253000001	0.0123428236420237	0.00592247286544463	0.00487616899669601	0.00683553610977666	0.0117675923113921	0.00984059908752427	0.0089978387864631	0.00866192479418073	0.00790450271201619	0.0881875120316221
27001	0.180478695	0.850530153999996	0.299303157000001	0.699324672999998	0.276281197	0.245686074	0.236871574000001	0.235522150000002	0.234592111	0.234637108000001	0.0134716110223703	0.00709021863436179	0.00537317167893085	0.00613372460850237	0.0127766616882675	0.00937687346393021	0.00886334981430823	0.00839126968193264	0.00753208340297836	0.0835927603956293
28001	0.187495804	0.880459253999995	0.311055716000001	0.724451675999998	0.287324707	0.255581423	0.246405434000001	0.244943942000002	0.244028195	0.244047475000001	0.0139206485699517	0.00907658853971772	0.00729807831991494	0.00678574708500915	0.0133546444819091	0.0110268830103997	0.0110901128523387	0.0112426939128511	0.00930372153734354	0.0670054175056095
29001	0.193644848000001	0.907618388999994	0.321613662000002	0.746581881999997	0.297035948999999	0.264285774999999	0.254838635000001	0.253266593000002	0.252339363	0.252383439000001	0.0108012749499018	0.00690578673465626	0.00503196458870102	0.00787969304012211	0.0102734783461575	0.00865497421878069	0.00842593107596593	0.00785883175208813	0.00796486735106646	0.0734610600268689
30001	0.199859130000001	0.937957457999994	0.332080217000001	0.768305693999997	0.306617107999999	0.27298013	0.263184269000001	0.261464324000001	0.260559737	0.260510490000001	0.0106963173854597	0.00549825056733752	0.00426314069617106	0.00674360803072134	0.00926425429223155	0.00846403933708448	0.00795401078909187	0.006595660723935	0.00645396311648039	0.0613884479687254
31001	0.206588984	0.968589827999994	0.343270539000002	0.792094766999996	0.316910390999999	0.281951761999999	0.271786944000001	0.269964240000002	0.269027282999999	0.269113115000001	0.0112697019324599	0.0052915444236095	0.00406626652258292	0.00643655747157584	0.00980842063226526	0.010079911839486	0.00920794623329713	0.00660435815870076	0.00681219050141511	0.101148046871297
32001	0.213004019	0.997328750999994	0.354061723000002	0.815187667999997	0.327070538999999	0.290940632999999	0.280507133	0.278575630000003	0.277591983	0.277705212000001	0.0110929961114863	0.00699398510328837	0.00638358647541093	0.00592077124226875	0.00940241037193254	0.00934062130085465	0.00847334221872355	0.00802854697087545	0.01026899910633	0.0576505602595411
33001	0.220298407000001	1.02918266099999	0.366311601000002	0.839867303999996	0.338416621999999	0.301183484999998	0.290347622000001	0.288346582000003	0.287254901	0.287350952000002	0.00937637844393307	0.00757318914355221	0.00723751576129995	0.00685689007556863	0.00817757811193368	0.00788307591186441	0.00746689342367096	0.0075386182153515	0.00864640626108648	0.0961201291870892
34001	0.226504563000001	1.055254155	0.376628285000002	0.863848891999997	0.348077255999998	0.309778484999999	0.298646897999999	0.296610859000003	0.295573505000001	0.295689876000001	0.0075146777583072	0.00566966902374122	0.00406562218145987	0.00561156015735773	0.00708552756744678	0.00675658126893193	0.00653375070124226	0.00609646471092905	0.00627406009660671	0.0875504678288725
35001	0.232630865000001	1.083787347	0.387063975000002	0.885015562999997	0.357629616999999	0.318290168999999	0.306748165	0.304675873000003	0.303618091000001	0.303771328000001	0.00781416810059236	0.00479678545076155	0.00394411482329527	0.00516582691148407	0.00760070337959833	0.007509786233601	0.00707321885842447	0.00603191965111551	0.00578306586073645	0.0544142532954369
36001	0.239569209000001	1.116817141	0.398987746000002	0.908644843999995	0.368355873999999	0.327682753	0.315686759999999	0.313546140000003	0.312444274	0.312596602000002	0.00761455431537485	0.00520017103115242	0.0037901487204733	0.00799124000034492	0.0073351453768271	0.00711738700373736	0.00633604416534538	0.00576086060819193	0.00621725553403135	0.0700874597961525
37001	0.245704867000001	1.142370469	0.409359676000002	0.930577016999996	0.377643799	0.335876284	0.323672602999999	0.321441932000003	0.320390581	0.320517507000001	0.0084421004475324	0.00449179905668853	0.00400835340171603	0.00379052377084499	0.00802188681511757	0.00679346312259682	0.00596045219624292	0.00536940630959106	0.00580215542205542	0.0681360253877488
38001	0.252552925	1.171658997	0.420855193000001	0.955688839999996	0.388317603	0.34556234	0.332941787999999	0.330916677000002	0.329720604	0.329707013000001	0.00805201349476702	0.00529959403838182	0.0061701473025329	0.00490105157498199	0.0077896027608439	0.00710628183096577	0.00652586350123386	0.00617644794473036	0.0070404417076687	0.0695482770815361
39001	0.259204122000001	1.200509545	0.432208974000001	0.979348072999996	0.39878162	0.355005180000001	0.342052376	0.339957954000002	0.338760271	0.338726283000001	0.00791387135417914	0.00498071037406597	0.00423922171782398	0.00492601826017359	0.00761563997957674	0.00670795600894626	0.00609417089345557	0.00580901087953578	0.00625692337945184	0.0751243494098797
40001	0.265325315000001	1.22807012	0.442499942000002	1.000666772	0.408377593	0.363445237000001	0.350294304	0.348284346000001	0.346877356	0.346842284000001	0.00777448567708064	0.00472855950170175	0.00326927390609914	0.00481591006020155	0.00746856921901047	0.00650338415456855	0.00562301028520305	0.00535195136478631	0.00561542849877709	0.0697643632809458
41001	0.271675221	1.25588636600001	0.453002706000002	1.023360751	0.418197906	0.372329487000001	0.358888378	0.356771401000002	0.355367223000001	0.355275761000002	0.00724271561543199	0.00559495039816231	0.00435174325848643	0.00470089585042989	0.00693666322720919	0.00634656329703999	0.00562474450711224	0.00557140111643849	0.0058839057235652	0.0697053886541785
42001	0.278466731000001	1.285764734	0.464143646000002	1.045557527	0.428517265	0.381336415000001	0.367569567	0.365403302000003	0.364033622999999	0.363795969000001	0.00735338302169644	0.00523991158035701	0.00481549145944694	0.00500362228695906	0.00693435811510201	0.00635427595158313	0.00572862838408586	0.00569299032951479	0.00621542084416557	0.087016701384112
43001	0.285013278000002	1.313904646	0.475216400000001	1.067935108	0.438687617	0.390571472	0.376550162000001	0.374242026000003	0.372860751999999	0.372603812000001	0.0073849110210139	0.00474428878260067	0.00348925984789372	0.00570694088040431	0.00699594068253166	0.00666173845908587	0.00603615880352512	0.00597074179322622	0.00569041743541492	0.0827544450693237
44001	0.291501838000002	1.34057748900001	0.485909848000001	1.08983468	0.448500482999999	0.399429601000001	0.384977231000001	0.382513987000004	0.381099021999999	0.380765759000001	0.00740485162699402	0.00530711248310101	0.00373792574377397	0.00660448003578421	0.00714008309049096	0.00666498798531846	0.00649521207673027	0.00699380239744688	0.0068898652766748	0.0834181113060643
45001	0.297982715000002	1.36839755500001	0.496658150000001	1.113251328	0.458417597999999	0.408299984	0.393491371	0.391044499000003	0.389612854999999	0.389180614000001	0.00972173015858589	0.0106963320821667	0.00651628393829325	0.0111074052873746	0.0100308597875788	0.0095934367237771	0.0102934286367997	0.0114257812579869	0.012545964517833	0.0798856420827053
46001	0.304542601000001	1.39647301600001	0.507531636000001	1.13819389	0.468506387999999	0.417353567	0.402218401	0.399669535000004	0.398253854999999	0.397774998000002	0.00699641918385777	0.00752394495896462	0.00382377632871474	0.0077801210704745	0.00725700794712243	0.0071303517334543	0.0074678527089584	0.0078941373934322	0.00773080806867189	0.0754207719485167
47001	0.310909360000001	1.42639893500001	0.518388049000003	1.160562812	0.478298090999999	0.425913200000001	0.410335944	0.407743664000003	0.406350939999998	0.405946111000001	0.00604473868655857	0.00407885537620452	0.00325464710087275	0.0053792896810298	0.00545664256627724	0.00498649845774271	0.00485709187065079	0.00494205809247306	0.00546861546934456	0.0906251730151916
48001	0.317478835000001	1.45809724600001	0.529582004000002	1.184318124	0.488598307999998	0.434841047000001	0.418821179999999	0.416234162000003	0.414763230999999	0.414321076000002	0.006482050384944	0.00417656393193648	0.00330586089680952	0.00319977493767789	0.00579305898012595	0.00521072831695022	0.00490284398253022	0.00486595944919469	0.00564882580533839	0.0685182063282894
49001	0.324023654000002	1.48790480200001	0.540672498000002	1.204794552	0.498829961999997	0.443833798	0.427576457999999	0.424837987000004	0.423350424	0.422829294000002	0.00739297955161481	0.00599189339196254	0.00529191872381068	0.00440605639348628	0.00694824265017521	0.00667341778332541	0.00618131925862377	0.00582111830151675	0.00556027298570034	0.104460447426684
50001	0.330443678000003	1.51542728800001	0.551327816000005	1.226811782	0.508690664999997	0.45281358	0.436221871999999	0.433385649000004	0.431930508999998	0.431418431000002	0.0075263188691315	0.00546213185636822	0.0045954919763513	0.00504561429569762	0.00688114619167227	0.00665165445261262	0.00642729490137698	0.00616080554859	0.00590957569445295	0.0873351164937929
51001	0.336800596000002	1.54292628000001	0.561958185000005	1.248876831	0.518543689999997	0.46172002	0.444834833999997	0.442063562000004	0.440438674999999	0.439913121000002	0.00583421461256873	0.00410027108397513	0.00363131184041041	0.0034521083069627	0.00533110333633642	0.00498996512828948	0.00469732263792871	0.0046786840513834	0.00579964907815441	0.0711892544912341
52001	0.342858321000002	1.57025495700001	0.572135715000006	1.269812419	0.527917617999997	0.469975801	0.452940589999997	0.450128440000004	0.448491467999999	0.447873886000001	0.00618741081089465	0.00461304659772511	0.00463848733366893	0.00497643736473471	0.00602878169332191	0.00608572951085742	0.00634810665936396	0.00702512262751768	0.00789334509513112	0.059827079846837
53001	0.349121141000001	1.59817096600002	0.582728203000005	1.290993851	0.537632832999995	0.478645685000001	0.461311260999997	0.458423954000004	0.457016355999999	0.456144762000001	0.00587076961747062	0.00375025676371671	0.00334416126956125	0.00301801341232367	0.00532831441882424	0.00501496242427988	0.00477074720242066	0.00474661833524196	0.00440763618598903	0.0923144142593725
54001	0.355553161000002	1.62781102500002	0.593466782000004	1.312246736	0.547599475999995	0.487627380000001	0.469667714999997	0.466697043000004	0.465379033999999	0.464409756000001	0.00592896623962719	0.00431421476193046	0.00397514323514294	0.00475238953496257	0.00586827987577618	0.0059009509563343	0.00599018127264523	0.00609316902384158	0.00443902704772295	0.043439221658462
55001	0.362869906000002	1.66123034900002	0.605637705000004	1.337412827	0.559027791999992	0.497801763000002	0.479494899999997	0.476453833000003	0.475129602999999	0.474163287000001	0.00602907410158488	0.00450719231151568	0.00450664467431711	0.00288607681625517	0.00585103320569478	0.0059383956431171	0.00610321713721285	0.00611771033536617	0.00492704936260038	0.0693072021267209
56001	0.370279868000002	1.69230831600002	0.618243448000003	1.361035074	0.570724673999991	0.508324568000002	0.489720166999997	0.486636809000003	0.485199873999999	0.484238748000001	0.00523239765109646	0.00314554161291169	0.00305070250087563	0.0027963238591646	0.0049903822114764	0.00489040171629012	0.00482288166235197	0.00476071012319935	0.00479296939292004	0.0777467757013784
57001	0.377670641000002	1.72431074500002	0.630606743000002	1.38679284799999	0.582264194999991	0.518761395000002	0.499737102999997	0.496620162000003	0.495142034	0.49417418	0.00515511022413809	0.0031491454200255	0.00304809454966102	0.00254380809739932	0.00470623701642966	0.00440575530056629	0.00408095689715618	0.00383737004561071	0.00409998677110493	0.0802720179426093
58001	0.383962867000002	1.75240818100002	0.641196113000003	1.40858608999999	0.592059473999991	0.527459914000002	0.508179043999997	0.504928293000003	0.503475406	0.502420810000001	0.00546518627660052	0.00386816521667561	0.00349167342451795	0.00276807354954273	0.00515976992042157	0.00496792799161172	0.00473577393523203	0.0044208197132166	0.00443346348410436	0.106684972568218
59001	0.390548031000003	1.78321428800002	0.652129521000004	1.43100206299999	0.602115693999991	0.536170279000003	0.516428117999997	0.513057840000001	0.511653804	0.510633214000001	0.00815142419026407	0.00677336919365318	0.0064239788638385	0.00356060397419854	0.00869903210958508	0.00925135082005474	0.00967255571363501	0.0101597987235601	0.00717239923813941	0.0824850800969339
60001	0.397311098000003	1.81491125600002	0.663585961000003	1.45269314199999	0.612549717999992	0.545419371000004	0.525368948999997	0.521850522000002	0.520443367000001	0.519373605000002	0.00503127327347316	0.00330336658845658	0.0030551394723994	0.00283921978581137	0.0048988422758025	0.00482379711447291	0.00499294540678651	0.00479326237811064	0.0050379952472449	0.0921875837419449
61001	0.404194985000002	1.84562996900002	0.675813162000002	1.47480761799999	0.623203712999993	0.554901757000005	0.534392572999996	0.530819857000001	0.529261293000001	0.528243156000002	0.00493738912766169	0.00385644955051119	0.00381747503086814	0.00325180243566034	0.00464543489668714	0.00437107150477265	0.00413404113634101	0.00389284855449976	0.00452403801800246	0.0695659656050287
62001	0.410737299000002	1.87379607700003	0.687368211000002	1.49620870499998	0.633548777999993	0.564343037000004	0.543283970999997	0.539702937000001	0.538115022000001	0.537043566000001	0.00482166246233521	0.00323101041060167	0.00301474331686246	0.00274675257869194	0.00455606658799673	0.00431193234425304	0.0040695204749606	0.00366240443466341	0.00456430444700627	0.0702163329050105
63001	0.417373228000002	1.90252275000003	0.698729488000003	1.51926107199999	0.644090467999993	0.573685705000003	0.552335611999995	0.548706134000001	0.547098378000001	0.545955408000002	0.00461395346632661	0.00322964739871694	0.00303482563658087	0.00280415658926423	0.0043751705073918	0.00416076133925651	0.00391755531749273	0.00351623726565653	0.00425681437568651	0.0751904655943097
64001	0.423952409000003	1.93027073300002	0.709844236000001	1.53965897999999	0.654303844999994	0.583013267000003	0.561317057999995	0.557562975000001	0.555923148000001	0.554875617000001	0.00479254013115196	0.00361575778664668	0.00318161415777216	0.00281172036134822	0.00453084315942499	0.00428185966376088	0.00393625623430194	0.00348714260228779	0.00379753995610201	0.0704474318985134
65001	0.430276988000003	1.95926319800003	0.721453251000002	1.56093929399999	0.664293734999992	0.591940164000003	0.569861464999994	0.566129149000002	0.564466850000001	0.563288432000001	0.00462699126113237	0.0036417025262797	0.00346491521628865	0.00296964226116455	0.00441184529194744	0.00421150670100011	0.00402748500946414	0.00359457469976303	0.00395532930604159	0.0691286007484453
66001	0.437624178000003	1.99019841400002	0.733440654000001	1.58358721599999	0.675459114999992	0.602045141000002	0.579599512999994	0.575944724000002	0.574178005000002	0.572908039000003	0.00463227404502018	0.00321400279692791	0.00309734468950443	0.00284567090789341	0.00446203613707463	0.00434824312028979	0.00429100673531029	0.00384095927141393	0.00473643612714538	0.0758855862101593
67001	0.444740886000003	2.01983012700002	0.745033307	1.60515634799999	0.686186238999992	0.611822562000002	0.588828704999995	0.585088944	0.583275834000003	0.582004240000003	0.00486093221601737	0.00351925111789329	0.00329396366547294	0.0030448321037039	0.00473687410073341	0.00464522734662803	0.00449552001869322	0.00403019035158343	0.00434372671614121	0.0734221849633553
68001	0.451339688000003	2.04833052400002	0.756396815000001	1.62782238799999	0.696517043999989	0.621135884000004	0.597826733999994	0.594008157000001	0.592186659000002	0.590923998000004	0.00449842654357112	0.00336397781495958	0.00320609238532753	0.00256683357147939	0.0043230086206144	0.00416257071767019	0.00400710812691545	0.00355439410121621	0.00383667990371985	0.0449943831900799
69001	0.457865145000003	2.07654507200002	0.767524418	1.64981060799999	0.706602111999988	0.630145870000005	0.606644409999994	0.602761695000001	0.600875511000002	0.599523504000003	0.00458924129063652	0.00346255669894229	0.00359363091132137	0.00290481679003059	0.00444774503414252	0.00433661362169049	0.00420759772059626	0.00386963873503854	0.00547184752687735	0.0447749250912416
70001	0.464614942000003	2.10744654800003	0.779585857999999	1.67214857899999	0.717196525999988	0.639600339000005	0.615622616999992	0.611738195000002	0.609905284	0.608421210000003	0.00465256203087671	0.00370754287346374	0.00346511828857974	0.00318946728243423	0.00452888423286083	0.00447877898725066	0.00428826924444933	0.00413981755975942	0.00451000794109606	0.0297720759076435
71001	0.471050314000002	2.13539167500003	0.790593911000001	1.693265638	0.727145789999986	0.648567405000004	0.624281688999993	0.620261052000002	0.618458728000001	0.616899399000003	0.00592898112959196	0.00417534148718626	0.00469923203387137	0.00287995019174424	0.00610871916880963	0.00624670490280498	0.00509498121783345	0.00525938616299996	0.00728623186913941	0.0574498719149417
72001	0.477570867000002	2.16394863900002	0.801621985000001	1.714004656	0.737375728999985	0.657904424000003	0.633256995999993	0.629223006000002	0.627365083000002	0.625809631000003	0.00449898551955236	0.00329586551518421	0.003151111161536	0.0026251366525272	0.00442944087633704	0.00441103056306675	0.00380722528327249	0.00372882694107891	0.00525234017948821	0.048311101993407
73001	0.484219484000002	2.19297658700003	0.812751822000001	1.735983028	0.747702321999985	0.667085572000004	0.642024679999992	0.637954347000001	0.636023644000001	0.634420798000002	0.00430981906824316	0.00299838361799034	0.00273458644482739	0.00254236297395959	0.00411780763226749	0.00391071908377344	0.00325429720601893	0.00291759945952199	0.0039452988092154	0.0683020859183633
74001	0.490191618000003	2.21890040000003	0.823133949	1.754740419	0.756985919999985	0.675350629000004	0.649918787999992	0.645839818	0.643949827000002	0.642398399000002	0.00423553039673108	0.00353323277448337	0.0032604848864381	0.00252817538059005	0.00407619378549362	0.00395058180369534	0.00386070582494827	0.00459941376937812	0.00718149806206872	0.0893398542316738
75001	0.496550813000003	2.24754820600002	0.833817579000001	1.77673710899999	0.766890572999984	0.684276443000006	0.658529466999991	0.654420386000001	0.652505356000001	0.650941746000002	0.00446523771942122	0.00347694908643421	0.00368347128524122	0.00286061918551347	0.0043356380981692	0.00420282653508321	0.00374910513997393	0.0036133732147675	0.0046626870965102	0.0704402895681824
76001	0.502616105000003	2.27443719200002	0.844314869	1.79541083699999	0.776232013999985	0.692764046000004	0.66665162399999	0.662429737000002	0.660578050000002	0.659177897000001	0.00429891438117205	0.00329043068873919	0.00310391417038525	0.00306360326290138	0.00413406094443566	0.00400155267256868	0.00342361832067959	0.00333050616158793	0.00357789162420351	0.0688800044021397
77001	0.510129700000002	2.30751780000002	0.856970486	1.82087575999999	0.788097014999985	0.703481725000005	0.676949786999991	0.672672774000002	0.670750924000002	0.669387928000002	0.00446658840750924	0.00323815367866222	0.00289835303683706	0.0027740937190579	0.00430428433366883	0.00412805155565478	0.00337825656136736	0.00318375941432128	0.00322342351069472	0.0979441201993669
78001	0.516452597000003	2.33614979000002	0.867633094	1.84260721599999	0.797969256999987	0.712301521000006	0.685454072999989	0.681175468000003	0.679189095000001	0.677751193000003	0.00443340709042878	0.00294844840006652	0.0026627423998022	0.00225207822751546	0.00428434463132142	0.00409425204493116	0.00346974466209791	0.00358011834559791	0.00393319549613953	0.0770630989253547
79001	0.522861420000003	2.36565185200001	0.878473067999999	1.86450089999999	0.808101938999988	0.721223247000004	0.694086448999988	0.689807239000004	0.687741677	0.686241568000005	0.00439587285450276	0.00364421761752753	0.00311360533079905	0.00257544134950164	0.00425134869551972	0.00399492172548118	0.00344141554451013	0.00310153961340033	0.00321538039605503	0.113971378534483
80001	0.529359840000003	2.39545745700001	0.889809719999998	1.88497207699999	0.818620534999987	0.730407240000004	0.703054545999988	0.698630886000005	0.696349802999999	0.694908581000004	0.0044497929688701	0.00314073728941024	0.00257881346153599	0.00240594276430299	0.00431849994560549	0.00407932197434694	0.00351459172299534	0.00362114297127562	0.00413923385704194	0.0749235521367655
81001	0.536175845000003	2.42621639300001	0.902106248999997	1.90698368299999	0.829323082999988	0.740128339000004	0.712076291999988	0.707581294000006	0.705192502999997	0.703820541000003	0.00409460803990988	0.00294579256581499	0.00251239364004411	0.00240430422562433	0.00389517071050488	0.00351675125378813	0.00309199553091875	0.00308303922223535	0.00352822066676989	0.0832263455392727
82001	0.543200582000004	2.45991380600001	0.914747346999997	1.93003473199999	0.840454166999989	0.749932178000003	0.72141803599999	0.716798712000004	0.714466725999995	0.713073335000004	0.00393387836133432	0.00301027329851631	0.0032233034234228	0.00276664017794358	0.00375244981779872	0.00342103559024677	0.00328374030362961	0.00399977370876574	0.00577723387990893	0.069458547043638
83001	0.549900746000002	2.49109430400001	0.926707424999996	1.95182816299999	0.851080828999989	0.759397124000004	0.73051436699999	0.725839079000005	0.723506362999995	0.722014438000004	0.00422447602216186	0.00444346550645292	0.00256491153655687	0.00230468383391326	0.00419404659278526	0.00404130328798551	0.00461870046896163	0.00525346162406771	0.00651754359393251	0.0662106594566093
84001	0.556446741000003	2.52169335500002	0.938367023999996	1.97340053499999	0.861400247999989	0.768575396000004	0.739306974999991	0.734622260000007	0.732228070999996	0.730679913000003	0.00458957964799395	0.00321749683945596	0.00318648634527662	0.00264737227497469	0.00443835644200472	0.00348225778097765	0.00320748728391861	0.00357018865868827	0.00511921489585097	0.0835521750201714
85001	0.563258229000001	2.55513323400002	0.950993918999997	1.99594832599998	0.87227526499999	0.778204032000004	0.748500770999989	0.743728907000007	0.741445488999996	0.739728474000007	0.00398216107665163	0.00269890292549986	0.00267876064766113	0.0024315307420807	0.00378728733830126	0.00327582214330115	0.0030178558304733	0.00309943182905338	0.00491833239361034	0.0760085691367323
86001	0.569835583	2.58591156100001	0.962487203999999	2.01764291099998	0.882742272999989	0.787327167000005	0.75725974299999	0.752504361000007	0.750136173999993	0.748373038000008	0.00540271979972108	0.00469951967298069	0.00318789447114255	0.0028571236741145	0.00539479270704811	0.0054708402216522	0.00457462790529325	0.00490504796511256	0.00619802372486605	0.0864418775618058
87001	0.576628615	2.61628776100001	0.974366464	2.03912175699997	0.893368876999988	0.796790608000004	0.766308078999989	0.761588334000007	0.759098390999991	0.757344998000009	0.00473572710990932	0.00360001007835396	0.00340199863508766	0.00262108991828608	0.00461577346684422	0.0041561384669905	0.00386527953002333	0.00394838235069177	0.00517996784489642	0.0810467223567743
88001	0.583223301999998	2.64612412900001	0.985883826	2.06004492999997	0.903676821999988	0.806132715000005	0.775279584999988	0.770470472000008	0.768003692999989	0.766169491000008	0.00465477873722566	0.00357913907641391	0.00291460082865467	0.00258695658089019	0.00451114585869069	0.00376396223097575	0.00374940889498203	0.00413822658989858	0.00466838224569149	0.101772226413159
89001	0.589894540999998	2.67759124200002	0.997830632	2.08163057599996	0.914223496999988	0.815535897000005	0.784359029999987	0.779520648000009	0.77694398499999	0.775097516000009	0.00420252787141189	0.00314014112068241	0.00255277515379983	0.0025755997067378	0.00369182576971887	0.00327206539094218	0.00325183518737266	0.00362954905781221	0.00458241578400192	0.0945137177886891
90001	0.596173032999997	2.70626795700001	1.008758217	2.10290871899997	0.924182991999986	0.824403703000003	0.792852053999987	0.787953571000009	0.785473435999991	0.783469745000008	0.00446687822961095	0.00439174359390277	0.00307386269237509	0.00287025273133321	0.00424531788333586	0.00464773010581642	0.00485757645781475	0.00526759038577796	0.0054210489806766	0.0875391632667269
91001	0.603202210999998	2.73627490500001	1.020480354	2.12481404599997	0.934776531999986	0.833928248000001	0.801992084999988	0.797029200000009	0.79467535499999	0.79241904400001	0.00443081490197211	0.0041317724330164	0.00297239215775035	0.0030318125381603	0.00399876802196407	0.00414832567324467	0.00442393619837791	0.00496043560694595	0.00522332743207488	0.0784830028186169
92001	0.610396678	2.76735563000002	1.03260739	2.14802414799997	0.946237894999985	0.844137482000003	0.811845703999987	0.80681911200001	0.804464776999989	0.802153815000009	0.00385638714255085	0.00292409591136402	0.00263990136218039	0.00264631197207443	0.0034335146494731	0.00306750846611843	0.0029522896219375	0.00285696969244622	0.00308446338468554	0.0746015974564654
93001	0.617160454	2.79753487100002	1.044306743	2.16960218699997	0.956809870999983	0.853447344000003	0.820930414999987	0.815765622000011	0.813391965999989	0.810987301000007	0.00448505246454785	0.00355082524609195	0.00309445604964384	0.00303604055273343	0.00381711161751454	0.0034292973223874	0.00343371603008036	0.00355457837819734	0.004886961523806	0.0860024359587221
94001	0.623939152999998	2.82714389200001	1.055514941	2.19151874699997	0.966936503999982	0.862522572000004	0.829667640999988	0.824475791000011	0.822080761999989	0.819525553000007	0.0041710545886571	0.00398413938336194	0.00329280337691424	0.0029694640495906	0.00373796842800148	0.00375107060406972	0.00368149452819137	0.0036774859782597	0.00459483785530218	0.0752778926030181
95001	0.630828439999997	2.85710558100002	1.067247102	2.21262991199998	0.977804718999981	0.872327014000004	0.83914718599999	0.833862459000011	0.831435910999988	0.828892121000007	0.00389002787745137	0.00279495721230119	0.00245973346084551	0.00221066679564334	0.00337968268532681	0.00310496464745284	0.00302553483675351	0.00300647122203916	0.00342800726376092	0.0794392675827739
96001	0.637585725999997	2.88649465800002	1.07862278400001	2.23421018299998	0.988212355999982	0.881579868000004	0.848220334999989	0.84281629900001	0.840373144999988	0.837842469000006	0.00388460322188438	0.00298586810968195	0.00240814724488943	0.00239691484889262	0.00336090996621367	0.00301507299006823	0.00295455970277742	0.00287283246564792	0.00328058882723442	0.0935342356854984
97001	0.644031590999997	2.91689036300002	1.090024419	2.25511019299998	0.998501742999983	0.890714836000003	0.857041794999986	0.851532460000011	0.849093349999988	0.846499539000006	0.00371089995669668	0.00343124094414996	0.00277030532634672	0.00251687249402525	0.00346085370689111	0.00329915648940907	0.00339218176728395	0.00362491467112299	0.00369997203771687	0.0753597866944838
98001	0.650802476999996	2.94529092800001	1.101317557	2.27687159799999	1.00906721899998	0.900158605000003	0.866197909999988	0.86067180800001	0.858315484999987	0.855576366000006	0.00359745103709825	0.00246083963199203	0.00230229391201111	0.00228894052058639	0.00313094563675361	0.00289466112072835	0.00277780833903283	0.00265182965920809	0.00297143864739668	0.0799141256703326
99001	0.658536104999995	2.97780134200001	1.11448739300001	2.300507402	1.02115527799998	0.911034968000003	0.876740358999989	0.87114116500001	0.868805162999989	0.866038349000004	0.00341477755055502	0.00259053999639861	0.00221929217066115	0.00226436761749366	0.00317756464778948	0.00309224770654275	0.00323937420673384	0.00359399821639274	0.00395270358420023	0.0827655582133291
100001	0.664519426999992	3.00374363000001	1.12489410600001	2.319877441	1.03068816899998	0.919516502000004	0.884931578999989	0.879271905000012	0.87689119799999	0.874170106000003	0.00352015814324807	0.00323685585695629	0.00263041129373744	0.0026293579026462	0.00316519331293749	0.00294908124334606	0.00280454938516185	0.00275103768548515	0.0043320197925767	0.114367188028373
101001	0.671024412999991	3.03508650800002	1.13664925900001	2.340482599	1.04116768099998	0.928706010000004	0.893794527999988	0.888145391000011	0.885617541999989	0.882849676000002	0.00342027375318811	0.00266798851132672	0.00237109566107707	0.00242482115078674	0.00310922613966066	0.00315569350658375	0.0032255562067871	0.00335368821876767	0.00408990035934079	0.12543317284997
102001	0.677258039999989	3.06054389200002	1.146973832	2.35997548299999	1.05084713999998	0.937369278000005	0.902133844999988	0.896498075000011	0.894013054999992	0.891257061000002	0.00346553917767357	0.00243266367638078	0.00251969157891245	0.00252639184336127	0.00308604664167931	0.00286707016579906	0.00272221695006916	0.0026490248887569	0.00292785339820626	0.0929359681125951
103001	0.683576090999989	3.08893759500002	1.15776232900001	2.38163791000001	1.06069533399998	0.946240476000007	0.910738995999986	0.90499359600001	0.902482763999991	0.899658925000002	0.00346053901344958	0.00269608522117578	0.00273886469180231	0.00253273970789532	0.0032832914310821	0.00342805234353871	0.00371680812236135	0.00432711443405395	0.00561115339446037	0.104770890211781
104001	0.689851633999989	3.11892908700001	1.16876065700001	2.40225353100001	1.07065655099998	0.955120137000005	0.919220531999986	0.913459277000011	0.910869388999991	0.908072229000002	0.00395969430423389	0.00279762554691358	0.00270584902116292	0.00267697701277299	0.00378224794804817	0.00351220947981195	0.00369247204038532	0.00417501017485058	0.00497367610062077	0.126789404483212
105001	0.697009958999988	3.15110160000001	1.18096060800001	2.42480416000001	1.08194826099998	0.965296908000005	0.929087729999985	0.923219312000012	0.920634635999992	0.917833280000002	0.00383578211433869	0.00290469112746927	0.00280687506780936	0.00277383523473386	0.00377258090441264	0.00354882425592761	0.00373243307461831	0.0040611074537346	0.00565444543096102	0.103850991574875
106001	0.703303748999987	3.17971643100001	1.191878711	2.444809648	1.09205464799998	0.974283885000005	0.937713467999986	0.931844987000012	0.929098689999995	0.926307184000002	0.0030930436468036	0.00216612304965128	0.00222191928947949	0.0021715600889021	0.00284792390261716	0.00266929137351815	0.00260776818862937	0.0025418712355619	0.00438651327039056	0.0750027568074742
107001	0.710461139999989	3.210871939	1.203821818	2.468472542	1.10315266899997	0.984310962000004	0.947347540999984	0.941425853000013	0.938657398999994	0.935922518000001	0.00329075226044321	0.00252397602700955	0.0025433971453907	0.00256393045103223	0.00303264187863512	0.00296614578107437	0.00292917348044334	0.00306827674643607	0.00433121288566116	0.12166095487306
108001	0.71735082399999	3.242246449	1.215684519	2.490124916	1.11387384299998	0.993752781000003	0.956488581999983	0.950509112000012	0.947646656999993	0.945018482000001	0.00446086103184164	0.00283054879012939	0.00275503070962097	0.00276644757053643	0.00392763442896861	0.00397401138503789	0.00411887780733465	0.00446514426243524	0.00566097435560973	0.0526584381042211
109001	0.723851227999988	3.273052081	1.226848	2.51179477100001	1.12425216899997	1.002897814	0.965208977999983	0.959179855000013	0.956304058999992	0.953647078	0.00334091734238989	0.0026036570069855	0.00260121444370696	0.00264129679274475	0.00318956341299461	0.00320614866917095	0.00331286191902451	0.00350316638129401	0.00333199506889907	0.073322861634625
110001	0.730711324999989	3.302341697	1.238327851	2.533916875	1.13498723099997	1.012581107	0.974494241999984	0.968478655000014	0.965594841999992	0.962850655	0.00327037635563428	0.00255355859709574	0.00253424237268247	0.00255153284731172	0.00314787016879811	0.00310806173093812	0.0031239293418131	0.00318729618105028	0.00392556325546594	0.065838984111021
111001	0.73766908299999	3.33158741799999	1.250092272	2.555434602	1.14591793499997	1.022523706	0.983998734999985	0.978004128000014	0.97505881699999	0.972255348	0.00320690371247714	0.00234587688315617	0.0024296098285313	0.00232984647760657	0.0030543959055147	0.00309110705146077	0.00324253337931741	0.00374378732651257	0.00559214042197502	0.0762610811422213
112001	0.74484795799999	3.362345769	1.262207819	2.578303952	1.15703643399997	1.032465585	0.993787987999983	0.987678960000015	0.984687407999991	0.981846403	0.00310873397735056	0.0025304268473083	0.00247872476636927	0.00250996034220433	0.00292611674163491	0.00295479164052062	0.00303300435504731	0.00312579444915315	0.00384112924486969	0.0612421204234803
113001	0.75200424499999	3.39292988399999	1.273690431	2.60070195200001	1.16775663699997	1.042003701	1.00308745799998	0.996903190000015	0.993785162999991	0.990834673	0.00304232667185483	0.00212766622184651	0.00211853794320205	0.00211898612654799	0.00313132221386553	0.00316001327218452	0.00321583323033248	0.00321558029903539	0.00424715016734811	0.0700908969492416
114001	0.758250616999991	3.42155538799999	1.284324868	2.620108521	1.17755406399997	1.050824019	1.01152933299998	1.00529413400002	1.00211354699999	0.999235534999999	0.00290350575698017	0.00216072163887661	0.00227806267990201	0.00212477482959025	0.00281952216013859	0.0027546975599349	0.00269379421635638	0.00252403719500294	0.00269386994511918	0.0705542595166047
115001	0.764887952999989	3.45071471399998	1.29535071299999	2.64123500200001	1.18799609999997	1.060207975	1.02065732699998	1.01424784500001	1.01096366399999	1.008021679	0.00344557570733862	0.00252702578273582	0.00244505757241897	0.00239472771417899	0.00347230219041567	0.00351223493834438	0.00360286310499342	0.00385544447467583	0.00441238922112289	0.0871685656064397
116001	0.771543083999987	3.48085583499999	1.30639857799999	2.662395198	1.19832438099997	1.069413228	1.02959180899998	1.02316700700002	1.01972173199999	1.016824157	0.00298537547151907	0.00270643266201002	0.00266653087717503	0.00258763702120878	0.00296316711670876	0.00293443864947623	0.00291822614867453	0.00288506964999121	0.00280388154982314	0.0519339926597704
117001	0.777800872999987	3.50916309299999	1.31697853499999	2.68249175800001	1.20818392699997	1.078456523	1.03819464699997	1.03156873600002	1.02817304699999	1.025201278	0.00301640362098418	0.00253172938126416	0.00258859259231003	0.00259082049084975	0.00300251084321222	0.00306946374436059	0.0032233222104549	0.0035490757288566	0.00484241223973091	0.0764974271398552
118001	0.784110975999989	3.53605097699999	1.32758028799999	2.701727298	1.21813955799996	1.087425101	1.04683773799997	1.04007941700001	1.03672852099998	1.033718526	0.00283925556394343	0.00256356106021294	0.00249350771899524	0.00253932792949766	0.00276569862388278	0.00270537297148876	0.00268391960282342	0.00272576084268103	0.00461180454112657	0.0571965104949879
119001	0.791295965999988	3.56747079199999	1.33950897499999	2.72492111500001	1.22936458399996	1.097517979	1.05654432599997	1.04967823500001	1.04633152699998	1.043342492	0.0027811505498152	0.00197986223819989	0.00191595576698037	0.00190623246653976	0.00269562412059285	0.00270012798073263	0.00276046264966667	0.00290704951599679	0.00383446759307368	0.0343214228771214
120001	0.79738960299999	3.59426475999999	1.34985846099999	2.742839848	1.23901794099997	1.106089779	1.06487504099997	1.05794502900001	1.05458623899998	1.051518541	0.0030878546342988	0.00218631732564883	0.00243227624926999	0.00224308579724656	0.00291116263538621	0.00283729813628691	0.0028122804543647	0.00294941405900903	0.00377277412134174	0.0303491619005299
121001	0.80449875299999	3.62521196399999	1.36178353299999	2.764840442	1.25016982699997	1.11590180299999	1.07419027899997	1.06733133600001	1.06402264599998	1.060843492	0.00286016676442683	0.00251853512953563	0.00243042257757469	0.0025507691743849	0.00340417780067719	0.00356838449283577	0.00387199614109132	0.00332573572766548	0.00352259608279734	0.0268083867609988
122001	0.811376395999992	3.65489369699998	1.37335038699999	2.78677266099999	1.26087553899997	1.125650843	1.08348256299997	1.07648436500002	1.07312891499998	1.069962983	0.00428407303488565	0.00257169991177783	0.00269037526425517	0.00254632424035392	0.00391718294874123	0.00400133237264323	0.00414163152453712	0.00385963596106595	0.00454561026030156	0.0355906884619833
123001	0.818263680999992	3.68512451999999	1.38501230099999	2.80978774599998	1.27163040199996	1.135201397	1.09270887099997	1.08564576600002	1.08231793599999	1.079112669	0.00356268978575512	0.00288496617841095	0.00245357608492127	0.00276167120303619	0.00327272901572178	0.00327759516539269	0.00334165311592992	0.00431924886098902	0.0045001703985441	0.099572864922823
124001	0.824951381999992	3.71470849299999	1.39647404799999	2.82940056699999	1.28226878899996	1.144711567	1.10178660399997	1.09481769300002	1.09134494399999	1.088150567	0.00284703179179191	0.0028390941128887	0.00285617012676933	0.00285658227662672	0.00282584873923529	0.00288618179162728	0.00298012101784466	0.00270495568679149	0.0028612239902596	0.0900923593283752
125001	0.831459830999993	3.74491145599999	1.407616289	2.84942866999999	1.29275530699996	1.153815586	1.11052970099997	1.10353697500002	1.09996971999999	1.096787904	0.00290073942477071	0.00253263921465126	0.00254344860263724	0.00250761847694876	0.00294338812026448	0.00305734871739745	0.00332116252920958	0.00371586279445919	0.00450376051374748	0.0831498671637374
126001	0.838055413999993	3.77404846099999	1.418564573	2.87054469299999	1.30284962299996	1.16287279399999	1.11925927499997	1.11220372100002	1.10856951599999	1.105501841	0.00270089893374155	0.00222081980527806	0.00221215406702292	0.00206028125147949	0.00260688998859354	0.0025002255083272	0.00242757437112373	0.00240668481366745	0.00384335629137042	0.0489301526308986
127001	0.845173700999992	3.80492254599999	1.430421329	2.892585616	1.31401504099996	1.17290405999999	1.12895381799997	1.12184942900002	1.11819099899998	1.11512026	0.00323786577214383	0.00222660732609263	0.00221947094968182	0.00223426241201703	0.00324768583966244	0.00328360985503245	0.00337953136298006	0.00326648661102804	0.00466744131486	0.068781739381997
128001	0.851527956999992	3.83351512199999	1.441170496	2.91382648099999	1.32411313899996	1.18185484599999	1.13762580399996	1.13042435300002	1.12677206999998	1.123646466	0.00287349208589573	0.00250221801340433	0.00245652717672185	0.00237301791515908	0.00285436854786497	0.00285533856353257	0.0029068754354463	0.0029503838511881	0.00348405047422646	0.0526579603172213
129001	0.858204982999993	3.86450153399999	1.452444723	2.934720168	1.33445273099996	1.191273958	1.14637456899996	1.13921859400002	1.13553326999998	1.132485938	0.00280441199788781	0.00218088735899457	0.00212807873729969	0.00194665962069202	0.00269931707796459	0.00258975566463489	0.00251011528593351	0.00282202126838039	0.00362444183649997	0.0672381093083407
130001	0.865119413999992	3.89613133999999	1.464005094	2.95668390799999	1.34520407299996	1.20086762999999	1.15567636299996	1.14846515000002	1.14476267399998	1.141721946	0.00276142775054306	0.00214744746550488	0.00209550809490786	0.00203874142439609	0.00269460457236504	0.00261928762425205	0.00252694758510158	0.00228823244194186	0.00278918459951864	0.0707896419569481
131001	0.871529534999993	3.925220217	1.474916562	2.97707124599998	1.35525097899996	1.20984365499999	1.16429712799996	1.15711875900002	1.15330107599998	1.150329205	0.00300626070388108	0.00267206308343909	0.0026661806377801	0.0026890980501765	0.003060160986056	0.00316477682626665	0.00320820335543662	0.00344027779353836	0.00362650390907682	0.0713513018716505
132001	0.877820369999992	3.952895049	1.485554613	2.99642976899999	1.36509210099996	1.21886619299999	1.17290098399996	1.16565018800002	1.16190761099998	1.15878626	0.00275079334876906	0.00252628322205992	0.00240436032835785	0.0023234079312086	0.00268562742568203	0.00260828139141586	0.0024920143263572	0.00298495529716349	0.0043662438523955	0.0826128562045225
133001	0.884411733999992	3.98351623500001	1.497002007	3.01673542699999	1.37538737599996	1.22798979599999	1.18174269799996	1.17454178400002	1.17067829599998	1.167475159	0.00306772851516304	0.00235669461285465	0.00234175677717099	0.00236766504089379	0.00304939991730107	0.00302466220307413	0.00259706606744774	0.00245232639613433	0.00368485810358609	0.0773148290025296
134001	0.891039076999994	4.01378778400002	1.50811176	3.03827393599999	1.38579165899996	1.23724616099999	1.19064923999997	1.18339372100002	1.17959074299998	1.176368501	0.00251697427797131	0.00233002350733673	0.00239864551566952	0.00243414277116652	0.0024397111424831	0.00235568224762389	0.00214684424359531	0.00223718040060179	0.00272526160320459	0.0727206004733013
135001	0.898071278999993	4.04576721700001	1.520055049	3.06123801399999	1.39690869899996	1.24717844699999	1.20020252599996	1.19284816100002	1.18905605299998	1.18589041	0.00366958485472083	0.00269881607914802	0.00268861442244862	0.00265015525804261	0.00367539971702611	0.00368470477398254	0.00338157521737128	0.0029726662043688	0.00341577401841575	0.0685974244567269
136001	0.904627719999993	4.07484261300001	1.530936501	3.08148257599999	1.40705204699996	1.256141064	1.20877478299996	1.20154468200002	1.19753025099998	1.194516699	0.00340599461484618	0.00281561638806275	0.00278857038862841	0.00286573216974154	0.00340599342991903	0.00342201633990668	0.00327966104405762	0.00299962278163236	0.00346318049652937	0.0614892016979779
137001	0.911227376999995	4.105371582	1.54197947499999	3.10283597199999	1.41723907499996	1.265210102	1.21744098899996	1.21046750800002	1.20619099699998	1.20305344500001	0.00307826567125629	0.00215154974072912	0.00212736126396303	0.00207121690119077	0.00301557123950831	0.00294896923718855	0.00261151098296491	0.00244218017625533	0.00295185699811299	0.0701142900132477
138001	0.917832488999995	4.135287789	1.553186299	3.12381441199999	1.42771144399996	1.274578131	1.22648289299996	1.21945124700002	1.21516413699998	1.21199007100001	0.0026431968335066	0.00204440733522403	0.00204287031062208	0.00206259263467045	0.00258703564149379	0.00252559956568314	0.00233595379221482	0.00216412623592637	0.00259676206255785	0.0754224949238666
139001	0.924774795999997	4.166419547	1.564963229	3.14523363299999	1.43864861499996	1.284435768	1.23592947799996	1.22880226600002	1.22453547499998	1.22124339500001	0.00268831455696616	0.00267091094703379	0.00297310626094185	0.00268373345453755	0.00263140734337885	0.00258164849743304	0.00261933546337196	0.00297718278652871	0.0037655090154616	0.066375532055519
140001	0.931205294999997	4.19718161799998	1.575962555	3.16528336899999	1.44879380799996	1.293585765	1.24468197399996	1.23754970200002	1.23319973099998	1.22990898200001	0.00282691178351805	0.0021969463258632	0.00214720590875945	0.00222135442844482	0.00287060442330064	0.00304200843591974	0.00320866416060972	0.00380152597704512	0.0059927976200074	0.0875827567552312
141001	0.937600557999997	4.22533496	1.586529199	3.18393059299999	1.45858054899996	1.302310746	1.25326826299996	1.24596211300002	1.24152331399998	1.23827928800001	0.00295707414306825	0.00303433158709661	0.0030792734562765	0.00297341646462411	0.00295691575872955	0.00299160051916028	0.00331730282492649	0.00379776485191317	0.00460610079268534	0.076352642645874
142001	0.944785407999995	4.257682306	1.598552338	3.20748120799999	1.46977144599996	1.312313194	1.26292089499996	1.25563925700002	1.25116805199998	1.24788157900001	0.00282369114700515	0.0023473540038089	0.00232049173001112	0.00234572728052293	0.00285291191009131	0.00297312063304462	0.00310363291057713	0.00373102533499591	0.00496600157075565	0.0708420704405338
143001	0.951391637999994	4.288491623	1.60979482199999	3.22807375199999	1.47986838499996	1.321251752	1.27145307999996	1.26417869100002	1.25975651399998	1.25634486400001	0.00280862885914716	0.00223427177066571	0.00216957599807844	0.00215406834183349	0.00279157429203468	0.00281126149849869	0.00268628045527794	0.00316162319143222	0.00510591660121422	0.0965779572346314
144001	0.957673468999995	4.31743149500001	1.62051947699999	3.24745394899999	1.48980052499996	1.330212746	1.28006595399996	1.27271161100002	1.26823694899999	1.26481846600001	0.00254386519521701	0.00209206237988348	0.00201881814041297	0.00202420368071172	0.0024712469555614	0.00239327754650041	0.00231180333086596	0.00266011940979902	0.0039845415340027	0.0782753395211437
145001	0.964477783999995	4.34738327700001	1.631823652	3.26981171799999	1.50033205499996	1.339628693	1.28932755799996	1.28190164600002	1.27729004599998	1.27393250700001	0.00271373597616077	0.00252807402949694	0.00245541786615643	0.0024148708485907	0.00272450893503119	0.00272681241760771	0.00264633223903457	0.00265184581929234	0.00346814282315052	0.111004168369651
146001	0.970975007999994	4.37525670800001	1.64263904199999	3.29236085099998	1.51034698899997	1.348662887	1.29797591599996	1.29059120000002	1.28599169399998	1.282485556	0.00267647054199917	0.00254270012862834	0.00248062582838188	0.0025164615013843	0.00262879443939276	0.00256332845847364	0.00263923078976502	0.00284877779872844	0.00363865186020104	0.100168871421364
147001	0.977589316999993	4.404482456	1.65374623999999	3.31169508699998	1.52054446399996	1.357628297	1.30653180799995	1.29907144000002	1.29442935399998	1.29089075800001	0.00271671570694598	0.00233689032732774	0.00230504948233142	0.00230023490326611	0.0026605083359834	0.00264491007413064	0.002713950245037	0.00269771123191551	0.00332843303817642	0.0840144800203047
148001	0.984344252999992	4.43566981599999	1.66516225199999	3.33374461699998	1.53112305899996	1.367033389	1.31568073799995	1.30812273300002	1.30344892299998	1.29991411500001	0.00284016140397464	0.00226993681349911	0.00226602876044342	0.00222018194368821	0.00276999331430837	0.00262237944287288	0.00255364686564169	0.00240641996922174	0.00249565248356383	0.0730886457574146
149001	0.99112086999999	4.46744782899999	1.67657981699999	3.35587423199997	1.54173098699997	1.376399751	1.32473861699995	1.31706283700002	1.31244395399998	1.30880385800001	0.00259769749090452	0.00205065699725431	0.00215927918117656	0.00204901846304372	0.00256872573453353	0.00250381830618376	0.00247296041986298	0.00244173207646889	0.00406668414233275	0.0671329793455075
150001	0.99853982399999	4.499333504	1.68871817399999	3.38038394199996	1.55313818299997	1.386300346	1.33432593599995	1.32676526300002	1.32200827499998	1.318309097	0.00346996288464333	0.00253930047099813	0.00244959900353905	0.00241344438389497	0.00342306347379529	0.00323907779628844	0.00314432571040349	0.00280543177098244	0.00439722123337688	0.0827043751981038
151001	1.00581056799999	4.53181157699999	1.70104799599999	3.40297781599996	1.56471208199997	1.396332605	1.34398890399995	1.33634294100003	1.33169075999998	1.32804198300001	0.0026637245881652	0.00242904869593884	0.00245777459229124	0.00238435631079273	0.00272100945688206	0.00295011217138883	0.00328280469716021	0.00398061730172247	0.0043677914790516	0.0843547758388473
152001	1.01317991599999	4.566319069	1.71341904199999	3.42718345499996	1.57603990099997	1.406346042	1.35354856099995	1.34581960600003	1.34114455099998	1.33747226000001	0.00295698143849026	0.0024787050848536	0.0024869712814917	0.00235716666840941	0.00294484459578055	0.00312237808117604	0.00305042827381086	0.00313140879917437	0.00460219827921401	0.110717867431121
153001	1.02212807299999	4.605936047	1.72759548899999	3.45717952699995	1.59019220599997	1.41820946599999	1.36494088599995	1.35690119800003	1.35214970399998	1.348479006	0.00271218329336854	0.00226194726171724	0.00232329482005013	0.00226010195163365	0.00266032896952911	0.00264915701901938	0.00248139630398906	0.00207522010584337	0.00325504800522938	0.119546717288644
154001	1.03007196099999	4.64024225299999	1.74072746799999	3.48432080099995	1.60243725299997	1.42919474199999	1.37551538499995	1.36751751300003	1.36272222899998	1.358984528	0.00261347519617249	0.00214582179711071	0.00220959762434197	0.00216174925280198	0.0025909778342429	0.00252202082692702	0.00270157444158551	0.00298824284596412	0.00248010245382936	0.0933700244710494
155001	1.03769376199999	4.67327486999999	1.75345886099999	3.50873584299995	1.61436542599997	1.43993831599999	1.38589769699995	1.37788133000003	1.37298856199998	1.369400326	0.00264117381010559	0.00234261941308331	0.00228663685611215	0.00225887858477064	0.0025863535451195	0.00254199935487747	0.00259914854137087	0.00261435422411492	0.00288023786452526	0.26420569965129
156001	1.04407714799999	4.70257600299999	1.76439063899999	3.52759788699995	1.62436013499997	1.44886707999999	1.39465839999995	1.38658967100003	1.38155092699998	1.37799422	0.00329286744798785	0.00270406161329146	0.00282957802114006	0.00197481343140164	0.00320065108870429	0.00247855951779057	0.00269168213496084	0.00382382216511817	0.00564986662250748	0.163028250785042
157001	1.05046493599999	4.73344590599999	1.77529600299999	3.54746537299995	1.63446520699997	1.457707571	1.40313430799995	1.39524150100003	1.39004550899998	1.386534516	0.00261565850182471	0.0022649143244028	0.00214521359164648	0.00166988198191402	0.00257759148472847	0.00259959799799787	0.00275413033118493	0.00334028063229033	0.00453913179060514	0.225762368630317
158001	1.05723135499999	4.76534917299999	1.78683496999999	3.56872086299996	1.64512527099998	1.467162524	1.41221721099995	1.40434452800003	1.39910734899998	1.395548476	0.00322380861762487	0.00244407745142294	0.00240932216255615	0.00195303692239023	0.00313767288424793	0.00257726564997306	0.0024214279779173	0.00275127768467228	0.0028598532708034	0.167240984674957
159001	1.06375148699999	4.79452501199999	1.79780275999999	3.58989029599996	1.65547254699998	1.476254057	1.42096133499995	1.41303823500003	1.40772413199998	1.40418247699999	0.00283329709584178	0.00233862258270958	0.00190658883932963	0.00151660865066045	0.00289257478792466	0.00327353817152634	0.00313856381541382	0.00389861208801721	0.00282200188986525	0.0942607650982603
160001	1.07084404799999	4.825994347	1.80959474099999	3.61281336699995	1.66652368599998	1.486131354	1.43053728999995	1.42247791400003	1.41714435399998	1.41357636799999	0.00285997750520452	0.00249535035671789	0.00177559856035723	0.00161461255225274	0.00285254687668725	0.00285565145384172	0.00275575468003441	0.00295862793064735	0.00297920310225633	0.124146476687761
161001	1.07786456699999	4.857478634	1.82136981599999	3.63492022199996	1.67752990399998	1.496005211	1.44000008599995	1.43189254300003	1.42653171699998	1.42294169399999	0.0024332195311436	0.00202386272497285	0.001684743596361	0.00160675878838972	0.00238749780977538	0.00219889784941071	0.00214791482043975	0.00226655895000561	0.0026483862953957	0.1240788339904
162001	1.08487245499999	4.890316826	1.83351922699999	3.65628188499995	1.68866571299997	1.505834817	1.44940772499996	1.44128585900003	1.43585938999998	1.43226282999999	0.00278993942498348	0.00238817587778074	0.00157866816164089	0.00146660501720251	0.00270104753842235	0.00249303080982246	0.00242352824389401	0.00292680400323048	0.00207057230883788	0.0910676174614573
163001	1.09126609599999	4.919964955	1.84453482799999	3.67520844499995	1.69870223499997	1.514867349	1.45807381299996	1.44982150900003	1.44440544099998	1.440850045	0.00261905072780551	0.00297822652313869	0.00232520933816156	0.00219995642730651	0.00254231744805487	0.00242201550505548	0.0034323198095274	0.0041090326322616	0.0050321835141883	0.0722294253940594
164001	1.09773570199998	4.94914493500002	1.85539467799999	3.69467374099995	1.70880965099997	1.523851071	1.46657688099996	1.45844441700002	1.45294778899998	1.449387022	0.0028520886708227	0.00228893540668396	0.00186029195058712	0.00158270330767618	0.00292359992074976	0.00316586287580343	0.00316661784358452	0.00393772246707407	0.00351515590928419	0.0616225375058556
165001	1.10512700399999	4.98362412100003	1.86810511299999	3.71684781399995	1.72041185899997	1.534172196	1.47645524099996	1.46824400900002	1.46271205199998	1.45915758599999	0.00241385880966959	0.00175293097856549	0.00144696800459877	0.00135440802666158	0.00239808931864219	0.00233285393532197	0.00240363795918243	0.00282631355309677	0.00267103735710868	0.0740521666399026
166001	1.11214144699999	5.01752517300004	1.880230075	3.73833864599996	1.73154793799997	1.544000286	1.48592008099996	1.47767848200002	1.47205407699998	1.46851344199999	0.00266935612889109	0.00180094445949543	0.00158883657014088	0.00144445023476043	0.00261872884081045	0.00255798542785113	0.00251255399367184	0.00264517799121074	0.00252169898446315	0.0843201820453304
167001	1.11858914099999	5.04483826800005	1.89087246	3.75669851499996	1.74146663299997	1.552949608	1.49454181499996	1.48637705100002	1.48072310599998	1.47707470599999	0.00248442907819423	0.00164588627037052	0.00155439557436829	0.00149733554411437	0.00241200738020208	0.00241915524997832	0.00246775383169798	0.00299954281084224	0.00237008893267921	0.0931867737653517
168001	1.12638900299999	5.07759375000005	1.90399828	3.77976276999996	1.75365934499997	1.564094048	1.50508430099995	1.49685036600003	1.49114746999998	1.48758960699999	0.00259201737555613	0.00172109573353595	0.00150822276275646	0.00146630481321022	0.00253166276101886	0.00249160139914036	0.00252837444579462	0.00271213700260152	0.00192198596565868	0.0728233075516879
169001	1.13298950399999	5.10522190100006	1.914901082	3.80075943599996	1.76374411499997	1.573148515	1.51396998699996	1.50557761300003	1.49991609899998	1.49624354099999	0.00247111157863767	0.00191169710016528	0.00166194790567807	0.0014827536294555	0.00237495415080163	0.00234627202293009	0.00239842328606911	0.00260920150072606	0.00238838063045408	0.0689969098397358
170001	1.14075948799999	5.13947833700006	1.92787410099999	3.82508630899995	1.77596362999996	1.58403649400001	1.52458966699996	1.51610665400003	1.51043090299998	1.50678625099999	0.00263537162728725	0.00139295082724335	0.0013076169143194	0.00118326868894524	0.00260625395009091	0.00259606157714205	0.00241209340159475	0.0024716988118006	0.00161632783177344	0.0593134476882445
171001	1.14741619099999	5.16843642800006	1.93890766599999	3.84551547499995	1.78631453699997	1.59324079600001	1.53340181599996	1.52484004200003	1.51926213999998	1.51548645399999	0.00259124825084757	0.00169465102452614	0.00152120995315158	0.0014343953209853	0.00263877720160906	0.00259420749748866	0.00241503856999297	0.00244524358074181	0.00188746337790093	0.0507181632942712
172001	1.15380491199999	5.19707295400006	1.94948235699999	3.86701200299996	1.79630742799997	1.60219836700001	1.54198169499996	1.53335018900003	1.52778320099998	1.52403087099999	0.00252132963596115	0.00138689284229944	0.00134695938535709	0.00126601328599662	0.00250455881894508	0.00258547320263593	0.00278597649976238	0.00334546509762841	0.00203322339842617	0.0523203869686953
173001	1.16097982699999	5.22834486400007	1.96155750099998	3.88908017999996	1.80758302199997	1.61232833000001	1.55175100099996	1.54311516200003	1.53748221999998	1.533713847	0.00359413749326714	0.00317479132501946	0.00324871902350417	0.00298267068774222	0.00356810702959777	0.00403798505775029	0.00498078019901626	0.00544307992713034	0.00594260813622141	0.0515187434110708
174001	1.16767181699999	5.25821792800008	1.97278456199998	3.90985941799996	1.81809822099997	1.62178336700001	1.56083749499996	1.55226894700003	1.54650138599998	1.542822142	0.00241455148700014	0.00143800706280816	0.0014251331501137	0.00142473255625495	0.00219644863233721	0.00211484466318285	0.00193467668402716	0.00180639407735011	0.00166621191932662	0.0431991862571799
175001	1.17548436299999	5.29215779000008	1.98593209499998	3.93332105499994	1.83053174299997	1.63289958600002	1.57160842599996	1.56301265500003	1.55718250299998	1.553518797	0.00287146850782297	0.00162214120507229	0.00158287506656932	0.00147274551515128	0.00295503175751943	0.00308306171257179	0.00225068389430304	0.00185022047080298	0.00185979841784034	0.0410003988848991
176001	1.18264824699999	5.32175582400009	1.99789888299998	3.95486320699994	1.84172850899997	1.64288681600002	1.58136394399996	1.57261681900003	1.56681704599998	1.563209818	0.00301024942261263	0.00187895255922613	0.00157361410137722	0.00146925676578941	0.00299650832823051	0.00306140712376227	0.00303175769878868	0.00236601676541741	0.00235816368850925	0.0657801696335461
177001	1.18923967399999	5.3500860020001	2.00887359299998	3.97550774299994	1.85200811999998	1.65208722200002	1.59009422699996	1.58133097900003	1.57566206699998	1.57198158	0.00234270524134407	0.0017695000077089	0.00177639773235275	0.00171942538306338	0.00217907843339196	0.00214414700147033	0.00225941669747243	0.00178797265833443	0.00154345615007503	0.0758637432265393
178001	1.19587159899999	5.37818916600011	2.01985797099998	3.99653824799995	1.86235919899998	1.66138485300002	1.59904392699996	1.59035281400003	1.58459927399997	1.581003888	0.00260074614309147	0.00158524794970538	0.00165749650851751	0.00139385425934949	0.00260872662382108	0.00250075045535343	0.00252260541801823	0.00205322665397612	0.00253418562337582	0.0811261867766202
179001	1.20346942899999	5.41115168900012	2.03257487699997	4.02063693399995	1.87413520699998	1.67202855500002	1.60927747099996	1.60047139200003	1.59472317599998	1.59109340999999	0.00248670497879619	0.00247075114237006	0.002139782371651	0.00196768543947214	0.00239563859601819	0.00259815814638609	0.00275674922149152	0.00346527699147878	0.00397646505029817	0.0868329818396432
180001	1.20970396099999	5.43890526200012	2.04301188399997	4.04108225299995	1.88403653499998	1.68095600700002	1.61778827799996	1.60896463400003	1.60314900199998	1.599507654	0.00278391431919087	0.00156797565324463	0.00150283400689078	0.00148663283556634	0.00298906174994265	0.00276705666183369	0.00297354928872673	0.00166740234999762	0.00179617609956717	0.0580007026417447
181001	1.21637188799999	5.46792254500013	2.05402786399997	4.06230381499995	1.89433203899998	1.69013252600002	1.62676444799996	1.61794272700003	1.61206438499998	1.608245694	0.00238878652406535	0.00187962892743574	0.0015639853134263	0.00140600746183419	0.00235314006507034	0.00225698336679016	0.00231212394057986	0.00193453125259218	0.00242454669627929	0.0559506948998303
182001	1.22299892199999	5.49630610800013	2.06513001099997	4.08237499499995	1.90481981999998	1.69955453400001	1.63583005799996	1.62697686000003	1.62105543899998	1.61720351799999	0.00238347834157672	0.00134001771098198	0.00141747280045655	0.0011968577785375	0.00226268307811138	0.00205202860456133	0.00206246135315316	0.00136627316831547	0.00143915636037781	0.0438590948929563
183001	1.22967689299999	5.52538631200013	2.07640674799997	4.10354477499994	1.91534330999997	1.70899348700002	1.64491111099996	1.63594580300003	1.63002849299998	1.62623640899999	0.00235199896521328	0.00150529878311992	0.00148510523692705	0.001376235145338	0.00218484249395158	0.00202273019349031	0.00205069081029035	0.00144934036443555	0.00144242059443777	0.0541407012043908
184001	1.23649305999999	5.55459977700014	2.08738148199997	4.12472931599995	1.92567811099998	1.71820257000002	1.65377666999996	1.64497518200003	1.63896881699998	1.63513473999999	0.00250891668899417	0.00143743274336484	0.00135344017902003	0.00116335800867268	0.00239285805582851	0.00228447563185788	0.00249664851312353	0.00144427511328342	0.00166358060814544	0.0394063244857845
185001	1.24323609699999	5.58364407300013	2.09854493099997	4.14641338999995	1.93606261199997	1.72756090000001	1.66284060699996	1.65405517900003	1.64800684399998	1.64407465399999	0.00234432669883819	0.00154713048375992	0.00149758470947728	0.00131215158508554	0.00216549679555614	0.0020274362346292	0.00206059912495639	0.00151315706289871	0.00167636636346724	0.063887077192552
186001	1.25017218399999	5.61407328200013	2.11028233799997	4.16812731499995	1.94694661899997	1.73735852000002	1.67227160099997	1.66350616300003	1.65733021299998	1.65345957399999	0.00243741227676257	0.00146265917562655	0.00147751057977781	0.00128943401415077	0.00236833318543773	0.00220059020263658	0.00228999750957047	0.00199283123033311	0.00208881343171781	0.0576202198017192
187001	1.25669971499999	5.64241670100013	2.12115199999996	4.18756177499995	1.95712148399998	1.74648045300001	1.68106024799997	1.67225232400003	1.66602189099998	1.66216325199999	0.00237643342302091	0.00151675582892692	0.00146182904898674	0.00140006818945237	0.00220047842397289	0.00208468988100716	0.00210511141519468	0.00156930912919974	0.00168509308936368	0.0794396149751748
188001	1.26321717199999	5.67105319500013	2.13213127799996	4.20766984399997	1.96734067699998	1.75576028800002	1.69006479799997	1.68115989700002	1.67494245199998	1.67113033899999	0.00246678519807968	0.00172988743854255	0.00152945954607911	0.00138665368581917	0.002575133121416	0.00227558742358372	0.00225741859228573	0.00194046036568002	0.00260908457183347	0.0775394057790538
189001	1.27023134399999	5.70205804200013	2.14396270599997	4.23167256399997	1.97844150399997	1.76572118500002	1.69976071499997	1.69077842000002	1.68449990299998	1.68068702199999	0.00308359370674624	0.00165804171233492	0.00152431438470603	0.00163328795815512	0.002858923483711	0.00263576278978493	0.00286084762785071	0.0014202779416474	0.00138130392284887	0.0753173456988334
190001	1.27741751899999	5.73211428200012	2.15596547199996	4.25445566599996	1.98969539799997	1.77594664100002	1.70957053899998	1.70054377600002	1.69422602299998	1.69046746599999	0.00279530905070985	0.00153799308777523	0.00164879819682217	0.00143876757914459	0.00281270088761699	0.00254921982721956	0.00280168355238447	0.00204891846303339	0.00218361766126531	0.0675047178860234
191001	1.28386051899999	5.76056058700012	2.16688010799997	4.27406856799997	1.99988246799997	1.78523922700002	1.71838942799998	1.70922936600002	1.70282396399998	1.69914751099999	0.00256864383389402	0.00160531912892954	0.00161038641290522	0.00149036770307611	0.00243782574082922	0.00226297770780019	0.00227232415282241	0.00182929930005365	0.0020147818375462	0.0707463905791275
192001	1.29086760099999	5.79157390600012	2.17860412899998	4.29599648499997	2.01084216299997	1.79519438800002	1.72793993199998	1.71874066800003	1.71224706799998	1.708649077	0.00285472576520283	0.00240613603646776	0.00250881995660536	0.00252601960108489	0.00275196436486533	0.0030518614395269	0.00352615318614431	0.00382221988447447	0.004917851948078	0.0705395820815268
193001	1.29747700099999	5.82125816200012	2.18974343299998	4.31951755799998	2.02126388199997	1.80458734100002	1.73697016399998	1.72774933300002	1.72133462799998	1.717590122	0.0022915173442623	0.0015847823749588	0.00144473600372902	0.00134794525955835	0.00221675429955357	0.00222293763439197	0.00238624928888819	0.00182559689087896	0.00212085457329699	0.0468972136536141
194001	1.30404423299999	5.84984571200011	2.20071204999999	4.34156420399997	2.03149517899997	1.81376608400002	1.74599397599998	1.73667731100002	1.73021514999998	1.726393398	0.00230664188856339	0.00142448452387773	0.00124550023313361	0.00120344375648866	0.00223405752873332	0.00205643662689923	0.00189845223265543	0.00176586474449333	0.0024940263113409	0.0413680152030209
195001	1.31091915099999	5.87880446200012	2.21207652399999	4.36268302999996	2.04220224499998	1.82333758700002	1.75527392099999	1.74598797300002	1.73947216299998	1.735541845	0.0024939249862458	0.00189002672196601	0.00151773276947439	0.00152062050427532	0.00279146860843308	0.00272816809786381	0.00278942635900591	0.00284349922436263	0.0030959426812	0.0539256249711217
196001	1.31712815499999	5.90532483000012	2.22252602499999	4.38098358299996	2.05198243499997	1.83221426100002	1.76388277499998	1.75453671300003	1.74800885299998	1.744065567	0.00252419215219029	0.0014163658547354	0.00139389403997036	0.00127920655535372	0.00246874334761324	0.00241731474084703	0.00161716951894313	0.00160411467427814	0.00207648570052953	0.0433377348441052
197001	1.32390916499999	5.93358850400013	2.23396306799999	4.40082789199995	2.06276028799997	1.84186844700002	1.77325658099998	1.76391560200003	1.75726531799998	1.753338784	0.00225023361370959	0.00139164874081842	0.00131529107031421	0.00120574871446284	0.00217580187573783	0.0019809539170817	0.00140758143144542	0.00137413906394743	0.00138357977093701	0.0392855703851328
198001	1.33178278899999	5.96729933000013	2.24702260299999	4.42502367299995	2.07491036199998	1.85275169300002	1.78372730799998	1.77441285500003	1.76778035699998	1.76371612	0.00237904912995328	0.00165848631233015	0.00172362658852557	0.00151229568667172	0.00241056657923506	0.00245664510600086	0.00184254175379788	0.00191209998223601	0.00212933604355399	0.076496762513983
199001	1.33835389599998	5.99437511300013	2.25766715599999	4.44479828499994	2.08496023899997	1.86182380800002	1.79255548699999	1.78311143700002	1.77633873899998	1.772243589	0.00227232996334476	0.00157754237651043	0.00153953004786242	0.00130304671923344	0.00226713270356937	0.00222557662314833	0.00167927496436553	0.00183805412291934	0.00242081179493636	0.0751079254609703
200001	1.34492676999999	6.02151367100014	2.26868703499999	4.46536873499994	2.09519533899998	1.87118580800002	1.80156474299999	1.79203869100002	1.78525841899998	1.781121151	0.00223255968810733	0.00142001237584465	0.00143214519585981	0.00131298414713959	0.00220884034966829	0.00199692877242956	0.00148718746726598	0.00162935745504328	0.00206216411334659	0.101223327962008
201001	1.35115547999999	6.04884326000015	2.27925419099999	4.48460359999995	2.10501780899997	1.88000216800002	1.81012125099999	1.80060665700002	1.79374360699998	1.789720348	0.00226664998918678	0.00161236212155106	0.0014877556947433	0.00133188807977435	0.00215590688214696	0.00214932112205397	0.00172227426637963	0.00177521535129623	0.0019467334254193	0.0813620858195241
202001	1.35771170299999	6.07579323600014	2.29024680699999	4.50431822699996	2.11533143799997	1.88929715100002	1.81913524899999	1.80961994100003	1.80261501599998	1.798572878	0.00260404383908239	0.00179267519960548	0.00172697589814763	0.00140525332770428	0.00254027707137044	0.00254949131049086	0.00207980487970654	0.0025655656306955	0.00434637894940881	0.0866411607380162
203001	1.36437074499999	6.10459558800015	2.30135139199999	4.52586578999995	2.12584232199996	1.89869521300002	1.82814336399999	1.81860999300003	1.81149677599998	1.807569106	0.00217390393406273	0.00152157961949791	0.0014571978629118	0.00133317656600895	0.00195687903302988	0.00196088500065596	0.00152212423401959	0.00156036756811967	0.0018028462007217	0.0613556926822848
204001	1.37150113299999	6.13569518700015	2.31340334899999	4.54743908999996	2.13706549699996	1.90880879600003	1.83790227999999	1.82833038800003	1.82120778399998	1.817284179	0.00219799875787245	0.00174805532793049	0.00163437958304966	0.00159676081700045	0.002213805349717	0.0022666838334221	0.00186468119966337	0.00203546345599577	0.00264554671828852	0.0904862051530413
205001	1.37771680299999	6.16174733700015	2.32400871199999	4.56629860899997	2.14687106799997	1.91765898700002	1.84655603199999	1.83684848000002	1.82973143299998	1.825784071	0.00255260646703733	0.00180641069310353	0.00189315345109666	0.00162674419541419	0.0023784503627707	0.0026235299969715	0.00245141884402941	0.00299293725936144	0.00432835839169616	0.0592584649566312
206001	1.38397378099999	6.18903889300016	2.334680183	4.58503403499998	2.15665633999996	1.92657606300002	1.85511516699999	1.84544884100003	1.83838216899998	1.834279776	0.00252152761144848	0.00154129821869283	0.00152115454186674	0.00137007840171272	0.0023699355184549	0.00246153970323125	0.00144863141570982	0.00140856906817619	0.00146944714025669	0.0769397223042625
207001	1.39101405899999	6.21928727600016	2.34679282399999	4.60647951299999	2.16762261999996	1.93655293200002	1.86468395899999	1.85497950000002	1.84792997999998	1.84372808900001	0.00217315427251491	0.00138897929511868	0.00135704994325662	0.00127692086107242	0.0019450363199692	0.00194625291311518	0.00129695536867342	0.00124216409185811	0.00136684482356936	0.0703728269693134
208001	1.3977085	6.24784410100016	2.35795189099999	4.627364587	2.17802264499995	1.94602721500002	1.87381193399999	1.86411999300003	1.85701292799998	1.852757655	0.00286725065723841	0.00188506868476863	0.00168333298260451	0.00129859208092796	0.00222397734485678	0.00227424829716699	0.00212333572321036	0.00248496488327323	0.00341479829317601	0.0744140136958409
209001	1.403918672	6.27533919400017	2.36835334299999	4.646894436	2.18782379899995	1.95476363100002	1.88226513299999	1.87260902000002	1.86540028199998	1.861133194	0.00251251652008594	0.00168525216361349	0.00165475787683591	0.00145436442746167	0.00225270380839423	0.00229444798208656	0.00154097863410805	0.00144955520878095	0.00148753132997652	0.0876740865830121
210001	1.41048827799999	6.30298341700016	2.37925999699998	4.667022369	2.19802790699995	1.96388505600002	1.89116580999999	1.88146208200003	1.87417206599998	1.869890499	0.00240661973867649	0.00162423673446301	0.00154146231011318	0.00135280533657586	0.00231774668797334	0.00242033303506564	0.00184768069676441	0.00201040148598588	0.00184266658347933	0.0592679329486373
211001	1.41711273499999	6.33159707300016	2.38999915399999	4.68724131599998	2.20823351199995	1.97282063300003	1.89971552399999	1.88993918900003	1.88261253699998	1.878300792	0.00230009655416712	0.00154518047865487	0.00149817824626048	0.00137361286878769	0.00214776111479164	0.00212754269429013	0.00168945875175739	0.00184501716504709	0.00201349264693316	0.0564927339425754
212001	1.42460632999999	6.36402381400016	2.40244012199999	4.70929740699997	2.21982945599994	1.98329083100003	1.90985493399999	1.89997487800003	1.89263898399998	1.88829195	0.00219508501891857	0.00150376853007679	0.00139289741428464	0.00132810436525243	0.0020964965438115	0.00212642922085584	0.00146803316735897	0.00145020765562313	0.00147286867853544	0.0556316547512695
213001	1.431493344	6.39363581000017	2.41407638699998	4.73056136099998	2.23067596099994	1.99284682600003	1.91908949799999	1.90913168500002	1.90205608499998	1.897478873	0.00223649118491393	0.0014198842996245	0.00145803245553699	0.00135351205926711	0.00204922991985402	0.00208808450511604	0.00155310242910891	0.00166757138035145	0.0026137168498382	0.0650671650919099
214001	1.43825193799999	6.42384706600015	2.42553253899999	4.75089320399998	2.24143737199995	2.00243418100003	1.928379343	1.91832800000002	1.91124559499998	1.906821634	0.00240201525213448	0.00150025237850205	0.0015832750948857	0.00140989933252505	0.00226793147810161	0.00237392202361015	0.00182099300051175	0.00189931607565746	0.00164618119181537	0.0740838909383226
215001	1.44432578399999	6.44994803100016	2.43571727899999	4.76929658099998	2.25109690599995	2.01091454300003	1.93660288499999	1.92650697800002	1.91934739399998	1.914971126	0.00243332295323475	0.00161464288058272	0.00159354013151965	0.00149123922828375	0.00239691185497789	0.0025625983922167	0.00177587874092553	0.00195614201563955	0.00223829428793778	0.0666717739630942
216001	1.45112836599999	6.47912169300014	2.447175278	4.78912500599997	2.26181096899995	2.02061672900003	1.94597765899999	1.93583508000002	1.92873698099998	1.924211496	0.0021982789720468	0.00131148939101564	0.0012568100391989	0.00116114969710287	0.0020043222392547	0.00201942190410842	0.00134167539839864	0.00142490880101353	0.00183108276287712	0.0756223452364497
217001	1.45779173299999	6.50772944500014	2.458233121	4.80960681999999	2.27218073199995	2.02994965200003	1.95501659999999	1.94477913500001	1.93768925199999	1.933139643	0.00255511035116809	0.00209879872631919	0.00184087216963392	0.0017200574148373	0.00256049914707627	0.00264064534400874	0.00279359321491843	0.00347386950238784	0.00553115605627917	0.0650174839677705
218001	1.46434565999999	6.53574779400015	2.469032808	4.82881195699999	2.28230987499995	2.03914269000003	1.96384175799999	1.95354102500001	1.94641472499999	1.941896818	0.00221436043959136	0.00129180642498387	0.00128918816421517	0.00118325043569367	0.0020927881164856	0.00151652990105253	0.00130719626946554	0.00128367964234857	0.00135117062087706	0.0729902797766412
219001	1.47110896199999	6.56490987000014	2.480435271	4.84908659200001	2.29286004199995	2.04867838700003	1.97311187899999	1.96281140900001	1.95557507599999	1.95104341100001	0.00270375333760414	0.00190048241361852	0.00180812255936511	0.00162367126156638	0.00257381658880461	0.002052707040859	0.00200736403366491	0.00192439026061141	0.00208829357935934	0.0695645589472987
220001	1.47761971799999	6.59302982900014	2.491043212	4.86946327400002	2.30274579799995	2.05748633200003	1.98158033499999	1.97124728900001	1.96387884099999	1.95947125900001	0.00261798568597677	0.00170646251324943	0.00179259278311424	0.00144464127703179	0.00243817784841862	0.00204093735846995	0.00224616395565959	0.00280257404860778	0.00439157047542828	0.0459999350571686
221001	1.48455543499999	6.62408817900013	2.50266237	4.89180008100002	2.31363605599995	2.06730284600003	1.99102312999999	1.98062937200001	1.97321302799999	1.96880351900001	0.00240527349192284	0.00162037364181448	0.00135520793332609	0.00139349776435676	0.00241288522642778	0.00200176421193997	0.00222033032492733	0.00267940795129773	0.00373950449121843	0.0452924132386265
222001	1.49160929899999	6.65568394000014	2.514483524	4.91388988100002	2.32464862399995	2.07722085200003	2.00063100699999	1.99019144900001	1.98269328899999	1.97830244100001	0.00235950530216049	0.00140594263959857	0.00141098334080937	0.0013846992907736	0.00218745135246805	0.00142970286418404	0.00135843552280432	0.00137659573853475	0.00150154089860012	0.0665979255535179
223001	1.49927221599999	6.68883103000015	2.52712334600001	4.93719665500002	2.33643898399995	2.08783503600003	2.010808277	2.00037998	1.99283576799999	1.98841225300002	0.00223182726137515	0.00140942639238546	0.00140275376530098	0.00126951851801237	0.00213412208048587	0.00146040990521257	0.00139699768841517	0.00133673075514316	0.00133674640569219	0.055502267313198
224001	1.50535192899999	6.71519690500014	2.53729917300001	4.95601103700001	2.34594024299995	2.09635642700003	2.019049425	2.00862854000001	2.00101854399999	1.99659763900001	0.00231223919649213	0.00141779894289226	0.00132527963528221	0.00131948686860092	0.00214408974975392	0.00157026699633784	0.00148577821584021	0.00155509519519529	0.00232942971184595	0.0633151259924487
225001	1.512335973	6.74600109000013	2.549034353	4.97741463100001	2.35703426899995	2.10617957900003	2.02852452899999	2.01804059500001	2.01040044599999	2.00596229600001	0.00232025421489395	0.0015826785599415	0.00162110748603538	0.00146868765303274	0.00232667806259195	0.00171014385883675	0.00171253620575642	0.00193040377963037	0.00240191166060397	0.0687987837423074
226001	1.520034104	6.77960975800013	2.56197739800001	5.00096048400001	2.36910398399995	2.11698777000002	2.03898951499999	2.02841668300001	2.02081993199999	2.01637867700001	0.00206442536978541	0.00133538380824147	0.00128168010488783	0.00120193701033999	0.00202679028211201	0.00143433061963842	0.00143397451149113	0.00149234225605703	0.00161570521796479	0.0801377993482858
227001	1.526958007	6.80890686500013	2.57349578400001	5.02121848000003	2.37964686399995	2.12666961800003	2.04834345099999	2.037469267	2.029957532	2.02559422100002	0.0025356632204205	0.00141371213370495	0.0012727422171289	0.00129111576695027	0.00266641612713956	0.00154124655373739	0.00154573217123468	0.00177470850173941	0.00254520667700085	0.0460802704253054
228001	1.533549673	6.83874866900012	2.58457246500001	5.04206884600004	2.39010367999995	2.13611088000003	2.05733371799999	2.04653379	2.03893108199999	2.03455934000002	0.00230018485766029	0.00150310482578605	0.00147628003430874	0.00136332452617585	0.00226351770600252	0.00157730931686665	0.00153090298751034	0.00154455630449938	0.00164082046416578	0.062283564892694
229001	1.540427699	6.8693642410001	2.59614789900002	5.06444353300005	2.40081195199994	2.14582255800003	2.06674230799999	2.055841481	2.04820534699999	2.04383952300002	0.00251387208912304	0.00157107912022428	0.00153376585605932	0.00151180820396623	0.00247486195962192	0.00148994158582484	0.00167728362912562	0.00198541374823594	0.00269844335579133	0.0795768408324036
230001	1.546807523	6.89640230100011	2.60680535000003	5.08278617000005	2.41094375699994	2.15479411100004	2.07546224999999	2.064472341	2.05676202099999	2.05243892800002	0.00242242115111644	0.00146196267817399	0.00140845125474248	0.00135269443495373	0.00246747386697035	0.00157012431607749	0.00163992107386317	0.00169870371131066	0.00188708037055312	0.0724371518855769
231001	1.553110353	6.9236055220001	2.61743855600002	5.10169693200005	2.42081248599994	2.16383711800003	2.08420904999999	2.073055552	2.06540786999998	2.06110608900002	0.00229989620252513	0.00154515478996248	0.00142784879608031	0.00124315588181036	0.00228289342916999	0.0015876596154837	0.00156918030935665	0.001700045460823	0.00191694746927076	0.064251868467283
232001	1.560155323	6.95576019600011	2.62920553400002	5.12345310100004	2.43192984099994	2.17379849100003	2.093883776	2.082649746	2.07496696999999	2.07062880700002	0.00232486697777963	0.00140539767393062	0.00145186525867325	0.00134221679352398	0.00231832902048694	0.00142527312030937	0.00140550650763514	0.0014076696041169	0.00168205212587962	0.0617350323790917
233001	1.566683969	6.98453138400011	2.64015275900002	5.14338075700004	2.44216927999994	2.18302982400004	2.10283738599999	2.091531341	2.08385165499999	2.07947047400002	0.00255023703547583	0.00144565217078239	0.00128781656417826	0.00125844154016293	0.00260286419169622	0.00164139154941866	0.00172425344015611	0.00196940345594769	0.00245790585832815	0.0701793836107916
234001	1.573424634	7.01362282300011	2.65142305800003	5.16374551100005	2.45272056799995	2.19223317700004	2.11169024999999	2.100591681	2.09264197599999	2.08832719600002	0.00218377040241911	0.00170767657372249	0.00163104021197042	0.00158840199106768	0.00232537795344958	0.00181117150625661	0.00194305437292158	0.00223866992368949	0.00250541038611227	0.099629261263847
235001	1.579815935	7.04078195400012	2.66232134400003	5.18281030800006	2.46278628999994	2.20124582300003	2.12039263399999	2.109341755	2.101393421	2.09699136000002	0.00194916425420847	0.00133467913740422	0.00133141206528641	0.00136634839314729	0.00198280272625924	0.00141001966088716	0.00142665809166726	0.00155650891729615	0.00187771651613239	0.0876320401920809
236001	1.586606964	7.07059248900012	2.67378798800003	5.20289618600006	2.47352697099994	2.21097069300003	2.12978886999999	2.11868571	2.110687929	2.10631921800002	0.00248025998659062	0.0020604712450168	0.00201881877469526	0.00183646442493008	0.00251600855932175	0.00217306665437298	0.00211409382396503	0.00195458622634193	0.00201647405482774	0.0878930901531669
237001	1.59295392099999	7.0972823910001	2.68439842900002	5.22043895400005	2.48354507299995	2.21989005500003	2.13841564599999	2.127353796	2.119329381	2.11501188400002	0.00196204922876824	0.00147175341673178	0.00153628859644772	0.0014014300629263	0.00200027618922616	0.00155484668292305	0.00165294491330927	0.00183914414819851	0.00208644392117323	0.0588662841133146
238001	1.59953885599999	7.12598984800011	2.69539360500002	5.24041655100005	2.49401915799994	2.22923509300003	2.14745328299999	2.136457249	2.128356969	2.12401241900002	0.00216590090440469	0.00149761264786149	0.00145483210894977	0.00153284698402785	0.00220255469853333	0.00154883376458311	0.00146290873513166	0.00138931593494034	0.00137516629948332	0.0597410977805057
239001	1.60640946899999	7.15587568400011	2.70665374700002	5.26148450000006	2.50461994599994	2.23869428300003	2.15658217099998	2.14556479	2.13736837	2.13301209000002	0.00214729230210969	0.00141456075462766	0.00144431238723821	0.00133974205812125	0.00224275908625029	0.0015693367451885	0.00162737291876767	0.00179961908308163	0.0021898988250836	0.0590355337039676
240001	1.613207434	7.18537137300011	2.71813588900001	5.28278893800006	2.51529954399994	2.24832879100003	2.16579870999999	2.154769908	2.146561812	2.14221901000002	0.00187790849312914	0.0013126227400292	0.00130011845862029	0.00121379799422655	0.00186756025569016	0.00132725582031821	0.00125852746211864	0.0012318247837602	0.00147722175436772	0.0616802454051824
241001	1.620585072	7.2169842570001	2.73056127000001	5.30497497500007	2.52678078499994	2.25834540900003	2.17544008799999	2.164460174	2.15605786199999	2.15200958600002	0.00204264271058239	0.00135158597525262	0.00131169308211646	0.0012380177751493	0.00206019627804253	0.00136329464508224	0.00138165897101849	0.0015125052004805	0.00193856111084698	0.0699495291531323
242001	1.627368961	7.24576187100011	2.74201678500001	5.32560578700007	2.53747866799994	2.26805989500003	2.18481800999999	2.173804404	2.165388202	2.16128113300003	0.00186163008775062	0.00136165595436018	0.00145993064892532	0.00123371989432127	0.00177559198616524	0.00143734895772615	0.00148682631393311	0.00163187336169781	0.00218439077978895	0.056543094081408
243001	1.633824929	7.2732343120001	2.75292516700001	5.34477548600006	2.54743007999994	2.27719220900003	2.19353136999998	2.182546405	2.173984177	2.16984359800003	0.00201450490353211	0.0012140583811027	0.00122831565627001	0.00110098043223695	0.00164321939681466	0.00132182830696173	0.00133713458481881	0.00144606597598163	0.00168760889486201	0.0486436514117676
244001	1.641246665	7.3054155590001	2.76555083500002	5.36659637600006	2.55923089799994	2.28777088300003	2.20371648799999	2.192704153	2.18418583500001	2.18001111500003	0.00202476439242008	0.00125551497386118	0.00126444910752019	0.00121462995921775	0.00150501903958279	0.00134626293673191	0.00136213557342801	0.00152783263286644	0.00215824430073201	0.068207340076713
245001	1.648331954	7.33637831700009	2.77736195700002	5.38703266600004	2.57032062299994	2.29782150600003	2.21333801099998	2.202347515	2.19368740400001	2.18952111700003	0.00190007285697888	0.00146259723861019	0.00151982248967315	0.00136787722066741	0.00152113966070062	0.0014836540593099	0.00148108958928028	0.00145904411849715	0.00148446237372266	0.0834839062275599
246001	1.654670785	7.36373966500009	2.78804440000002	5.40696805000005	2.58027094299994	2.30690216200004	2.22203040999998	2.211053189	2.20230246300001	2.19822385700002	0.0023408254854697	0.00203105972423167	0.00205958900181784	0.0021288896524836	0.00205969537583624	0.00203036973574905	0.00207776972961651	0.00218207444146929	0.00275471276563573	0.0518730322220954
247001	1.661717714	7.39468520000009	2.79970528500002	5.42854339400006	2.59104472299993	2.31665643800003	2.23157285099998	2.22044793799999	2.21163322700002	2.20750555000002	0.00255040786049475	0.0015924156453976	0.00164791473397656	0.00134705135045069	0.0016675051873275	0.00183174551633834	0.0019299081197609	0.00217001847344517	0.00277966440044527	0.0683622989480905
248001	1.668193235	7.4237453520001	2.81044087900001	5.44908262800005	2.60139084699993	2.32594147700003	2.24041151299999	2.22932618599999	2.22023758800002	2.21607749800002	0.00187467036682871	0.0014062026178676	0.00141808027806298	0.00130588953778023	0.00144837696633848	0.00150047096776738	0.0016491002509585	0.00193929829124757	0.00230729547979541	0.0852408345187475
249001	1.675925777	7.4589367700001	2.82344877700002	5.47401631700005	2.61353927099994	2.33688450300003	2.25098191299998	2.23995007199999	2.23070370100002	2.22656466400002	0.00217869269407628	0.00134375562053393	0.00124487239126532	0.00120557140041911	0.00147099566899101	0.00135313771956819	0.00128746853334802	0.00127570823413387	0.00141411758405746	0.0715146569798676
250001	1.68342395099999	7.48997302300009	2.83621036700002	5.49715319100005	2.62532435699993	2.34763925400003	2.26131250999999	2.25021081499999	2.24092226000002	2.23678588400001	0.00191464857743882	0.00139310831770391	0.00135796949616153	0.00130114303887714	0.00149985939981447	0.00141013609406345	0.00138177564290387	0.0014030135438263	0.00143555974727279	0.0652359697526555
251001	1.69017154399999	7.5187968810001	2.84740185400003	5.51851218700004	2.63579139499993	2.35707383000003	2.27041024799999	2.25934130399999	2.25002873100002	2.24583716500001	0.00198507187093332	0.00137365599003909	0.00144259229767005	0.00141608014825632	0.00141275436251063	0.00134367231924128	0.0013065895107619	0.0012703048356495	0.00128193868987715	0.060509529397711
252001	1.69667609299999	7.54642929700008	2.85820589300002	5.53805420900003	2.64587088299992	2.36617830500003	2.27920870499999	2.26812955599999	2.25877663500003	2.25467986100001	0.00216027712837428	0.001602656858096	0.00166569950611848	0.00141128321971577	0.00174350607391893	0.00191791882949884	0.00210128267172616	0.00246350332363917	0.00306799341599736	0.0696671658791494
253001	1.70316383899999	7.57373804300007	2.86892444400002	5.55647959700003	2.65595969999992	2.37520081200003	2.28796162099999	2.27680932699999	2.26742287600004	2.26333680600001	0.00192542506360128	0.00135096533909458	0.00126251324017598	0.00122519744783045	0.00145953147497671	0.00145169115444546	0.00146635882708971	0.00155727931627178	0.001840141158448	0.0801007186569213
254001	1.70995181399999	7.60299524700007	2.88015955600003	5.57822175800005	2.66638208599992	2.38462381900003	2.29703860799999	2.28584732699999	2.27642713300004	2.27239084100001	0.00236013767074023	0.00126050092023546	0.00119056026164388	0.00109819136942265	0.00136562734751812	0.0013444078957978	0.00133934707434094	0.00141695820635441	0.00175523308631222	0.0708885077131051
255001	1.71649986099999	7.63132234700007	2.89099576200003	5.59937350700005	2.67650738099992	2.39376341900003	2.30584116499999	2.29462832199999	2.28503005900004	2.28120190000001	0.0019508178731649	0.00153326488273468	0.00147576322632417	0.0013691344912298	0.00158095623401905	0.00158381064418602	0.00161224045714907	0.00169236686801734	0.00194302671074648	0.0729322957466553
256001	1.72359046399999	7.66216823900007	2.90271391500003	5.62063838300005	2.68749136699991	2.40384569500003	2.31546547099999	2.304086767	2.29463715600004	2.29073025900001	0.00213164109108104	0.00151458915464469	0.00149082742871964	0.00138274108596334	0.00153324191407011	0.00150667157937575	0.00149895877153654	0.00140788811040855	0.00140487871472217	0.0723908591019326
257001	1.73006358699999	7.68871798800007	2.91352821000004	5.64291985100004	2.69765428599991	2.41294914700004	2.32437068299999	2.31288398599999	2.30337711000005	2.29950863100002	0.00208752893246553	0.00128492686591065	0.00126910521563083	0.00120882858768666	0.00137562984437804	0.0013723645591116	0.00139654528848077	0.00149088228032909	0.00178990060610285	0.100404191875559
258001	1.73632144499999	7.71608285100007	2.92395667600003	5.66256434900005	2.70740083899992	2.42170871600004	2.33292175199998	2.32133834699999	2.31174222400005	2.30788897700002	0.00189202299399851	0.00123569967084989	0.00129982597405752	0.00115901534907417	0.00128971667430496	0.00130988550160415	0.00137722889921456	0.00155057285371471	0.00173427301792719	0.0727919702688639
259001	1.74261140199998	7.74439170000007	2.93440730500003	5.68248115200004	2.71745136999991	2.43059181300004	2.34145201299998	2.32987135399999	2.32023637000005	2.31641056900003	0.00214451414760041	0.00138404550016394	0.00141867922687762	0.00138283888131581	0.00146262880876315	0.00147767356031833	0.00151275983913504	0.00156468234568518	0.00157637337341177	0.0735082259092992
260001	1.74943837599998	7.77355392800006	2.94589404500004	5.70453547400004	2.72816777899991	2.44026170200004	2.35082559999998	2.33920041199999	2.32949349000005	2.32565350800003	0.00224375812590034	0.0014400220391217	0.00138941674699339	0.0012899306276123	0.00147992216388448	0.00145330988083388	0.00147150687865118	0.00160357054285413	0.00189308546086467	0.0691891497328992
261001	1.75617751999998	7.80317026800008	2.95724067200003	5.72603621100004	2.73874290499991	2.44987271900004	2.36002674299998	2.34834090899999	2.33859995700006	2.33482583800002	0.00226109124762189	0.00146552700286406	0.00133767299102946	0.00143907651664591	0.00150035167440973	0.00150933284999264	0.00156604735407055	0.00170243018302769	0.00204538591317057	0.0970960815586075
262001	1.76309664999998	7.83276630800007	2.96879981100004	5.74710919900003	2.74938004499991	2.45943194300004	2.36934194099998	2.357530684	2.34817989100006	2.34399838200002	0.00198368504270515	0.00126452320166838	0.00125606104788917	0.0012882378703906	0.00132828338076888	0.00128021008430452	0.00124819325052602	0.00128900826028522	0.00157802160754282	0.0833569587349521
263001	1.77006738599998	7.86353558600007	2.98024471300003	5.76772040400002	2.75999287599991	2.46906206400003	2.37861622699998	2.366871819	2.35740680600007	2.35318763000003	0.00207670554643679	0.00126140917914039	0.00131469361983665	0.00108933984221518	0.00143256316608061	0.0014478137338756	0.00145630740131534	0.00154518432896224	0.00177792039911994	0.0755201676611079
264001	1.77729476899998	7.89414310300007	2.99238871300003	5.78885549600001	2.77130058399991	2.47930466900003	2.38854881499999	2.37679060300001	2.36728469500007	2.36301155100003	0.00200158598319518	0.00143266866745207	0.00136137053344733	0.00143538862881068	0.00148664330946876	0.00146271273085146	0.00154525653169681	0.00184238658927901	0.00272291674058196	0.0946207974250276
265001	1.78432876699998	7.92597269000007	3.00428901700003	5.81069630100001	2.78243079399991	2.48939533500003	2.39828319999999	2.38643325100001	2.37688970800007	2.37261058700003	0.00200101973256837	0.00154051630183326	0.00159436450238126	0.00156821409153716	0.00164943237337618	0.00179686546198752	0.00205089689671341	0.00249477622009647	0.00330153328363191	0.0825123976209117
266001	1.79123475099998	7.95677290700008	3.01586749200003	5.832055857	2.79331539699991	2.49923390000003	2.40775884499999	2.39588631200001	2.38630291900007	2.38197088600003	0.00192347340833668	0.00131066500651549	0.0013221619037771	0.00124031184941765	0.0013419708986232	0.00128748269195404	0.00126661485309972	0.00135656339998242	0.00193635716519284	0.0753089934676914
267001	1.79922520099998	7.99036914400008	3.03139419000003	5.85537815	2.8071646379999	2.50931047800003	2.417226837	2.40547861800001	2.39629479500008	2.40293214000003	0.00207350598939623	0.00130913061322342	0.00127805529889869	0.00114048420497805	0.00135437416573244	0.00134982749724427	0.00133341790142448	0.00129360062465391	0.00142562598416544	0.0801552698420172
268001	1.80784811999998	8.03443389700007	3.04570987200003	5.88184075000002	2.8236477409999	2.52211846200004	2.428804014	2.41929849600002	2.40853411500008	2.41436871800003	0.0020090354036134	0.00134644222888019	0.001434512620878	0.00125863511866014	0.00142923626507379	0.00136710978747026	0.00130878893617818	0.00126317313755595	0.00129027601664871	0.0819352008971913
269001	1.81473752899997	8.06482097100008	3.05715751500004	5.90219634700003	2.8342008179999	2.53172063800004	2.438091311	2.42848803800002	2.41779923900008	2.42342315300003	0.00255830038405141	0.00183014787916609	0.00169142481018855	0.00170753930757567	0.00190379997913284	0.00190846952342207	0.00194466891848412	0.00191038742433092	0.00187744254899957	0.0771469341820413
270001	1.82145300199997	8.09532856700006	3.06844272100003	5.92259386800001	2.8447198259999	2.54118842100004	2.44722088899999	2.43751062300002	2.42677648800007	2.43238691300003	0.0020512256587661	0.00115829694581551	0.00115273385145638	0.00107646330187192	0.0012015056476834	0.0011673227368189	0.00115571318245532	0.00121058162883998	0.00150964954567503	0.0876322999735038
271001	1.82846923699997	8.12711510100005	3.08020111600003	5.94452358400001	2.85565426499991	2.55098857400004	2.456597521	2.44691264600003	2.43607024400007	2.44159985500003	0.002572288940886	0.0018363379535995	0.00181999958425482	0.00164180961657387	0.00197556397043707	0.00199003744138877	0.0019767196879215	0.00199519158492722	0.00223685065124979	0.0701692590695095
272001	1.83540922699997	8.15690008400005	3.09178705500003	5.96480440999999	2.8664922899999	2.56069520500005	2.46617908199999	2.45625816200003	2.44535429400007	2.45091771900003	0.00204650297428976	0.00132988396780015	0.00126377490366576	0.00125315111554152	0.00138815795761076	0.00134189991248618	0.00132846028716655	0.00136178970289134	0.00155817988667197	0.0693028374655543
273001	1.84234235099997	8.18767665500006	3.10347872100004	5.98492602499999	2.87741016599991	2.57052585100005	2.47563892399998	2.46570410000003	2.45477354500007	2.46035425500003	0.00202101609779144	0.00166670031159099	0.00156613115346529	0.00144012848211695	0.00190948114133231	0.00204177884895173	0.00230729830346329	0.00269332272471544	0.00323245186732779	0.0830739743148621
274001	1.84853164699997	8.21511393300005	3.11399873800004	6.00311085400001	2.88718997199991	2.57928195700005	2.48413992799999	2.47406546600003	2.46310205900007	2.46865068100003	0.00145684731138794	0.0012099837207903	0.00122885279827895	0.00107696738270599	0.00128644593187025	0.00122800171490803	0.00119497191387638	0.00115943048265694	0.00124204745242963	0.0495961245241428
275001	1.85514212899997	8.24449111600003	3.12512842000004	6.02225598600002	2.89766247799991	2.58860877000005	2.493085491	2.48316357000003	2.47216312000006	2.47760049100003	0.00135089222337804	0.00119227775230957	0.00114252258806774	0.00110758802333402	0.00127847155720811	0.00125037724829159	0.00125317442206331	0.00132388250831587	0.00159854004346334	0.0681124234775237
276001	1.86182437099997	8.27380723100002	3.13659621700004	6.04094142800002	2.90842996899991	2.59808768000005	2.502276814	2.49210807100003	2.48133371700006	2.48661471300004	0.00141972621997546	0.00136666464025066	0.00129449702246328	0.00141350930532259	0.00141644137440774	0.0014687586110711	0.00161833405146911	0.00193700481196869	0.0022935092942538	0.0531629204757472
277001	1.86866730799997	8.30375733000004	3.14805810400004	6.06179478300003	2.9191494849999	2.60776700300005	2.511634415	2.50142597500003	2.49067890600006	2.49591953300004	0.00168326348990483	0.00148377257116211	0.00138275413720546	0.00129122596706837	0.00166955814842986	0.0016412001018313	0.00163078881289692	0.00164277953806966	0.00181505378134098	0.0457390839527074
278001	1.87516591599998	8.33140540700003	3.15901749000004	6.08051541600002	2.9294821209999	2.61701694600005	2.52054083200001	2.51051168400003	2.49956715900005	2.50470949000003	0.00149172721930729	0.00133425104973482	0.00129396687152722	0.00122164652884275	0.00140654897295019	0.0013653405318297	0.00133507939020773	0.00135457654164067	0.00160663624112238	0.0845792070899149
279001	1.88196478199997	8.36049407000003	3.17042293400004	6.10053212500001	2.9402861949999	2.62665876300006	2.52995912300001	2.51985751600003	2.50885960200005	2.51391973700002	0.00136326094415298	0.00118251032105814	0.00114411488037519	0.00105373321274566	0.00127389296915777	0.00123327059765215	0.0011938806217869	0.00118943406562158	0.00134304016740781	0.0549129685535008
280001	1.88843581399997	8.38754193700004	3.18122366600004	6.11955715900001	2.95033101899989	2.63572397500005	2.53875549000001	2.52857176700003	2.51757391300006	2.52264093100002	0.00135924378203851	0.00128273881216651	0.0013154184880256	0.0012375480440732	0.00130575173919834	0.00127155673096482	0.00123486539485706	0.00123042317934121	0.00129672297872157	0.0509726375821671
281001	1.89529895399998	8.41624983100003	3.19286316200004	6.140284671	2.96107259499989	2.64548578100006	2.548233217	2.53797474500003	2.52703330300006	2.53205032200002	0.00166280830309411	0.0015770971077924	0.00145340140824944	0.00131448576837154	0.00159106501463559	0.00154492187584397	0.00155309886446539	0.00162645996660014	0.00184277295892097	0.0439855013491873
282001	1.90207978199998	8.44529626900001	3.20430068400003	6.16175678300001	2.97181638099989	2.65520669500006	2.557736013	2.54719348700004	2.53635620900007	2.54122417600002	0.00149944236593247	0.00139870303401788	0.00138212380219778	0.001284819790636	0.00151672074550156	0.00156147825345404	0.00164546387389386	0.00169769656989562	0.00186002652842387	0.0905638023773947
283001	1.90856210799997	8.47207950799999	3.21518258400003	6.18035205000001	2.98198265499988	2.66432778600006	2.56646544000001	2.55581550100004	2.54501949500006	2.54980115100002	0.00134731190808725	0.00121727952648974	0.00114335155555344	0.00108459172064606	0.00128322833323015	0.00125415321306497	0.00122614197338444	0.00124639301675185	0.00132443269656424	0.080195228784861
284001	1.91571491999997	8.50402525799998	3.22729102100003	6.201704648	2.99330475899987	2.67461769000006	2.57628110500001	2.56558241800004	2.55476124100006	2.55955206100001	0.0014076199382613	0.00130544351948497	0.00125142660954034	0.00119223981934794	0.00136001041048936	0.00131076205947122	0.00125859912684877	0.00120936901465011	0.00119999674434952	0.0812164666643148
285001	1.92287135899997	8.53602719299997	3.23921104100004	6.222308868	3.00451429899987	2.68479521000006	2.58602170500001	2.57533516800004	2.56451246800005	2.56932460500001	0.00141576241310303	0.00128937565475198	0.0013225534321424	0.00117286802567364	0.00137438317302	0.00136385353779292	0.00136106706841354	0.00141026439206666	0.00160116423549902	0.0727429641742911
286001	1.92939553599997	8.56468538499996	3.25008596600004	6.24227236	3.01472002099987	2.69380727500006	2.59489944000001	2.58399967400004	2.57319272800005	2.57796337500001	0.00200763713661606	0.00189021129322877	0.00185390851620928	0.00164645760735106	0.00200758429903664	0.00206123228269976	0.00215662795200735	0.00242802631177783	0.00282255776297017	0.0841659736055867
287001	1.93575266799997	8.59306005599995	3.26080737200005	6.262248386	3.02466759399987	2.70274377100006	2.60353173500002	2.59273327000004	2.58185680600005	2.58648905100001	0.00150351891391632	0.00143855652695086	0.00139367395004777	0.00134917067973599	0.00147552517982912	0.00147061489179085	0.00147397796462931	0.00148948049809851	0.00152073395494069	0.0736373255187462
288001	1.94329250699996	8.62516076199994	3.27305791900005	6.28333958399999	3.03652335799987	2.71308027000006	2.61351107200002	2.60251759300004	2.59149997600006	2.59619925900001	0.00131840562264098	0.00130352473309834	0.00120696398496873	0.00116226009114622	0.00130128663156747	0.00128949405737258	0.00127170843984317	0.00124488306710503	0.00139816697655174	0.0879723208212504
289001	1.94941775699996	8.65147240999991	3.28319462500004	6.30200918499998	3.04601525899986	2.72158944100006	2.62167330300002	2.61069003400004	2.59967475700005	2.60431532300001	0.00142892821406885	0.00137546173028208	0.00132363353214295	0.00129306739444269	0.00147771247835958	0.00159673747199026	0.00182687546887182	0.00224227779530956	0.0030980743346047	0.0733189302577412
290001	1.95752657699996	8.68760356699994	3.29669608500003	6.32658109999997	3.05859771299986	2.73256142600006	2.63224345300002	2.62124470600004	2.61000107600005	2.61455867300002	0.00126137364497597	0.00121614302445915	0.00109123338813456	0.00111935266604039	0.00126529602497934	0.00127153656307464	0.00129445566532022	0.00136184442489437	0.00162586819318203	0.0590990793878458
291001	1.96490309499996	8.71870259699997	3.30885930000003	6.34818663899998	3.07011907099987	2.74315691800006	2.64224428700002	2.63125492000004	2.61978929200005	2.62444731800002	0.00130464109447938	0.00123717005479624	0.00127134058908978	0.00115016711045796	0.0012914200551968	0.00125582242611774	0.00121489688459186	0.00119039371518306	0.00130415345485191	0.0696480774389884
292001	1.97165880099996	8.74846312399996	3.32023203500003	6.36852381199999	3.08081350199987	2.75292319500006	2.65169178800002	2.64058327700004	2.62910394200005	2.63367480900002	0.00152314647961787	0.00151955453756594	0.00150842742145476	0.00149715851077572	0.00153895464061213	0.00159344556175788	0.00167920740471551	0.00193725711435599	0.00220977170949097	0.0483084421167261
293001	1.97828456699996	8.77694673399997	3.33132666300004	6.38797556499999	3.09118935299987	2.76230595600006	2.66070848600001	2.64977415300004	2.63814867400004	2.64277240700002	0.00149486560807154	0.00143866838482596	0.00132511527471148	0.00129883958894327	0.00148907736804923	0.0014817911574458	0.00145318664398228	0.00142592258707768	0.00150645551595664	0.0345124604758281
294001	1.98525424999996	8.80771420799995	3.34274678600003	6.40828515999999	3.10189344599987	2.77192254600006	2.67007330600001	2.65910806300004	2.64745933600005	2.65196093800002	0.00126695621062201	0.00117691050589315	0.00114556952075959	0.0011212296905169	0.00129537466096379	0.00126212558487849	0.00121669254990452	0.00116512309126827	0.00124470325098782	0.0369462421277599
295001	1.99203255599996	8.83760556599993	3.35402305200003	6.42961381199998	3.11249429399987	2.78145205300007	2.67936728100002	2.66828224900005	2.65659587600005	2.66117366600002	0.00133398095592128	0.00121858970905015	0.00123900728644881	0.00116437239719728	0.00134475477444152	0.00137973992623069	0.00144330507587147	0.00165101488704058	0.00198087189656668	0.0432172997082218
296001	1.99847254199996	8.86438149899997	3.36487191700002	6.44754082499999	3.12260889199986	2.79065204100007	2.68823272200002	2.67706263500005	2.66542865900005	2.67000375400002	0.001479111889992	0.00143914409080033	0.00129039677815139	0.00128479188944012	0.00149169610030134	0.00151576523671926	0.00154725561313853	0.00165550149968933	0.00202641363805558	0.054591844815928
297001	2.00561578499996	8.89600339099998	3.37680242500003	6.46961070599999	3.13380364599987	2.80068371100008	2.69776424700002	2.68666065300005	2.67494153000005	2.67958113300002	0.00184458261055775	0.00186852851660833	0.00145282860764949	0.00124077126037411	0.00198158083994537	0.00220981523417451	0.00251745805501057	0.00288827953473871	0.00321876868886102	0.0966659035035525
298001	2.01292437399996	8.92900649299998	3.38920029400003	6.49161603599998	3.14533052799986	2.81094518400009	2.70776410200002	2.69679944900005	2.68483326200004	2.68934106000001	0.00138761761234367	0.00132858980921601	0.00118439675488286	0.00120436971944979	0.00136358157282842	0.00136238727827339	0.00137899944051342	0.00145168312352347	0.00166174726290403	0.0845967714337963
299001	2.01992073599996	8.96029683599998	3.40097536500003	6.51260577899998	3.15638419699987	2.82092368100009	2.71744617000002	2.70643757800004	2.69440936700004	2.69892611600001	0.00130878119212358	0.00122066748155216	0.00116501674876584	0.0010736592947407	0.00134764767938176	0.00136433822724482	0.00141748652181722	0.00150572847578066	0.0015160164801698	0.0754890304710276


==> MATLAB/SuiteSparseCollection/results/Maragal_2/res_over_runtime.txt <==
t	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
0	0	0	0	0	0	0	0	0	0	0.281591460934644	0.1670440448386	0.162171899484265	0.172216949130187	0.265676112716667	0.251922865750794	0.23764260868215	0.22566581925874	0.221452719368296	0.232124553222579
0.018885034	0.123418629	0.02899309	0.085611396	0.0328340829999999	0.024322179	0.020602912	0.020382417	0.027650816	0.020183284	0.171449516505936	0.0929601341453422	0.0955076768642217	0.0934581113296016	0.16125023944764	0.151105613164311	0.141002934879037	0.14599864747851	0.213545875566496	0.354802183011545
0.032201601	0.190296875	0.050557423	0.147510245	0.0526574259999999	0.041301084	0.036642452	0.0370364069999999	0.0434106810000001	0.035963746	0.142573855694562	0.0794428718113256	0.0770277841210585	0.0731406666116678	0.137256581196253	0.135379415530655	0.136706470688547	0.150312934420698	0.176697340663921	0.165211875233421
0.044275002	0.245611151	0.069871531	0.20430081	0.071166285	0.0571898659999999	0.051341351	0.0515906759999999	0.057914137	0.050392609	0.120701129928732	0.0544606925430206	0.0552652975300843	0.0583871679367225	0.114876833524229	0.110309542877562	0.0972350501703017	0.082707997706154	0.0933573026520665	0.116075602264909
0.0631435920000001	0.330362606	0.10033124	0.283184353999999	0.0977121790000001	0.0798032959999999	0.0729795830000001	0.0733708879999999	0.0794870830000002	0.0721516190000001	0.0767088632322224	0.0362394096674636	0.0319597818260794	0.0323288843944031	0.0673067890500899	0.0600575593456728	0.0571180314656128	0.0443051444765275	0.0470182712575153	0.0784500592956469
0.080492457	0.406636096999999	0.127944668	0.357210041	0.122314872	0.100961	0.092835446	0.0931546969999997	0.0983609760000003	0.0912949720000001	0.0593274288655336	0.0279971407299523	0.0215320492069862	0.025824841958046	0.0525565964778319	0.0485173335185281	0.0434820764687821	0.0377363162409819	0.0396549164544367	0.079336750711038
0.0926452440000002	0.462544880999999	0.148624026	0.409890105	0.140337394	0.116701849	0.108127442	0.108475744	0.113195219	0.106384406	0.0457766372477624	0.0339549766859918	0.0226372824414523	0.0295618732985941	0.04310425159167	0.0397175962610936	0.0350281137121883	0.0324664050629669	0.0384230276790861	0.0874812761694787
0.105104998	0.516930737999999	0.168094774999999	0.464659214000001	0.158647678000001	0.132625724	0.123225001	0.123329007	0.128199935	0.121216559	0.0389071433075761	0.0235630295146118	0.0133561045573206	0.0466789969338536	0.0353206766753194	0.0330661070847104	0.031222827156258	0.030204341528642	0.0336043040250455	0.110813790313945
0.117506157	0.570405222999998	0.188108955	0.517867617000001	0.177381730000001	0.148478285	0.13880411	0.138960106	0.143081939000001	0.13625345	0.0368227973579659	0.0257921732853045	0.014072557321958	0.0456749451100364	0.0343681147048503	0.032412523602823	0.0319000042720145	0.031500813388611	0.03637775333296	0.0931825571045982
0.130218499	0.628462068999998	0.210174977	0.574068104000001	0.196123311000001	0.164776344	0.153942426	0.154254795	0.158630451000001	0.15140171	0.0304619387514472	0.0223115335019019	0.0144063234786184	0.0244962589779751	0.0282953638605265	0.0280594216080569	0.0272003767687145	0.0260024501889128	0.0262586805670045	0.0809811011797635
0.141923559	0.678861809999999	0.228642199	0.625489744	0.213285698	0.179620897	0.167930959000001	0.168336507	0.172528155	0.165082247	0.0310313016358812	0.016375341964239	0.0111327262373992	0.0200127705388696	0.0306884088665529	0.0302967767124448	0.0294446699545023	0.0267971309050655	0.0258156974932081	0.0786374639623138
0.15603285	0.740723521999998	0.251119500999999	0.685057317999999	0.232909538000001	0.196141549	0.184725448000001	0.184755672	0.189226535	0.181591022000001	0.0308830687854352	0.0142006476257751	0.00949218764478158	0.0332225524278722	0.0296377068002407	0.0278144257587626	0.0255518402832203	0.0230520829515532	0.022289571657146	0.0731762899784072
0.166807242	0.789423584999999	0.267689970999999	0.734809963999999	0.248755644000001	0.210074193	0.19813689	0.19775812	0.20238362	0.194860756000001	0.0273376377221398	0.011214325564945	0.00938636323538471	0.0168235367261622	0.0252313067054832	0.0237015143689818	0.019706961993624	0.0172008212699991	0.0184728476213249	0.0716566293339409
0.178866433	0.843440023999997	0.286864873999999	0.789072850999998	0.266769601	0.225953611	0.212886779000001	0.212465402	0.216596225000001	0.209041810000002	0.025799240028141	0.012462180644516	0.0100976134714164	0.0129067472035837	0.0246458044248741	0.0237897091171994	0.0199272067036091	0.0166526269931562	0.017927526306295	0.0942629632343902
0.189525694	0.891719162999997	0.303858465999999	0.835436243999997	0.281974554	0.239395269	0.225743608000001	0.225328288000001	0.229130092000001	0.221621647000002	0.0246414362989511	0.00808446750568105	0.00741836222288708	0.0114209218468012	0.0237867731145755	0.0212273714376922	0.0192114176178687	0.0155790591565223	0.0183518500481366	0.114116856193111
0.201303927000001	0.944274339999996	0.32268662	0.888948752999998	0.299616427999999	0.254985910000001	0.240162931	0.239815344	0.243332172000001	0.235499338000002	0.0238874161187879	0.00945402256928569	0.00940494965492979	0.0097038543752884	0.023004189598623	0.0207746816351027	0.0179324355969084	0.0143345798739002	0.014732704648355	0.071850635855704
0.212304953000001	0.993258209999996	0.340775972000001	0.938231423999999	0.316058168999999	0.269503992000001	0.254009372000001	0.25371571	0.257080563000001	0.249137798000002	0.0230480433081171	0.00729117561260438	0.0106496366566095	0.0120567280377833	0.0190868943815897	0.0168621214957685	0.013369511631625	0.010534962518499	0.0121651872515013	0.0896969161552033
0.222825106000001	1.03941741499999	0.357497659000001	0.987355493999997	0.331905456999999	0.283381080000001	0.267581024	0.267054581999999	0.270492572000001	0.262421192000002	0.0225922878486343	0.00757718946485881	0.00633387256899681	0.0106606886878779	0.0188890911856969	0.016963623112052	0.0146363893833001	0.0146905843271608	0.0121445912948093	0.0695806167587791
0.235509538	1.095530616	0.377996652000001	1.04218958299999	0.350134376999999	0.299382317000001	0.282680584000001	0.281869452999999	0.285305824000001	0.277047919000002	0.0197178795182453	0.00805812434243033	0.00596352494023266	0.0113991472484147	0.0177549876401703	0.0151972750791208	0.0141272569678836	0.0122206025524118	0.0104616173609799	0.0716505471640955
0.247053359	1.145260382	0.396198316	1.09390504399999	0.367406264	0.313988882000002	0.296854930000001	0.295774995999999	0.299827820000001	0.290653711000002	0.0190869163685491	0.0104708486419886	0.00715042689569785	0.00983709415056954	0.0175820014033551	0.0142696529624604	0.0129169176922465	0.0116742734208408	0.0132940328363413	0.0775308374649124
0.2576619	1.19471242299999	0.413306723000001	1.14223892099999	0.383567313999999	0.327874087000001	0.310221782000001	0.308984108999999	0.312787663000001	0.303963764000002	0.017986248681652	0.00885585292654573	0.00718967481175602	0.00975121524066426	0.0161727717681762	0.014857610901308	0.0151956850051447	0.0100981329934271	0.0117976282641347	0.045074933351367
0.268995655	1.24487363599999	0.431307690000001	1.19466020799999	0.401096533999999	0.342939224000002	0.324544233000001	0.323251288	0.327031116000002	0.318232126000001	0.017734257554701	0.00682312293670897	0.00556565832930399	0.00773666774916809	0.0140746062787415	0.0115145779751747	0.00949805419185977	0.00892355220758982	0.00961567212747731	0.0810223004518894
0.280318705	1.29120028299999	0.449409789000001	1.24561111899999	0.417893700999999	0.357269831000002	0.33848571	0.337260451	0.340774359000001	0.331932396000001	0.0158903710836013	0.00830158913694371	0.00714178536602265	0.00721995228773162	0.0131389552173577	0.0119873272650585	0.0102664257871259	0.0100106332189121	0.0100997687604732	0.0873241756342452
0.289026618999999	1.327972356	0.463500071	1.28734876499999	0.431522682999999	0.369458634000001	0.350118025000001	0.348730042	0.352210802000001	0.343317877000001	0.0136340041561756	0.00765626587455669	0.0071842145154966	0.00706754525988719	0.0122929068222684	0.0116450527162903	0.00948703004633905	0.00937605242367659	0.00941278633078548	0.0764056924052874
0.29757928	1.365365045	0.477835963	1.326340754	0.444810543	0.381219927000002	0.361417918000001	0.359825592000001	0.363199188000001	0.354290843000001	0.0135958117668404	0.00610174254084364	0.0051110726920312	0.00555323109826633	0.0125068997435079	0.0117754633631402	0.0086063070882271	0.00849557789039939	0.00955502181204817	0.0790073973507258
0.307381138999999	1.408079093	0.494823899	1.368242712	0.458969795	0.393954104000001	0.373562152	0.371894500000002	0.375125690000001	0.366374534	0.0120943341778583	0.00818503548808434	0.00640652182292257	0.00596705098618742	0.01146506287887	0.0111282383190773	0.00891195905647947	0.00892379750102141	0.00855422788067681	0.0735665696213571
0.316465533999999	1.44807711399999	0.509694483999999	1.411704592	0.473296275	0.406274290000001	0.385274523	0.383588115000002	0.386736709000002	0.378085607	0.0123428236420237	0.00592247286544463	0.00491589132397738	0.00589006643748042	0.0117675923113921	0.00984059908752427	0.0089978387864631	0.00866192479418073	0.00790450271201619	0.0881875120316221
0.32446929	1.48232924099999	0.523167014999998	1.447924931	0.485278715000001	0.416932715	0.395453049	0.393819987000002	0.397000662000002	0.388279509	0.0134716110223703	0.00709021863436179	0.0053840123125345	0.0343121214202944	0.0127766616882675	0.00937687346393021	0.00886334981430823	0.00839126968193264	0.00753208340297836	0.0835927603956293
0.332958023999999	1.5186194	0.537533903999999	1.485130572	0.497945219000001	0.428234225999999	0.406318744	0.404519779000002	0.407617536000001	0.39895354	0.0139206485699517	0.00907658853971772	0.00735887864394698	0.0182581657775789	0.0133546444819091	0.0110268830103997	0.0110901128523387	0.0112426939128511	0.00930372153734354	0.0670054175056095
0.341212967999999	1.554862085	0.550925946	1.522837357	0.510711402000001	0.439392771	0.416805979999999	0.414861488000002	0.417871406000001	0.409437504	0.0108012749499018	0.00690578673465626	0.0050274202247044	0.00772011928469476	0.0102734783461575	0.00865497421878069	0.00842593107596593	0.00785883175208813	0.00796486735106646	0.0734610600268689
0.349597267999999	1.590635516	0.564520293999999	1.562296362	0.523714511000001	0.450968274000001	0.427710466999999	0.425824981000002	0.428605762000001	0.42011605	0.0106963173854597	0.00549825056733752	0.00429633604730656	0.00728347120899738	0.00926425429223155	0.00846403933708448	0.00795401078909187	0.006595660723935	0.00645396311648039	0.0613884479687254
0.358048588999998	1.627945688	0.578297082999998	1.600627075	0.535946460000001	0.461766676000001	0.438066865999999	0.436131633000002	0.438829383000001	0.430314783	0.0112697019324599	0.0052915444236095	0.00406814042366149	0.00707176562974031	0.00980842063226526	0.010079911839486	0.00920794623329713	0.00660435815870076	0.00681219050141511	0.101148046871297
0.366380274999999	1.664433706	0.591968756999996	1.63782912600001	0.548434669	0.472668338000002	0.448559648999999	0.446519285000002	0.449218388000001	0.440681483	0.0110929961114863	0.00699398510328837	0.00636125756450795	0.00769828957594408	0.00940241037193254	0.00934062130085465	0.00847334221872355	0.00802854697087545	0.01026899910633	0.0576505602595411
0.374332177999999	1.698647021	0.604686047999997	1.67585214200001	0.560778433999999	0.483478519000002	0.458930024999999	0.456978306000002	0.459478668000001	0.450980693	0.00937637844393307	0.00757318914355221	0.00707536057221729	0.00529924626734407	0.00817757811193368	0.00788307591186441	0.00746689342367096	0.0075386182153515	0.00864640626108648	0.0961201291870892
0.382385646	1.731538615	0.617888162999997	1.71423311100001	0.573042367999999	0.494394663000002	0.469292632999998	0.467281676000001	0.469743867	0.461268817000001	0.0075146777583072	0.00566966902374122	0.00408113502803533	0.00618724465653512	0.00708552756744678	0.00675658126893193	0.00653375070124226	0.00609646471092905	0.00627406009660671	0.0875504678288725
0.390249002	1.76514852	0.630662822999996	1.75243175500001	0.585170441999998	0.505244165000003	0.479621903999999	0.477538494	0.479909644000001	0.471463255	0.00781416810059236	0.00479678545076155	0.00396051204481897	0.00643045104421937	0.00760070337959833	0.007509786233601	0.00707321885842447	0.00603191965111551	0.00578306586073645	0.0544142532954369
0.398320885	1.799832036	0.644398447999998	1.78867619600001	0.597180970999998	0.516045192000002	0.490004974999998	0.487872306000001	0.490093414000002	0.481756335	0.00761455431537485	0.00520017103115242	0.0037609435809744	0.00626323133793422	0.0073351453768271	0.00711738700373736	0.00633604416534538	0.00576086060819193	0.00621725553403135	0.0700874597961525
0.407079464	1.835456811	0.658697265999998	1.83028945300001	0.610741894999997	0.528154685000001	0.501665453999999	0.499418329000001	0.501738872000002	0.493262247000001	0.0084421004475324	0.00449179905668853	0.0039966010292488	0.0048696938181032	0.00802188681511757	0.00679346312259682	0.00596045219624292	0.00536940630959106	0.00580215542205542	0.0681360253877488
0.415702481000001	1.870825119	0.672685354999996	1.87118624900002	0.624107429999995	0.539877928000002	0.513167429999999	0.510682325000003	0.512944360000002	0.504359846	0.00805201349476702	0.00529959403838182	0.00622834579432571	0.00520300770352072	0.0077896027608439	0.00710628183096577	0.00652586350123386	0.00617644794473036	0.0070404417076687	0.0695482770815361
0.424275792000002	1.90664808500001	0.686435811999995	1.91139766000002	0.637469627999996	0.551845306000002	0.524495739999999	0.521930726000002	0.524176262000003	0.515455193	0.00791387135417914	0.00498071037406597	0.00425459928876156	0.00473282065202433	0.00761563997957674	0.00670795600894626	0.00609417089345557	0.00580901087953578	0.00625692337945184	0.0751243494098797
0.431854788000002	1.939350888	0.698662519999995	1.94841311300002	0.649219392999995	0.562293818000004	0.534505295	0.531972043000003	0.534124253000003	0.525371959	0.00777448567708064	0.00472855950170175	0.0032727342111652	0.00475774095265645	0.00746856921901047	0.00650338415456855	0.00562301028520305	0.00535195136478631	0.00561542849877709	0.0697643632809458
0.440383876000002	1.975254842	0.712444763999992	1.98924677200002	0.662697896999995	0.574240927000004	0.545693407000001	0.543300194000003	0.545204453000004	0.536568593	0.00724271561543199	0.00559495039816231	0.00438512849618239	0.00468355774069146	0.00693666322720919	0.00634656329703999	0.00562474450711224	0.00557140111643849	0.0058839057235652	0.0697053886541785
0.447961601000002	2.00663206	0.724600448999991	2.02560031000003	0.674500062999994	0.584614967000004	0.555732528	0.553243178000002	0.555150495000004	0.546432142	0.00735338302169644	0.00523991158035701	0.00443589954234216	0.00486461762068632	0.00693435811510201	0.00635427595158313	0.00572862838408586	0.00569299032951479	0.00621542084416557	0.087016701384112
0.455855199000002	2.039453435	0.737045280999989	2.06198909300003	0.686862172999994	0.595287921000003	0.565930926	0.563408749000001	0.565207509000004	0.556446265000001	0.0073849110210139	0.00474428878260067	0.00347086968995103	0.00528298237617277	0.00699594068253166	0.00666173845908587	0.00603615880352512	0.00597074179322622	0.00569041743541492	0.0827544450693237
0.464115410000002	2.072977083	0.75052625199999	2.10128812900003	0.699970044999994	0.606782553000002	0.576885653999998	0.574085792	0.575997493000001	0.567208132000002	0.00740485162699402	0.00530711248310101	0.00376739435702675	0.00545407889761568	0.00714008309049096	0.00666498798531846	0.00649521207673027	0.00699380239744688	0.0068898652766748	0.0834181113060643
0.471858897000001	2.10537954999999	0.763048419999989	2.13770919100003	0.711956503999994	0.617470324000002	0.587090619999998	0.584313733999999	0.58607324	0.577350522000001	0.00972173015858589	0.0106963320821667	0.00661423315155048	0.00531205093386227	0.0100308597875788	0.0095934367237771	0.0102934286367997	0.0114257812579869	0.012545964517833	0.0798856420827053
0.480721449000003	2.14157977499999	0.777081094999988	2.17927861900003	0.725480953999994	0.629349765000002	0.598444227999998	0.595642550999998	0.597465866000001	0.588538442000001	0.00699641918385777	0.00752394495896462	0.00385839583630298	0.0049485928573509	0.00725700794712243	0.0071303517334543	0.0074678527089584	0.0078941373934322	0.00773080806867189	0.0754207719485167
0.489055952000003	2.17675765499998	0.790556361999987	2.21932189300003	0.738518319999995	0.640787538000001	0.609545219	0.606589318999997	0.608441032	0.599393461000002	0.00604473868655857	0.00407885537620452	0.0032593031139032	0.00402715196291001	0.00545664256627724	0.00498649845774271	0.00485709187065079	0.00494205809247306	0.00546861546934456	0.0906251730151916
0.497455706000003	2.21281283999998	0.804136580999989	2.25913478600003	0.751545143999995	0.652415539000001	0.620779374	0.617782541999996	0.619564782000001	0.610435271000003	0.006482050384944	0.00417656393193648	0.00329136981460613	0.00448377674305106	0.00579305898012595	0.00521072831695022	0.00490284398253022	0.00486595944919469	0.00564882580533839	0.0685182063282894
0.505278677000003	2.24514638799998	0.816938760999988	2.29591804500003	0.763803504999995	0.663179974	0.631111674000002	0.627978772999996	0.629632321	0.620567510000003	0.00739297955161481	0.00599189339196254	0.00535594301586295	0.00447003331251724	0.00694824265017521	0.00667341778332541	0.00618131925862377	0.00582111830151675	0.00556027298570034	0.104460447426684
0.514178476000004	2.28222655199998	0.831419414999986	2.33909765300003	0.778151179999995	0.675956388000001	0.643288101000003	0.639976135999996	0.641567373999999	0.632502112000002	0.0075263188691315	0.00546213185636822	0.00457241952327791	0.0048943025950233	0.00688114619167227	0.00665165445261262	0.00642729490137698	0.00616080554859	0.00590957569445295	0.0873351164937929
0.522177880000004	2.31607332099998	0.844437077999987	2.37751300800003	0.790746376999997	0.686867191000002	0.653691726	0.650408682999995	0.652062636999999	0.643040362	0.00583421461256873	0.00410027108397513	0.00365173783001238	0.00503266034785564	0.00533110333633642	0.00498996512828948	0.00469732263792871	0.0046786840513834	0.00579964907815441	0.0711892544912341
0.530368182000003	2.34967189799998	0.857689136999988	2.41753324600003	0.803322260999995	0.698004482000004	0.664347351999999	0.661130036999995	0.662657538999998	0.653589538	0.00618741081089465	0.00461304659772511	0.00464479721577086	0.00578317767771843	0.00602878169332191	0.00608572951085742	0.00634810665936396	0.00702512262751768	0.00789334509513112	0.059827079846837
0.537651610000004	2.38067977699998	0.869614726999988	2.45287847700002	0.814924362999995	0.708199917000004	0.674090418000001	0.670645012999998	0.672128358999998	0.663006157999999	0.00587076961747062	0.00375025676371671	0.00333558857825882	0.00460821655305809	0.00532831441882424	0.00501496242427988	0.00477074720242066	0.00474661833524196	0.00440763618598903	0.0923144142593725
0.545402434000004	2.41408011699998	0.882073282999989	2.48952276500002	0.826972574999996	0.718894252000004	0.684359877	0.680951985999998	0.682236199	0.673094016999999	0.00592896623962719	0.00431421476193046	0.00397278895319306	0.00777987934891944	0.00586827987577618	0.0059009509563343	0.00599018127264523	0.00609316902384158	0.00443902704772295	0.043439221658462
0.553876501000005	2.45195565899999	0.895819275999988	2.53058179100001	0.840045921999996	0.730444093000002	0.695464225999999	0.692003468999999	0.693218592	0.684044108999999	0.00602907410158488	0.00450719231151568	0.00449725783962993	0.00686839252667748	0.00585103320569478	0.0059383956431171	0.00610321713721285	0.00611771033536617	0.00492704936260038	0.0693072021267209
0.562038046000006	2.48531326599998	0.909078955999987	2.57017788400001	0.852781214999997	0.741800135000004	0.706539110999998	0.702934733	0.703975307999998	0.694736066999999	0.00523239765109646	0.00314554161291169	0.00305843158644883	0.015646656150059	0.0049903822114764	0.00489040171629012	0.00482288166235197	0.00476071012319935	0.00479296939292004	0.0777467757013784
0.569959476000007	2.51813687999998	0.921550232999986	2.60738614300001	0.864936361999998	0.752591900000004	0.716899502999998	0.713111721999998	0.714087412999999	0.704862392999999	0.00515511022413809	0.0031491454200255	0.00303636579874706	0.00409251446823793	0.00470623701642966	0.00440575530056629	0.00408095689715618	0.00383737004561071	0.00409998677110493	0.0802720179426093
0.578998962000007	2.55633301499998	0.936020588999986	2.65019652600002	0.878781129999998	0.764739932000004	0.728598695999997	0.724724869999997	0.725780860999997	0.716375103000001	0.00546518627660052	0.00386816521667561	0.00349074846489852	0.00476007572613201	0.00515976992042157	0.00496792799161172	0.00473577393523203	0.0044208197132166	0.00443346348410436	0.106684972568218
0.586865189000007	2.58982777299998	0.948658940999987	2.68760590000001	0.891051445999997	0.775520502000005	0.738951968999995	0.734994011	0.736058385999997	0.726639817000001	0.00815142419026407	0.00677336919365318	0.00625509136289459	0.005315961944923	0.00869903210958508	0.00925135082005474	0.00967255571363501	0.0101597987235601	0.00717239923813941	0.0824850800969339
0.594362677000006	2.62205228099998	0.961086415999985	2.72352216200001	0.902600886999997	0.785609129000005	0.748624396999993	0.74474005	0.745674357999997	0.736154077000003	0.00503127327347316	0.00330336658845658	0.00303455749230506	0.00449994580203158	0.0048988422758025	0.00482379711447291	0.00499294540678651	0.00479326237811064	0.0050379952472449	0.0921875837419449
0.602278599000005	2.65436563199998	0.973656979999985	2.76064302700001	0.914706204999997	0.796157218000005	0.758802256999992	0.754916909999999	0.755742268999997	0.746123494000002	0.00493738912766169	0.00385644955051119	0.0037302115214425	0.00422732818669043	0.00464543489668714	0.00437107150477265	0.00413404113634101	0.00389284855449976	0.00452403801800246	0.0695659656050287
0.609836555000004	2.68522596099998	0.985883470999985	2.79603529900001	0.926335178999997	0.806596699000005	0.768777445999992	0.764753941999999	0.765499329999997	0.755851590000002	0.00482166246233521	0.00323101041060167	0.00300385870068251	0.00420342453054388	0.00455606658799673	0.00431193234425304	0.0040695204749606	0.00366240443466341	0.00456430444700627	0.0702163329050105
0.618287315000004	2.72196206699998	0.999801520999985	2.83478865900002	0.939148352999998	0.818067082000007	0.779787180999992	0.775639708999999	0.776296036999997	0.766626233000003	0.00461395346632661	0.00322964739871694	0.00303884507485899	0.00669756583058722	0.0043751705073918	0.00416076133925651	0.00391755531749273	0.00351623726565653	0.00425681437568651	0.0751904655943097
0.626472595000004	2.75558353499998	1.01310486799998	2.87273241400002	0.951805019999998	0.829280239000007	0.790497915999992	0.786414328999999	0.786906633999997	0.777195821000004	0.00479254013115196	0.00361575778664668	0.00317225153249969	0.00458858253089602	0.00453084315942499	0.00428185966376088	0.00393625623430194	0.00348714260228779	0.00379753995610201	0.0704474318985134
0.634545452000003	2.78805929799998	1.02600716199999	2.91106579600001	0.964253654999999	0.840379059000009	0.801069912999993	0.796955444999999	0.797443710999997	0.787555598000003	0.00462699126113237	0.0036417025262797	0.00346374244082815	0.00729052837960616	0.00441184529194744	0.00421150670100011	0.00402748500946414	0.00359457469976303	0.00395532930604159	0.0691286007484453
0.642029360000003	2.81851318299998	1.03782050599998	2.94713503000001	0.975709091999997	0.850408045000009	0.810752912999995	0.806486140000001	0.806958130999995	0.797089620000003	0.00463227404502018	0.00321400279692791	0.00310376326348599	0.0054795419527939	0.00446203613707463	0.00434824312028979	0.00429100673531029	0.00384095927141393	0.00473643612714538	0.0758855862101593
0.649900020000002	2.85041443599998	1.05040647799998	2.983904346	0.987822381999996	0.861121316000009	0.821071389999995	0.816674245	0.817072733999995	0.807175252000003	0.00486093221601737	0.00351925111789329	0.00323446125778939	0.00482759911709791	0.00473687410073341	0.00464522734662803	0.00449552001869322	0.00403019035158343	0.00434372671614121	0.0734221849633553
0.659023482000003	2.88827954999998	1.06507066299998	3.02838645700001	1.001826383	0.873512935000008	0.833003605999994	0.828587345000001	0.828954599999995	0.819097423000002	0.00449842654357112	0.00336397781495958	0.00317183945931625	0.00337226391638172	0.0043230086206144	0.00416257071767019	0.00400710812691545	0.00355439410121621	0.00383667990371985	0.0449943831900799
0.666693294000002	2.92041712699998	1.07749657899999	3.06537101800001	1.013870452	0.884144910000009	0.843339680999993	0.838845359	0.839052117999994	0.829172078000003	0.00458924129063652	0.00346255669894229	0.00358837682777398	0.00511890772589573	0.00444774503414252	0.00433661362169049	0.00420759772059626	0.00386963873503854	0.00547184752687735	0.0447749250912416
0.674194704000001	2.95204346599998	1.08973340299999	3.10153960900001	1.025686583	0.894604548000008	0.853390079999993	0.848786717	0.848909877999994	0.839178382000004	0.00465256203087671	0.00370754287346374	0.00345092781416602	0.00497007887447274	0.00452888423286083	0.00447877898725066	0.00428826924444933	0.00413981755975942	0.00451000794109606	0.0297720759076435
0.681820419000001	2.98389563699998	1.10205757099999	3.13892586200001	1.037581819	0.905248621000009	0.863408297999995	0.858781968	0.859003848999994	0.849110309000006	0.00592898112959196	0.00417534148718626	0.00486272201042212	0.00448967374818276	0.00610871916880963	0.00624670490280498	0.00509498121783345	0.00525938616299996	0.00728623186913941	0.0574498719149417
0.689893885	3.01771729199998	1.11514029099999	3.177999414	1.049942726	0.916205142000011	0.874023229999993	0.869237477	0.869268859999994	0.859551405000005	0.00449898551955236	0.00329586551518421	0.003214243687542	0.00384063748395852	0.00442944087633704	0.00441103056306675	0.00380722528327249	0.00372882694107891	0.00525234017948821	0.048311101993407
0.697140562	3.04847958799998	1.12687361599998	3.213332519	1.061554927	0.926363173000012	0.883749345999994	0.879049434	0.878731334999995	0.869006855000005	0.00430981906824316	0.00299838361799034	0.00274249599886478	0.00399062491197023	0.00411780763226749	0.00391071908377344	0.00325429720601893	0.00291759945952199	0.0039452988092154	0.0683020859183633
0.704976353999998	3.08008733899998	1.13962371699998	3.25141831500001	1.073964284	0.93729394400001	0.894345329999993	0.889449458	0.888986734999994	0.879214243000004	0.00423553039673108	0.00353323277448337	0.00327514796289333	0.00390131921468923	0.00407619378549362	0.00395058180369534	0.00386070582494827	0.00459941376937812	0.00718149806206872	0.0893398542316738
0.712443517999998	3.11272559999998	1.15164741599998	3.288178981	1.08592757	0.947808154000011	0.904336561999992	0.899487789	0.898752135999993	0.889171323000006	0.00446523771942122	0.00347694908643421	0.00364268709919869	0.00490269909422121	0.0043356380981692	0.00420282653508321	0.00374910513997393	0.0036133732147675	0.0046626870965102	0.0704402895681824
0.721577551999997	3.15088937799998	1.16662663899999	3.332086923	1.100183069	0.96045985700001	0.916535041999992	0.911623504000001	0.910767714999993	0.901145495000006	0.00429891438117205	0.00329043068873919	0.00311426664137954	0.00474315724065993	0.00413406094443566	0.00400155267256868	0.00342361832067959	0.00333050616158793	0.00357789162420351	0.0688800044021397
0.730311164999994	3.18799370699998	1.18037513499998	3.37355506700001	1.113549196	0.972320322000009	0.927786756999993	0.922703772	0.922025063999994	0.912178846000007	0.00446658840750924	0.00323815367866222	0.00290712525308833	0.0376571391774509	0.00430428433366883	0.00412805155565478	0.00337825656136736	0.00318375941432128	0.00322342351069472	0.0979441201993669
0.737969187999994	3.22091075999997	1.19249472199998	3.410031523	1.125329883	0.982750237000011	0.937840391999991	0.932703365000001	0.932060211999994	0.921995667000007	0.00443340709042878	0.00294844840006652	0.00263444821793408	0.0216426329826954	0.00428434463132142	0.00409425204493116	0.00346974466209791	0.00358011834559791	0.00393319549613953	0.0770630989253547
0.745970718999995	3.25561097499997	1.20530248899998	3.448146325	1.137918929	0.99379937000001	0.94856623899999	0.943216890000004	0.942530626999993	0.932355498000006	0.00439587285450276	0.00364421761752753	0.00327771311280314	0.0146607743152287	0.00425134869551972	0.00399492172548118	0.00344141554451013	0.00310153961340033	0.00321538039605503	0.113971378534483
0.753505326999995	3.28639826099996	1.21747009399998	3.483278291	1.149727502	1.00422744300001	0.958605675999992	0.953179505000004	0.952373246999994	0.942169094000005	0.0044497929688701	0.00314073728941024	0.00257945225714014	0.00912127123630792	0.00431849994560549	0.00407932197434694	0.00351459172299534	0.00362114297127562	0.00413923385704194	0.0749235521367655
0.761374316999995	3.31903067599996	1.23014164499998	3.52122204599999	1.161884696	1.01496833100001	0.96875267199999	0.963271586000004	0.962317124999993	0.952248270000005	0.00409460803990988	0.00294579256581499	0.00250880313024262	0.0108707371255374	0.00389517071050488	0.00351675125378813	0.00309199553091875	0.00308303922223535	0.00352822066676989	0.0832263455392727
0.769517413999995	3.35342544399996	1.24310355199999	3.559601897	1.174635292	1.02620003100001	0.979652664999989	0.973932994000005	0.972904518999992	0.962807558000007	0.00393387836133432	0.00301027329851631	0.00324072608733879	0.00651936533046657	0.00375244981779872	0.00342103559024677	0.00328374030362961	0.00399977370876574	0.00577723387990893	0.069458547043638
0.777393614999995	3.38626961999996	1.25556822799998	3.597007998	1.187076047	1.03679563200001	0.989898379999988	0.984097969000006	0.982860246999992	0.972768629000005	0.00422447602216186	0.00444346550645292	0.00255692159620349	0.0431777921791434	0.00419404659278526	0.00404130328798551	0.00461870046896163	0.00525346162406771	0.00651754359393251	0.0662106594566093
0.785777308999996	3.42271588599996	1.26901542399999	3.636738486	1.200353453	1.04845142300001	1.00107298199999	0.995130821000007	0.993892307999991	0.983674887000007	0.00458957964799395	0.00321749683945596	0.0031855719627169	0.0152619591779873	0.00443835644200472	0.00348225778097765	0.00320748728391861	0.00357018865868827	0.00511921489585097	0.0835521750201714
0.793393595999994	3.45610528199996	1.28134255699999	3.67364522299999	1.212311746	1.05914722200001	1.01123912199999	1.00515964800001	1.00386200799999	0.993628656000007	0.00398216107665163	0.00269890292549986	0.0026674955017731	0.0102048382620778	0.00378728733830126	0.00327582214330115	0.0030178558304733	0.00309943182905338	0.00491833239361034	0.0760085691367323
0.800640024999994	3.48695130699995	1.29293569399998	3.70785954399999	1.223552106	1.06905622200001	1.02082026099999	1.01462876000001	1.01322175199999	1.00297266400001	0.00540271979972108	0.00469951967298069	0.00318562153766573	0.0076013133684478	0.00539479270704811	0.0054708402216522	0.00457462790529325	0.00490504796511256	0.00619802372486605	0.0864418775618058
0.808754435999994	3.52021494699995	1.30611046299998	3.746756382	1.236296212	1.08043475300001	1.03166001099998	1.02537714000001	1.02396486599999	1.01370396200001	0.00473572710990932	0.00360001007835396	0.00298924728950829	0.00870350808861401	0.00461577346684422	0.0041561384669905	0.00386527953002333	0.00394838235069177	0.00517996784489642	0.0810467223567743
0.816006724999995	3.55057036399995	1.31761804099998	3.78060339999999	1.24748105800001	1.09022633900001	1.04110302899999	1.03475150400001	1.03321151699999	1.02297983700001	0.00465477873722566	0.00357913907641391	0.00274692232400076	0.0066463161004879	0.00451114585869069	0.00376396223097575	0.00374940889498203	0.00413822658989858	0.00466838224569149	0.101772226413159
0.823896375999996	3.58357818699995	1.32988788099998	3.81706738499999	1.259520248	1.10061592100001	1.05124337999998	1.04469209200001	1.04332463099998	1.03300269200001	0.00420252787141189	0.00314014112068241	0.0025404982941299	0.00582049345243082	0.00369182576971887	0.00327206539094218	0.00325183518737266	0.00362954905781221	0.00458241578400192	0.0945137177886891
0.832045850999995	3.61819017799995	1.34298600399998	3.85594761599998	1.272332756	1.11204724500001	1.06207192599998	1.05537828200001	1.05396410199998	1.043668056	0.00446687822961095	0.00439174359390277	0.00305341437755272	0.00583558913501442	0.00424531788333586	0.00464773010581642	0.00485757645781475	0.00526759038577796	0.0054210489806766	0.0875391632667269
0.840140480999996	3.65082829099996	1.35589199699998	3.89377166099999	1.284866205	1.12285191800001	1.07231322399998	1.06561857300001	1.06417462099998	1.05381582500001	0.00443081490197211	0.0041317724330164	0.00296294343131857	0.00610361273470872	0.00399876802196407	0.00414832567324467	0.00442393619837791	0.00496043560694595	0.00522332743207488	0.0784830028186169
0.848201521999997	3.68373925899996	1.36868955999998	3.93134626999999	1.29725909000001	1.133704323	1.08267998399998	1.075871835	1.07437556499998	1.06399727300001	0.00385638714255085	0.00292409591136402	0.00263390622754249	0.00598284192735158	0.0034335146494731	0.00306750846611843	0.0029522896219375	0.00285696969244622	0.00308446338468554	0.0746015974564654
0.856291128999996	3.71604249099995	1.38174616899998	3.96919123499999	1.30971696100001	1.144473575	1.09310691499998	1.08620078400001	1.08450174799998	1.07419120500001	0.00448505246454785	0.00355082524609195	0.00308935886268396	0.00826952497250139	0.00381711161751454	0.0034292973223874	0.00343371603008036	0.00355457837819734	0.004886961523806	0.0860024359587221
0.863784411999996	3.74666109899995	1.39376206699998	4.00453817199999	1.32118696700001	1.154607161	1.10285307699998	1.096061355	1.09412409699998	1.08395859300001	0.0041710545886571	0.00398413938336194	0.00328081121617592	0.00565864593762577	0.00373796842800148	0.00375107060406972	0.00368149452819137	0.0036774859782597	0.00459483785530218	0.0752778926030181
0.871441822999996	3.77816338999995	1.40589533299998	4.04078054099999	1.33308180800001	1.164942966	1.11275376999998	1.105852326	1.10392705899998	1.093669715	0.00389002787745137	0.00279495721230119	0.00245842893343959	0.0106460601511245	0.00337968268532681	0.00310496464745284	0.00302553483675351	0.00300647122203916	0.00342800726376092	0.0794392675827739
0.879380017999993	3.81111469999994	1.41874117599998	4.07887449999999	1.34554949800001	1.176013984	1.12338547099998	1.116425554	1.11450406699998	1.104116941	0.00388460322188438	0.00298586810968195	0.00241281227571401	0.00527815311589544	0.00336090996621367	0.00301507299006823	0.00295455970277742	0.00287283246564792	0.00328058882723442	0.0935342356854984
0.887140766999994	3.84349084499995	1.43111045799998	4.11608062099999	1.35746791800002	1.18655369	1.13345206199998	1.12660883200001	1.12458723399998	1.11413796000001	0.00371089995669668	0.00343124094414996	0.0027605488616429	0.00591360794608316	0.00346085370689111	0.00329915648940907	0.00339218176728395	0.00362491467112299	0.00369997203771687	0.0753597866944838
0.894749976999994	3.87455124899994	1.44344671999998	4.15251664399999	1.36942966200001	1.197089112	1.14356124899998	1.13666174000001	1.13448413699998	1.12403698300001	0.00359745103709825	0.00246083963199203	0.00230546169939967	0.00454649140360245	0.00313094563675361	0.00289466112072835	0.00277780833903283	0.00265182965920809	0.00297143864739668	0.0799141256703326
0.903722654999995	3.91084809499995	1.45818913299998	4.19598305299999	1.38360502500001	1.209695492	1.15568912999998	1.14867025600001	1.14642209199998	1.13591827400001	0.00341477755055502	0.00259053999639861	0.00221710029623099	0.0055259484341422	0.00317756464778948	0.00309224770654275	0.00323937420673384	0.00359399821639274	0.00395270358420023	0.0827655582133291


==> MATLAB/SuiteSparseCollection/results/Maragal_3/res_over_iter.txt <==
k	rt_srk	rt_esrk	rt_hb_double_inexact	rt_hb_opt_beta	rt_hb_beta_0.1	rt_hb_beta_0.2	rt_hb_beta_0.3	rt_hb_beta_0.4	rt_hb_beta_0.5	rt_hb_beta_0.6	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	0	0	0	0	0	0	0	0	0	0	0.107914415452569	0.0889208761099618	0.088203547611552	0.0902936654906381	0.102860401756834	0.0976277148441107	0.0939396051839048	0.0935418629096238	0.097476168415588	0.196236690497375
10001	0.110180233	0.462962614999999	0.181242408	0.480357881999999	0.174730144999999	0.152119107000001	0.148010932	0.146068923	0.144517141	0.144904363	0.0399522652632494	0.0302533069393444	0.0305528275881379	0.0284597864788161	0.037882020977294	0.0351251755557227	0.0331849821836539	0.0307371583469965	0.0396638110397619	0.18842565068035
20001	0.197276831000001	0.822638155999995	0.318998332000003	0.859547311999996	0.317863293999997	0.280808584000001	0.273157681	0.270660240000001	0.269236897999999	0.26969326	0.0313782487404497	0.0222609844981667	0.0241020739885127	0.0221307419167982	0.0297041506506941	0.0287652271979387	0.0284896761921716	0.028551208822651	0.0331234614394623	0.152078716923611
30001	0.298194459999999	1.232804088	0.477449880000001	1.279504313	0.480669913999994	0.425212349	0.412474164000002	0.408357791999998	0.406933913999999	0.407638358999998	0.026713293205136	0.0190085469523668	0.0201294257514211	0.0206672846614757	0.0263011492621045	0.0261312195494613	0.0258098829137434	0.0257930334133478	0.0280714147842144	0.148637412499562
40001	0.383158997	1.579156362	0.612595149999999	1.64679859399999	0.620903570999998	0.552338332	0.536536583	0.531170933000002	0.529178279999999	0.530599281999995	0.0245604662397404	0.0173734627265164	0.01980366190275	0.0190552699959458	0.0241593299032954	0.0234424793010837	0.022612966809021	0.0200103868676692	0.021493020170632	0.180180423113244
50001	0.469532078000005	1.92948616899999	0.748994521000002	2.014249435	0.762510487000006	0.681642224999998	0.662137090999999	0.655324986	0.654491616000002	0.655452376999995	0.0248122005671588	0.0147756012883251	0.0206058557901425	0.0167737440891513	0.0247451931918842	0.0245037526545786	0.0210482318156043	0.021194826929812	0.0202169758120999	0.154221636262557
60001	0.554598784000003	2.27825640199998	0.883785013999997	2.37705386699997	0.902817318000007	0.808722314999997	0.786172614999993	0.778492109999998	0.776851543000002	0.778052958999995	0.0222056512175838	0.0137153502095216	0.0150214395783341	0.0137388970978445	0.0209888515376064	0.0197702770018714	0.0190534310092642	0.0208449315396524	0.0231681929889536	0.13262199576513
70001	0.640357599000002	2.62390387399998	1.019118408	2.73279704099997	1.04285185900001	0.935994027	0.909470894999993	0.901222650999998	0.899208009000006	0.900345316999993	0.0198314949738592	0.0142695227953655	0.0145316764533064	0.0142429616328351	0.0188329295339092	0.0183179843723502	0.0179739052773368	0.0168556198624307	0.0189278485371323	0.160686570038159
80001	0.730551470999998	2.99690465899999	1.16222824600001	3.10857688499997	1.19176980900001	1.070699981	1.04001058499999	1.031062022	1.02922777700001	1.03053856999999	0.0230159819808466	0.0117022587305241	0.0152811254325661	0.0103801690086438	0.0238430800194102	0.0233871637452403	0.0219314665222593	0.0216145880436816	0.0213534027133596	0.205515664662107
90001	0.818269302999994	3.35411169199999	1.301498874	3.47230478699998	1.33680299000001	1.20217566200001	1.16757543599999	1.15760806900001	1.15521870600001	1.15729393499999	0.0182446725067285	0.0117280958407284	0.0129671765939996	0.00876959796806557	0.0171438890156529	0.0161507471708691	0.0154367002929605	0.0154429390675024	0.015454456850417	0.183841692628479
100001	0.905783055999992	3.711110649	1.43965034999999	3.83604343399996	1.480957461	1.33309531	1.29411094399999	1.28352968500001	1.28153338700001	1.283317876	0.0153879655432032	0.00988934850239949	0.0106943308831488	0.00779376554582713	0.0145061694618664	0.0139326255374731	0.0140964586131107	0.0136369206521296	0.0148979642322847	0.166286035025432
110001	0.998493855999992	4.09042825299998	1.58590870999999	4.22207923699997	1.632742024	1.470661713	1.42738561199998	1.41697640699999	1.41443354700001	1.416333104	0.014661012587609	0.00929397076257696	0.0101088110503168	0.00800089935703757	0.0145301967598089	0.0144041851749485	0.0130445909036674	0.012401713508508	0.0129011447348072	0.192560874424762
120001	1.09550465499999	4.48634545499996	1.74082065999998	4.62604589499997	1.79246866200001	1.614018249	1.56745110999999	1.55527569499999	1.55323558500001	1.554166153	0.0135333210443066	0.00956818422050187	0.0107012468184786	0.00655384288297629	0.0130814648880854	0.0125090479636855	0.0121565555847432	0.0123196994919246	0.0123855474971927	0.177347276403899
130001	1.18864192599999	4.86289680399998	1.88876467099998	5.00926364399993	1.94628871800001	1.75422991	1.70375525699997	1.69077736199998	1.68840289500002	1.68936350799999	0.0130488935004524	0.00883254767330619	0.00967356277676715	0.00750284845975669	0.0121770634851747	0.0118137162907597	0.0115012655782099	0.0113790431821012	0.0106783718182779	0.185430944142596
140001	1.28154203199999	5.24310928999993	2.03622847799998	5.40158019299991	2.09972651399999	1.893182428	1.83903109899997	1.82546604499998	1.82298732700002	1.823582682	0.012820271970879	0.00798043099653748	0.00968386577295286	0.00668368725087353	0.0124890376679046	0.012485463849677	0.0124525175849863	0.0120659884131223	0.0103101052045719	0.193927377288024
150001	1.373611104	5.61682351699995	2.18314837799997	5.78043384099986	2.252248614	2.03140408400001	1.97306892699998	1.95910155799998	1.95676308100001	1.95677302599999	0.0133327802526623	0.00808577073626047	0.00992271552805317	0.00692754678477642	0.0128218251795102	0.0123515389571395	0.0118694651882303	0.0111132632212233	0.0104178404812733	0.152148739877376
160001	1.46614069899999	5.99466088899999	2.32916314299996	6.16496253999986	2.40320998999999	2.168367222	2.10671226699997	2.09184783399998	2.08987653100003	2.08917759999999	0.0119473299311446	0.00751897902593726	0.00932645784774002	0.00571304558914173	0.0117675544519716	0.0114594257994733	0.0109426159495365	0.0098233289802595	0.00975651673055655	0.191624001563272
170001	1.56057596499998	6.37259844400001	2.47972739299995	6.55220788599987	2.55910336099999	2.31044443799999	2.24497034999998	2.22887979899999	2.22676486200002	2.22603146699998	0.0121232952659741	0.006844730650651	0.00841753210483084	0.00669075840374907	0.0121739671105743	0.0122421721723598	0.0122610256152322	0.0113602011769502	0.0111586396684339	0.181918747338907
180001	1.65200686799998	6.738769729	2.62470316099998	6.92247975199983	2.70973611299999	2.44762188699999	2.37857359299999	2.360770196	2.35882951400001	2.35812169299998	0.0129172866813962	0.00653751395726136	0.00901245930565453	0.00563183828017289	0.0131527190036325	0.0139519793518248	0.0149016200849254	0.0135066557328014	0.0123094552197142	0.189610434552837
190001	1.74542243299998	7.11981569599998	2.77277594399997	7.30651667599979	2.863530004	2.58713238499998	2.51450273699997	2.49632768200001	2.49418414600002	2.49333467599997	0.0109678287755116	0.00599574521163812	0.00734932831192715	0.00613120805347376	0.0107868765637209	0.010268904596239	0.00901517921208059	0.00780167378184351	0.00731306940803999	0.161023564273767
200001	1.83833744899998	7.49675329399992	2.91979892399999	7.68297243999978	3.01644727199998	2.72606831099998	2.64910363799996	2.62997512600003	2.62826716600002	2.62721841499995	0.0110260818241235	0.00618807016803465	0.00766273789785666	0.00549568593498118	0.0108621047683099	0.0101801751117716	0.0091314312012935	0.0082477318654984	0.00844902572801638	0.143727655954573
210001	1.93487971799998	7.88253823799993	3.07203759699996	8.08080137299973	3.17479407499997	2.86993137999997	2.78857360799998	2.76899580900005	2.76665840200005	2.76586946299994	0.0106569067574494	0.0053959025096376	0.00671644170285483	0.00500466115338524	0.0102498271105452	0.00920658897780398	0.00827094025496888	0.00724420420985738	0.00650375761511944	0.154280260416379
220001	2.03051144999998	8.27340619799999	3.22336146999995	8.47763948199962	3.33219666699998	3.01320938899997	2.92784693799999	2.90752705600006	2.90532870800007	2.90377274899996	0.0110233717708909	0.0054912117226188	0.00715583890693074	0.00502272110437903	0.0104214874946571	0.00932288887841407	0.00827164853493755	0.0071809964432381	0.00602367814946752	0.149830512768093
230001	2.12222114599998	8.64796288299997	3.36900303099996	8.85295299199961	3.48459646799997	3.15141746099998	3.061290269	3.04065636500007	3.03837410400008	3.03649121499997	0.0109470894892857	0.00546544290326186	0.00654399049079213	0.00497936665057995	0.00972487137429885	0.00875497718227462	0.00764831441519996	0.00668255910916444	0.00562978889113265	0.167803360683541
240001	2.21412171299999	9.02613959399988	3.51471093099995	9.22598237399962	3.63560486799997	3.28823598099998	3.194422161	3.17287562500006	3.17163221700011	3.16935119399998	0.0106483302519239	0.00536245012565714	0.00657722062561229	0.00613439794815595	0.00976550891266343	0.0089391016807625	0.00780644311296272	0.00680084205201815	0.00557839699511615	0.156496960221486
250001	2.30784421500001	9.40447088699978	3.66355207299995	9.60579085699954	3.79021092599997	3.42881425099999	3.330966173	3.30902351500006	3.30767947400011	3.30461731399997	0.0102213008475661	0.00507631050659408	0.00652662830904016	0.00462657397045326	0.00920068195390693	0.00842268150592163	0.00762247369726001	0.00625910472706748	0.00576167632561504	0.190382989505076
260001	2.40230777199999	9.79589050599981	3.81370700099995	9.99091058599956	3.94703004599994	3.57064830600001	3.46895093099999	3.44584288600006	3.44468207800012	3.44192864999996	0.00984342822287448	0.0049811412893585	0.0063094591869845	0.00423820975560214	0.00884697513738346	0.00809170273531496	0.00702395672002827	0.00600080907821889	0.00550861306249607	0.144839981802112
270001	2.49495023900001	10.1673094539998	3.96036717299996	10.3601399779996	4.09982911599994	3.70971153300001	3.60406197699999	3.58007504600007	3.57945219600012	3.57590445899994	0.0115147696088147	0.00433430252467268	0.00597046217343655	0.0044567471373838	0.00948980959347302	0.00819699755980825	0.00720445322444947	0.00601865228211101	0.00611780452146946	0.139316350792706
280001	2.589311354	10.5454556289998	4.11070903099997	10.7358435519995	4.25551340899992	3.85170209500001	3.74199777199999	3.71701740400007	3.71618901100012	3.71299038299993	0.00951103188132359	0.00455815563510331	0.00605846052805676	0.00487340741914681	0.00864844282214262	0.00767601142020712	0.00669232430629758	0.00560873805798383	0.0058025497913142	0.174086377106988
290001	2.68289500700002	10.9311092889998	4.25903419999995	11.1161297409996	4.4097662719999	3.99186308100001	3.87787587899997	3.85291750500004	3.85156770500013	3.84841417299993	0.00891156268949988	0.00500643667197997	0.00617381695591851	0.00485066734813528	0.00819597906674074	0.00736892092410643	0.00636603780367007	0.00526432725601593	0.00515290085926652	0.171718402455659
300001	2.77712799600002	11.3176832739999	4.40874334499994	11.5027194599996	4.56540359799992	4.13395234200002	4.01583996599998	3.99017286100005	3.98844802900012	3.98534002599995	0.00891562585038112	0.00451987791775814	0.00554413461377239	0.00407657009948488	0.00808496434455485	0.00710260176935222	0.00591153810904787	0.00514625635145002	0.00528270801538386	0.141016845511018
310001	2.88228122200002	11.744507656	4.57388825499993	11.9245439519996	4.73639896899987	4.28829368700004	4.16552118699995	4.13921456800004	4.13667223300011	4.13315820299996	0.0096621873467627	0.00476577189219529	0.00546647871421458	0.00449603171149123	0.00876884007454425	0.00747277512093271	0.00583547066937713	0.00522044207172204	0.00513173844530331	0.207700442825027
320001	2.98479658400003	12.1611634740001	4.73518544899993	12.3408184849997	4.90351392199986	4.43988311300005	4.31289051899999	4.28588899500002	4.28281718500012	4.27921354599991	0.00933704672139466	0.00424655543486198	0.00497128816298694	0.00484944248213621	0.00779543540433362	0.00645389787645807	0.00502523604662407	0.00446572552019742	0.00438875720624395	0.181233999785962
330001	3.08705076700006	12.5974125560002	4.89430476799995	12.7469038949996	5.07210531099988	4.58940114100008	4.45798660999999	4.43775909599997	4.42669525900013	4.42276710199988	0.00769892134669298	0.00464589550045251	0.00546180741158221	0.00507987291685455	0.00692899343072479	0.00592824928017146	0.00498075307200512	0.00469791410425575	0.00533655630985983	0.179248176111067
340001	3.18743378800005	13.0097917960003	5.05227534799994	13.1581899479996	5.23680797399984	4.73930129900007	4.60333055800002	4.58276405999991	4.57078595000013	4.56654338399985	0.0132707451187477	0.00442927877156621	0.00764462713323572	0.00435082841295337	0.0140004166444236	0.0118403410787258	0.00854783222401263	0.00625929248985164	0.00531716021037288	0.165666254643592
350001	3.28524685400004	13.4075873610003	5.20780789799995	13.5538897419996	5.39887208399984	4.88624938200007	4.74593530600004	4.72478077099989	4.71227854400013	4.70738391499985	0.00737210306177332	0.00465544717740816	0.00488944224485832	0.0043635998206159	0.00668704287988637	0.00539552879686019	0.00491277967707633	0.00472217732229638	0.00492229275335763	0.161700111238721
360001	3.38190338700001	13.8019876620003	5.36079019099992	13.9471612209996	5.55787028299983	5.03115655600005	4.88613802900005	4.86419792299987	4.8518859510001	4.84664125999982	0.00718831702282561	0.00442127722441924	0.00478200059632705	0.00462611603805428	0.00633715175418693	0.00526711355376003	0.00481330230123555	0.00475562064012386	0.00518136610707669	0.15148919402003
370001	3.47746791100002	14.1841170330004	5.51312752099989	14.3279302549996	5.71605752299986	5.17480713300004	5.02607871200003	5.00266068699986	4.99060849100012	4.98495294299979	0.00763765478371851	0.00461159328328542	0.00490908891549732	0.00457999452544423	0.00673037462977713	0.00562455689399196	0.00504614929245449	0.00493160631833885	0.00514880822294844	0.153524160718163
380001	3.57453717300004	14.5789102530003	5.66702860899992	14.7197027159997	5.87707113899984	5.32090891200006	5.16840442400003	5.14391074999984	5.13179322200015	5.12595645499978	0.00698973997760443	0.00459429484417261	0.00493256699417213	0.00454567513139946	0.00595808511899779	0.00510838812402636	0.00466731536193072	0.00459789557364507	0.00483345864569376	0.168383550948252
390001	3.67287039	14.9800354480004	5.82270174799993	15.1169631849997	6.03911129799984	5.46827074700001	5.31156927100006	5.28581885699985	5.27394002100013	5.26791950499977	0.00666445447598458	0.00413747518535528	0.00441445368763206	0.00425523860101939	0.00570917781879992	0.00494776179759373	0.00454692191493279	0.00435086148849746	0.00465036632903226	0.158436586620911
400001	3.76905870300003	15.3688965810004	5.97411899699994	15.5038656529997	6.19641397399984	5.611276268	5.45020434100003	5.42385619999985	5.41179469200016	5.40548345999975	0.00651919770410072	0.00424138697511551	0.00447653345341218	0.00430996644723284	0.00548349335503328	0.00474248960180079	0.00437634035006036	0.00428704061700548	0.00471590301617243	0.176204974631585
410001	3.86811846700004	15.7729038520003	6.13154789999996	15.9102851999997	6.36027393799985	5.75925711500004	5.594693859	5.56704303699988	5.55512591700015	5.54841122999975	0.00631890506658341	0.00426920284957821	0.00450273857858389	0.00436371742853085	0.00537643712297784	0.00482619299027046	0.00457547467830164	0.0044652309478813	0.00474780991452583	0.162420049313294
420001	3.96374831300003	16.1677937680004	6.28244042499999	16.3017655259996	6.51728111599991	5.90161308500001	5.73294127099999	5.70495428099988	5.69263812500017	5.68543249899969	0.00608328195722622	0.00427332496259611	0.00537420683487882	0.00429721294563628	0.00518302951076127	0.00474782751079957	0.00464724031064831	0.00482258024405035	0.00516979285528027	0.16425586163585
430001	4.06118356900004	16.5622274360004	6.43680124599998	16.6892310099997	6.67829528299992	6.04720516199996	5.87428903899996	5.8458996849999	5.83344688800015	5.82611546299966	0.00560102451941196	0.00426344806610886	0.00434178732023436	0.00509068642185162	0.00490476096471073	0.00454371209331314	0.00442496550903706	0.00444176745262352	0.00481635403696064	0.175266597377118
440001	4.16217029600004	16.9747314010003	6.59756556699999	17.0943987329998	6.8447623489999	6.19873799699996	6.02453672299997	5.99150077599992	5.97989413300014	5.97229201799967	0.00541019380538388	0.00401153230713521	0.0041805016536775	0.00426240474386653	0.004779519164516	0.00439790329040423	0.00420693428981679	0.00411537154016335	0.00414296686188095	0.155977228975024
450001	4.25795833500009	17.3624625260003	6.74936855999998	17.4824452159998	7.00285959799985	6.342490393	6.16356041599997	6.12992794699989	6.11780639300015	6.11045544999968	0.00536585295907071	0.00413392079666732	0.00415310521933782	0.00497303714080749	0.00481873695200949	0.00448463858135012	0.00430753587426537	0.00410989746532026	0.00415175793651858	0.1703600654422
460001	4.35546494400009	17.7642344320004	6.90318986900001	17.8803095869998	7.16333725299985	6.488139378	6.30491130899997	6.27045905299987	6.25766349600015	6.25083925099972	0.00514676850459969	0.00393380970761024	0.00421177651957135	0.00412672278527949	0.00464950597446198	0.00439465294958642	0.00430969387973065	0.00439214089289588	0.00450529682752246	0.174444892150806
470001	4.45285258100011	18.1666027300006	7.05714139600003	18.2765799559997	7.32347062299988	6.63377730600002	6.44613778699995	6.41102217099985	6.39870995300012	6.39128206099972	0.00493455189001724	0.00394070405827706	0.00393029914596131	0.00407933792888566	0.00449922312995446	0.00427207089520972	0.00412699109686764	0.00420886543684005	0.0042859042265031	0.159802853312824
480001	4.5518440320001	18.5781099770006	7.21414696200003	18.6873528689996	7.48733488899989	6.78221557300002	6.58981203999992	6.55424167399987	6.54175773600009	6.5343617859997	0.00481050388769902	0.00404475788417752	0.00403284130266631	0.00380268580804435	0.00437384930615708	0.0041389295500911	0.00387018168122586	0.00391942563224587	0.00429053595673944	0.185347171038724
490001	4.64881592100005	18.9711267480007	7.36810133900004	19.0870532219996	7.64654551199988	6.92800454999999	6.7309172189999	6.69496326299983	6.68230994600005	6.67430407399967	0.00458387047768753	0.00401290995954701	0.00423188349849278	0.00463495292318745	0.00429880716710528	0.00414590883438011	0.00419766409252738	0.00446396548067483	0.00508390076808871	0.171484509986104
500001	4.74649336000005	19.3718074300007	7.52329517400005	19.4831931789996	7.80772604599987	7.07463553099997	6.87340180299991	6.83654167599986	6.82379433600003	6.81547537499967	0.00670950338239834	0.00370806511400455	0.00395134002326406	0.00409412025978416	0.00527830616755021	0.00441778982943321	0.00398268336240836	0.00383468410149	0.00412114793760217	0.185073325505446
510001	4.84556588000004	19.7828788220005	7.67990134800001	19.8826053899995	7.97155193999988	7.223248373	7.0176902949999	6.97983702999984	6.96704317500003	6.95842967499964	0.00460745939922703	0.004158449382528	0.00389858059883121	0.0038385324416774	0.00432043379979253	0.00418066470872151	0.00403316441837308	0.00395985951476576	0.00416297808372874	0.149734805182866
520001	4.94537117100004	20.1838053510007	7.83758679999999	20.2800967889996	8.13603708399988	7.37285698100006	7.1630812559999	7.12436778399985	7.11148875700005	7.10268399499964	0.00473712016229676	0.00449962554977844	0.0043969213899564	0.00470506239648886	0.00452938811154099	0.00467396377983148	0.00464840813626874	0.00459475152076219	0.00482477291260495	0.160422502531849
530001	5.041119396	20.5791127180008	7.98937097499996	20.6632641889997	8.2937421779999	7.51650801500007	7.30283610599991	7.26312765999982	7.25053814900006	7.24141207799967	0.00449465380910622	0.00408134873903751	0.00403081445505587	0.00475552453586299	0.00432815095678399	0.0041352876892839	0.00415036896386358	0.00418248332739224	0.00429841371919064	0.161590070006086
540001	5.13872105999996	20.9724757450009	8.14356366199997	21.0542183059997	8.45506483999978	7.66290225900007	7.44540761699991	7.40474509299981	7.39213860500006	7.38252313999968	0.00440420824823181	0.00421441545818115	0.00395978168663938	0.00427396026380419	0.00418468476596008	0.00444544943576998	0.00488909642425606	0.00510666376476689	0.0053424466271489	0.16802524911618
550001	5.23471876599996	21.3540647420008	8.29618641299986	21.4385196679998	8.61395548999976	7.80728324000006	7.58588955599994	7.54417012699982	7.5314109190001	7.52197426999967	0.00428216587376549	0.00386582131633848	0.00373417650491157	0.00410266619736752	0.00404931634271308	0.00391793217636922	0.0038735867497256	0.00391297051525913	0.00453467389181125	0.147430792480237
560001	5.33272147599993	21.7470158390009	8.45222534199997	21.8348116119999	8.77606474299978	7.95438214000006	7.72890136899989	7.6867943549998	7.67406653000009	7.66388709599967	0.00412802139639179	0.00384858602246224	0.0038727210079987	0.00467465245705526	0.00390962187007778	0.00379188906749082	0.00368929588628928	0.00373310534533115	0.00390123051226368	0.173860741240002
570001	5.43099660199994	22.1474324060009	8.60856335999997	22.2324718149998	8.93862528899979	8.10165251900003	7.87217420399988	7.8286716149998	7.81606362600015	7.80557421299971	0.0043419949635737	0.00395222216368775	0.00388584475939104	0.00386869452028203	0.00417848083044292	0.00403736162706841	0.00394778687814445	0.00397093300136005	0.00432462823009988	0.149119466617273
580001	5.52518047199994	22.5311596410009	8.75813225299992	22.6154070479997	9.09360052299974	8.24286399500008	8.00964661699985	7.96502000599981	7.95253494700012	7.94173842099973	0.00410637011587307	0.00373012500275115	0.00372448717333973	0.00390833675887427	0.00398805318597826	0.00379921460627776	0.00371676273537202	0.00381665844362385	0.00393098494609163	0.181014828522458
590001	5.6214814639999	22.9228543780008	8.91000353699993	23.0065725389997	9.25257370299968	8.38770308600012	8.14986088099991	8.10419224099977	8.09200965500018	8.08087197199974	0.00420964986282375	0.00383284268275518	0.0037993270704545	0.00472237821561858	0.00404962464616265	0.00388848800039574	0.00371021505811959	0.00376163059288285	0.00400616463686817	0.160701243543104
600001	5.73282513699992	23.3819892270008	9.08548699999997	23.4441378859998	9.43204014999971	8.5482783730001	8.30523082999987	8.25803556399972	8.24678849000026	8.2336955509998	0.00423932544099978	0.00384255191030321	0.00372067510291615	0.00403879500244443	0.00420503547277059	0.00412371026885757	0.00408773545726109	0.00427373072364654	0.00455251967751923	0.171374418329658
610001	5.83389968399987	23.7941663000009	9.24587730399995	23.8542309359997	9.59808698499966	8.69953977300011	8.45239583599983	8.40360290299977	8.39213517000016	8.37986795299979	0.0039527874616846	0.00367521836551132	0.00369613666071593	0.00392791929136042	0.00379200943232506	0.00371496841673267	0.0036581714419344	0.0036772491153379	0.00402500497294881	0.16793441010754
620001	5.92996902099987	24.1903500970009	9.39845602299994	24.2464266639997	9.75672574399977	8.84464001900007	8.59264671099978	8.54313326199978	8.53098440500012	8.51944950499976	0.00400221609205623	0.00363836852045294	0.00359952134035077	0.00392888411609143	0.00382412893631648	0.00374221660267023	0.00371294370807825	0.00373860546469799	0.00417332438904353	0.176060147793281
630001	6.03047710599989	24.6051395690007	9.55780414599994	24.6618048099996	9.92277026099978	8.99540949700006	8.73930634499981	8.6886461569997	8.67611838700008	8.66482601999966	0.00389106983564264	0.00342959748707724	0.00348874408905953	0.00380922694611492	0.00372054340942243	0.0036178761564684	0.00346802998437664	0.00339674857600448	0.00369646231888749	0.174107538580455
640001	6.12932677799986	25.0108463930006	9.7144096299999	25.0595683239995	10.0862146279998	9.14400267500014	8.88366621899984	8.8321598479997	8.81953071000008	8.80792198499976	0.00400666030420773	0.00352716961963973	0.00347078271264894	0.00336260845773316	0.00390160866248306	0.0038820959895361	0.0036583692037793	0.00359839341939159	0.00372186654503027	0.174842282078632
650001	6.22666548499983	25.4086296640005	9.86968605099985	25.4471580699996	10.2475110909997	9.29058107900016	9.02647772199977	8.97375446999979	8.96143775400021	8.94935213099978	0.00416659752627565	0.00416397730630077	0.00403810777818115	0.00397345382482149	0.00417377731237738	0.00413104135510388	0.00418390883852148	0.00425863782150635	0.00469164441697856	0.166367807949018
660001	6.32415977999985	25.8104015230005	10.0244180069999	25.8377802829995	10.4080641929998	9.43681156000022	9.16835069499977	9.11541955199982	9.10258704400014	9.0900491339998	0.00396265330628024	0.00342162879877542	0.00337282133114271	0.00419802070587428	0.0038256292513388	0.00375229903055285	0.00372975724688576	0.0036686415968454	0.00373673546222774	0.147376477778023
670001	6.42064219499984	26.2098857630006	10.177682073	26.2246239599996	10.5681544759998	9.58224586700021	9.30962322499979	9.25580843299985	9.24310226100007	9.23046608799975	0.00368665330292873	0.00334822994300618	0.00326434520451985	0.00342053588899943	0.00355752556207947	0.00344168141239785	0.00348222301497977	0.00365998132337701	0.00395755958955352	0.179080904193678
680001	6.51822706299985	26.6133319350007	10.3324323729999	26.6165734729995	10.7292438009998	9.7288557660002	9.45116987499973	9.39703910199986	9.38385234000003	9.37134330399978	0.00406501872596659	0.00381667862171029	0.00369592898624299	0.00376541731819661	0.0039867892905405	0.00381560978199421	0.00378341817785806	0.00362743853412414	0.00381673657574094	0.158296763393408
690001	6.61436909799982	27.0050854830008	10.4841406739999	26.9960831519995	10.8877123269999	9.87287622100017	9.59118754499976	9.53597156299984	9.52299587500004	9.51005503099975	0.00372385963133287	0.00318816484218563	0.00303521638301198	0.00364980419957904	0.00363616299456091	0.00344859075500973	0.00347039292124874	0.00344944585785113	0.00343105940208492	0.171756083048063
700001	6.71093186899984	27.4073569930007	10.6368920739999	27.3847732599996	11.0475193789999	10.0178140810002	9.73268821799985	9.67646407399979	9.66324353099997	9.64984782499983	0.00368439370639773	0.00325695876208193	0.00340602701943347	0.00347984043827034	0.00363006591459547	0.00349692432332966	0.00355740929400217	0.00368301070981982	0.00403055696744303	0.171743425874424
710001	6.80822652399984	27.8036481110009	10.7902852969999	27.7732448559996	11.2084189699998	10.1633219040003	9.87419123499989	9.81701655499981	9.80376779699998	9.7898320449998	0.00368737551869489	0.00319909132588256	0.00322102127884507	0.00343400752615288	0.0037925429737111	0.00370062233713634	0.00366819207792373	0.00377384223188392	0.00364225734412972	0.156834397559678
720001	6.90571053399984	28.2056584060008	10.9446532819999	28.1626867919996	11.3692323089999	10.3093084170001	10.016117294	9.9582127719998	9.94475673499985	9.93095704999978	0.00384180381496428	0.00338339183612293	0.00325012678000443	0.00391841913714555	0.00382873612414233	0.00370160850071761	0.00360800168911606	0.00362038626694226	0.00349396465051734	0.146169100829672
730001	7.00644342899979	28.6277328860008	11.10403916	28.5698362889997	11.5351960329999	10.4597593080002	10.162218093	10.1036980979998	10.0894720449998	10.0754741169997	0.00366355080029385	0.00345510826465922	0.00338541634642206	0.00338217789870695	0.00363983330292762	0.00358636683378717	0.00362922643317029	0.0039138687263807	0.00430120619972057	0.152637739059467
740001	7.10269101699978	29.0239898660009	11.2567237640001	28.9560801299997	11.6943017659999	10.6045116870003	10.302750878	10.2433556989998	10.2292395749998	10.2150384559998	0.00362878557035352	0.00300866375391816	0.00304605807803874	0.00332215979114943	0.00359634193162618	0.00352192753349054	0.0034517086189645	0.0036027829738308	0.00366768295261219	0.159804994212528
750001	7.19959389499978	29.4244745000009	11.4109427850001	29.3408081469997	11.8549315469999	10.7504534720004	10.4446615690001	10.3850173819998	10.3699264759999	10.3557981369998	0.00396561418123531	0.00369555404559715	0.00369627617212507	0.00372269153170459	0.00381411865514324	0.00378134667514586	0.0036276413268271	0.00373754479177603	0.00400143916096588	0.165960574142076
760001	7.29556987599976	29.8175265850008	11.563802585	29.7289023689997	12.0144937069999	10.8954060380004	10.5860626600001	10.5248944579998	10.5096194709998	10.4952255609997	0.00350959991948011	0.00331877516078377	0.00322627236297766	0.00354388537033928	0.00342001595539817	0.00342008134804073	0.00338168644972857	0.00354491894809267	0.00358333533013063	0.15271593838474
770001	7.39317621999971	30.2189913100007	11.718625433	30.1237945709998	12.1756918239999	11.0417471010005	10.7276270870001	10.6658881789998	10.6505658709997	10.6361300279998	0.0037714719073103	0.0034458600705084	0.00349336558574454	0.00383182088537355	0.00366793035995819	0.00375605955486438	0.00370278409902269	0.00385466116853857	0.00398207915725136	0.148615371024696
780001	7.49113516499969	30.6269233930009	11.8741406819999	30.5204942339997	12.337610371	11.1888384450005	10.8706328020002	10.8080808779998	10.7925011159998	10.7777217329998	0.00356754574466937	0.00303851156945476	0.00303463739208237	0.00308016491513913	0.00342165593644229	0.00340237459262281	0.00332231650169949	0.00335627359663001	0.00364646142544147	0.153955671910364
790001	7.58907290799968	31.030120959001	12.029302865	30.9115137709994	12.4989764	11.3349221700006	11.0125284620002	10.9489905229998	10.9335706209998	10.9184063489998	0.00348202011681992	0.00298100315376784	0.0030561237007152	0.00295757141842008	0.00328043733998507	0.00324290591618976	0.00317225722058661	0.00319291731802688	0.00331390091007406	0.177436783254563
800001	7.69045392799968	31.450951048001	12.190600495	31.3156131679992	12.666277449	11.4866966000006	11.1592215470003	11.0950715189997	11.0800808289999	11.0652812739998	0.00358356291245417	0.00303482555999312	0.00301619509402258	0.00285158008222085	0.00330727419353417	0.00322390744519227	0.00319238584973523	0.00313245155805972	0.00306150977300099	0.168052168214739
810001	7.79151135199962	31.872566188001	12.351161175	31.7262261119994	12.832010512	11.6367512950006	11.3054543760003	11.2406634739997	11.2249392989999	11.2102541609998	0.00346426135575569	0.00314431310589022	0.00325095781542005	0.00303283856386376	0.00330972762713633	0.00322565916712234	0.00328278519927632	0.00343069093577043	0.00374597500625116	0.174589553935534
820001	7.88772236099965	32.2745400120007	12.504238254	32.1082488769994	12.9914645820001	11.7813734040005	11.4462265320003	11.3806064309997	11.3645870679999	11.3503332709998	0.00368676763139935	0.00357011276168455	0.00365580793838971	0.00365323142595358	0.00365146656981058	0.00357656099078454	0.00361733793606351	0.00353849091859908	0.00369295060656033	0.166537037697778
830001	7.98579484999965	32.6828978580004	12.6598638129999	32.4993336129989	13.1536529060001	11.9288631960006	11.5898978010003	11.5236129999997	11.5071572669998	11.4927411069998	0.00338333493569023	0.0031508908550644	0.00308878272335272	0.0029015977387684	0.00332119959177584	0.00324157523940958	0.0032410902626232	0.00323164401889344	0.00336829712572873	0.16410579783942
840001	8.08311686799973	33.0868275760004	12.8138787099999	32.8846132579987	13.3144656120002	12.0746951510005	11.7309536490003	11.6648644989997	11.6475821659998	11.6332322069999	0.00350058759442987	0.00300762218987802	0.00295503062564509	0.00320153539066075	0.00343841621168929	0.00326219305521497	0.00323371590063627	0.00305268606967369	0.00298488854993792	0.146701828021971
850001	8.1788316639997	33.4816226750004	12.9655173079998	33.260812837999	13.4719533770002	12.2174495260005	11.8696647900003	11.8027371159997	11.7854985369998	11.7714512159998	0.0035023545829314	0.00304457699604239	0.00314041225556987	0.00331461743362866	0.00344325681058582	0.00331036383868872	0.00334253810911066	0.00323959913772555	0.00345924711992229	0.144132618106529
860001	8.27536303599972	33.886956911	13.1192069649998	33.650688320999	13.6309330160003	12.3622206260005	12.0101545400002	11.9427366879998	11.9247726949998	11.9109183059998	0.00346756452213983	0.00309572424220688	0.00322117328427031	0.00331998053683086	0.00344469870402804	0.00330077482837921	0.00329342099155293	0.00308843527319674	0.00321185634568048	0.173046345340746
870001	8.3710125959997	34.2777406620001	13.2715518649999	34.0317590569987	13.7888377160003	12.5057404910006	12.1498350540002	12.0818325079997	12.0637932119998	12.0497025939998	0.00332995519047988	0.00295544387143766	0.00294155523437934	0.00286384530272895	0.00327767799346614	0.00319928397651794	0.00319821251950457	0.00306100848678598	0.00318034904376431	0.151837951884111
880001	8.4658732689997	34.6681255540001	13.4228088539999	34.4139152459987	13.9459843520004	12.6484677460005	12.2887507210001	12.2201392289998	12.2017530049998	12.1877199749998	0.00345664443113925	0.00316986197354677	0.00325406032778294	0.00387387953088161	0.00347059107094021	0.00332215942600779	0.00337232352356574	0.00329316551194441	0.00368068978909276	0.139435584850446
890001	8.56200123499968	35.069941941	13.5753695159999	34.8009465959983	14.1043400420003	12.7919854800005	12.4284663720001	12.3591762089998	12.3406658909998	12.3263892469998	0.00348656134640949	0.00328541413485042	0.00319547226699519	0.00315949208936198	0.00346374174184192	0.00329141662410335	0.0033010288264236	0.00317605625479064	0.00342341058149115	0.204467205212095
900001	8.65673994199971	35.4685688299997	13.7265572319999	35.1808317439981	14.2619592050002	12.9348893070005	12.5671059630001	12.4972654929998	12.4784369799998	12.4640611359999	0.00331333260307314	0.00287436420158309	0.00291285082898323	0.00289634183283753	0.00323876911363614	0.00314068165830608	0.00312342634971674	0.00295973126923105	0.00314754770788081	0.168207824570246
910001	8.75351600599979	35.8703493829996	13.8804076299999	35.5629877639976	14.4218156390002	13.0805017980005	12.7086707310002	12.6378868819998	12.6190409739998	12.6043935969999	0.00349431185137764	0.00303972712681838	0.00301820645431082	0.00284975746063403	0.00342922365192456	0.00333406942946547	0.00325683653893769	0.00310274767380189	0.00331196128663632	0.151540255151806
920001	8.84938995099973	36.2668141239996	14.0326394309998	35.9442423179978	14.5800957500002	13.2244646680005	12.8483515350001	12.7765088219999	12.7580290499999	12.7430238439999	0.00371990091403201	0.0034328949937763	0.00330285200869851	0.00330826208245713	0.0036669536320288	0.00357537758325772	0.00350243342614904	0.00332584941191095	0.00341105018971236	0.174510096721982
930001	8.94661852099984	36.6731667619999	14.1871151469998	36.3373377909976	14.7408425070002	13.3705109890005	12.9901023610001	12.9175155589999	12.8994186469999	12.8835311169998	0.00324449340309984	0.00284113623598948	0.00284412091129618	0.00248488184547651	0.00307251539961265	0.00303184674684479	0.00296262437477821	0.00284313347140847	0.00301416350487998	0.158005776030426
940001	9.04517818999984	37.077634337	14.3432994349998	36.7307486399976	14.9035132980002	13.5182797460006	13.133731714	13.0603254969999	13.0422872089999	13.0258190769998	0.00328709101387973	0.00314293011182042	0.00316154396231012	0.00321105131583751	0.00322324612313346	0.00322480638280684	0.00320273147776045	0.00315957507261295	0.003493251237638	0.153163131059085
950001	9.13859511999993	37.4622879640003	14.4912096669998	37.1084409839975	15.0577893740002	13.6584623670005	13.269786669	13.1956726379999	13.1774588590001	13.1606974079998	0.00321970774954436	0.00276456131333548	0.0027376266664233	0.00250238322450926	0.003121066541349	0.00310014267164325	0.00298547116613994	0.0028157479452208	0.00299914168002215	0.173095627331531
960001	9.23237505199989	37.8452021480005	14.6405970909997	37.4777017589977	15.2138656910002	13.8001807920005	13.407539554	13.3322459549999	13.3140754960001	13.2969019749998	0.00335267982671014	0.00300573557309563	0.00297117952877762	0.00286711180534259	0.00326835789941819	0.00327898416848355	0.00325016255297778	0.00308713372896078	0.0033676508952633	0.148790728245734
970001	9.32667909599981	38.2363933440005	14.7907824049997	37.8553825119979	15.3697255450002	13.9419561400005	13.5453957539999	13.4692955959999	13.4510451970002	13.4341149249998	0.00325737461742626	0.00297671545822287	0.00295056579296591	0.0025099909142555	0.00311619263889199	0.00312061809780719	0.0030509927674904	0.0029674449288571	0.00320003625020623	0.179630464438692
980001	9.42432423999978	38.6408395930001	14.9458791289996	38.245805511998	15.5311654930002	14.0884557830006	13.6884998229999	13.6110606629999	13.5928539770001	13.5756583579998	0.00334013440366174	0.00305757255537424	0.00308236648797625	0.00253393803269489	0.00320447653045095	0.00323183750659859	0.00316993848997379	0.00316253879432571	0.00358318084982713	0.156595391105784
990001	9.51999049399981	39.0358091360001	15.0977885239996	38.6242163559982	15.6895572730002	14.2319425400005	13.8281828189998	13.7503409079998	13.731894597	13.7140925439998	0.00362297276768643	0.00356475546538989	0.00353974756314972	0.00311770942384917	0.00357594331330062	0.00360456452455702	0.00356046599855974	0.00355142220186293	0.00390077095439328	0.145987314268033


==> MATLAB/SuiteSparseCollection/results/Maragal_3/res_over_runtime.txt <==
t	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
0	0	0	0	0	0	0	0	0	0	0.107914415452569	0.0889208761099618	0.0882032656197292	0.0929982457086322	0.102860401756834	0.0976277148441107	0.0939396051839048	0.0935418629096238	0.097476168415588	0.196236690497375
0.18393226	0.720303027000001	0.273775109000001	0.871847123999999	0.273905751	0.234692756	0.232574605	0.233631396	0.237821788	0.226911889	0.0399522652632494	0.0302533069393444	0.0305524638922613	1.78375875553596	0.037882020977294	0.0351251755557227	0.0331849821836539	0.0307371583469965	0.0396638110397619	0.18842565068035
0.350194663000003	1.360881777	0.511235747000001	1.62505001400001	0.513752179999999	0.446737281999999	0.436294939000001	0.435309750999998	0.438934132999999	0.427155097999999	0.0313782487404497	0.0222609844981667	0.0241008145763444	0.0247373950289196	0.0297041506506941	0.0287652271979387	0.0284896761921716	0.028551208822651	0.0331234614394623	0.152078716923611
0.492946509000003	1.92516453099999	0.720358496999999	2.27898004900001	0.720816038999996	0.632124144000002	0.615683691000005	0.611151220999994	0.614952434000003	0.603183143999997	0.026713293205136	0.0190085469523668	0.020131121592328	0.0237603465441562	0.0263011492621045	0.0261312195494613	0.0258098829137434	0.0257930334133478	0.0280714147842144	0.148637412499562
0.597665021000005	2.36703712199999	0.885982998999999	2.80896108200003	0.88628301	0.781992068000006	0.760456029000006	0.755310552999995	0.758497450000002	0.746916330999996	0.0245604662397404	0.0173734627265164	0.019802776761137	0.0231834586104454	0.0241593299032954	0.0234424793010837	0.022612966809021	0.0200103868676692	0.021493020170632	0.180180423113244
0.703827068000002	2.814839844	1.05322488099999	3.34977285600002	1.053602041	0.933557424000002	0.906796329000006	0.901256822999999	0.903515757000002	0.891575201	0.0248122005671588	0.0147756012883251	0.0206067268355259	0.0205327534907659	0.0247451931918842	0.0245037526545786	0.0210482318156043	0.021194826929812	0.0202169758120999	0.154221636262557
0.809001378000001	3.26807437499998	1.217956886	3.87811097700001	1.220217148	1.08309577300001	1.052171877	1.046508362	1.047804774	1.035499644	0.0222056512175838	0.0137153502095216	0.0150197834447619	0.0245178579569082	0.0209888515376064	0.0197702770018714	0.0190534310092642	0.0208449315396524	0.0231681929889536	0.13262199576513
0.932006008000005	3.80062495799998	1.41101513699998	4.48174451000002	1.412517098	1.25389123200001	1.217790347	1.210689881	1.210969535	1.19851098099999	0.0198314949738592	0.0142695227953655	0.0145322153220589	0.0473962644011133	0.0188329295339092	0.0183179843723502	0.0179739052773368	0.0168556198624307	0.0189278485371323	0.160686570038159
1.04196221000001	4.29602835299995	1.58444079899997	5.032771756	1.586627483	1.41049393800001	1.37063365700001	1.36302764799999	1.36236354100001	1.350141568	0.0230159819808466	0.0117022587305241	0.0152818559762978	0.0173991174148607	0.0238430800194102	0.0233871637452403	0.0219314665222593	0.0216145880436816	0.0213534027133596	0.205515664662107
1.14932729200001	4.74892729199991	1.75107236999997	5.585064712	1.758152536	1.56416162100002	1.52024664500001	1.511535458	1.51036008400002	1.497482258	0.0182446725067285	0.0117280958407284	0.0129675884172385	0.0632257235773928	0.0171438890156529	0.0161507471708691	0.0154367002929605	0.0154429390675024	0.015454456850417	0.183841692628479
1.25715595100002	5.2188416059999	1.91882957599997	6.127156353	1.928703613	1.71625487300001	1.66885239000001	1.658962693	1.65739559000001	1.643661841	0.0153879655432032	0.00988934850239949	0.0106941857973241	0.0181282916851258	0.0145061694618664	0.0139326255374731	0.0140964586131107	0.0136369206521296	0.0148979642322847	0.166286035025432
1.36531075800002	5.6725315629999	2.09399043199996	6.67619688800003	2.10095283000001	1.870231001	1.81859675100001	1.807988697	1.805849047	1.79217786500001	0.014661012587609	0.00929397076257696	0.0101102311628649	0.0117210402347474	0.0145301967598089	0.0144041851749485	0.0130445909036674	0.012401713508508	0.0129011447348072	0.192560874424762
1.47414651500003	6.13201771799991	2.27195490199995	7.23120928299998	2.27320640000003	2.024382141	1.96837893900001	1.95685033300001	1.954288224	1.94076778400001	0.0135333210443066	0.00956818422050187	0.0107009398008337	0.0138388947194703	0.0130814648880854	0.0125090479636855	0.0121565555847432	0.0123196994919246	0.0123855474971927	0.177347276403899
1.58316709700003	6.60304342599992	2.45758322199994	7.77735860299993	2.44562884600003	2.17881101100001	2.11863281	2.10638981900001	2.103908311	2.09003235600001	0.0130488935004524	0.00883254767330619	0.00966722156731442	0.0177555389247191	0.0121770634851747	0.0118137162907597	0.0115012655782099	0.0113790431821012	0.0106783718182779	0.185430944142596
1.69220936000002	7.09292666699994	2.64808468499997	8.3139951129999	2.61602379400002	2.33195368799997	2.26738145800001	2.25463648800002	2.25146238099998	2.237507746	0.012820271970879	0.00798043099653748	0.0096839797252521	0.0100531972347161	0.0124890376679046	0.012485463849677	0.0124525175849863	0.0120659884131223	0.0103101052045719	0.193927377288024
1.79786431100002	7.53723801299998	2.82164685299996	8.85147001999987	2.78406789100005	2.48257086499997	2.41386809900001	2.40008117900005	2.39740405599999	2.38248366100001	0.0133327802526623	0.00808577073626047	0.00992258798069888	0.0147479253375584	0.0128218251795102	0.0123515389571395	0.0118694651882303	0.0111132632212233	0.0104178404812733	0.152148739877376
1.91225129700001	8.01259495199998	3.00903989199996	9.40387041599982	2.95774811200004	2.63991783399998	2.564156657	2.54933050100004	2.55107586300002	2.53128681700002	0.0119473299311446	0.00751897902593726	0.00932558678008648	0.0107473218651961	0.0117675544519716	0.0114594257994733	0.0109426159495365	0.0098233289802595	0.00975651673055655	0.191624001563272
2.01728755400001	8.45845255500001	3.18536662599997	9.93652954999988	3.12395357200006	2.78905292499997	2.709062581	2.69394409000005	2.69481985200002	2.67470932000005	0.0121232952659741	0.006844730650651	0.00841819603148563	0.0100870052184446	0.0121739671105743	0.0122421721723598	0.0122610256152322	0.0113602011769502	0.0111586396684339	0.181918747338907
2.123539794	8.89819248900001	3.35851594999996	10.4781850069999	3.29421457000003	2.94144984399996	2.85728250899999	2.84120118200005	2.84149177500003	2.82096124500006	0.0129172866813962	0.00653751395726136	0.0090120100781151	0.0621660654968926	0.0131527190036325	0.0139519793518248	0.0149016200849254	0.0135066557328014	0.0123094552197142	0.189610434552837
2.22878686800001	9.33096646000002	3.52591905899994	11.0169156329999	3.46241556300004	3.09260837899995	3.00389134499997	2.98675327200005	2.98710534300006	2.96597599900005	0.0109678287755116	0.00599574521163812	0.00735004994041147	0.014844131982299	0.0107868765637209	0.010268904596239	0.00901517921208059	0.00780167378184351	0.00731306940803999	0.161023564273767
2.32944543900002	9.72699655300009	3.67801564499995	11.554505258	3.62576229700004	3.23927993499996	3.14608569099995	3.12847208900006	3.12833735000005	3.10731702000004	0.0110260818241235	0.00618807016803465	0.00766367827814721	0.0104819962578991	0.0108621047683099	0.0101801751117716	0.0091314312012935	0.0082477318654984	0.00844902572801638	0.143727655954573
2.42736932000003	10.1084161280001	3.82723890399994	12.0802698279999	3.78532660900004	3.38258315799995	3.28527720099995	3.26678264300008	3.26644275800005	3.24519122700002	0.0106569067574494	0.0053959025096376	0.00671674888097953	0.039927745431429	0.0102498271105452	0.00920658897780398	0.00827094025496888	0.00724420420985738	0.00650375761511944	0.154280260416379
2.52539982500004	10.4992239670002	3.97567371899993	12.6047058149999	3.94464173400004	3.52583312999995	3.42412844099995	3.40482356800005	3.40427927400007	3.38260924500002	0.0110233717708909	0.0054912117226188	0.00716041080075091	0.01308534454914	0.0104214874946571	0.00932288887841407	0.00827164853493755	0.0071809964432381	0.00602367814946752	0.149830512768093
2.62013851700003	10.8750133550002	4.11997077899996	13.1052296449999	4.09945223400003	3.66559437299994	3.55914477199993	3.53918659600005	3.53820497000008	3.51609895700004	0.0109470894892857	0.00546544290326186	0.00654387252422012	0.00765745035972652	0.00972487137429885	0.00875497718227462	0.00764831441519996	0.00668255910916444	0.00562978889113265	0.167803360683541
2.71678016800006	11.2610213780003	4.26709610799995	13.6182134529999	4.25664233100001	3.80700001299994	3.69590726199994	3.67547347400005	3.67405506400009	3.65226516600003	0.0106483302519239	0.00536245012565714	0.00657709473861116	0.0133202195954029	0.00976550891266343	0.0089391016807625	0.00780644311296272	0.00680084205201815	0.00557839699511615	0.156496960221486
2.81864029200008	11.6578560870002	4.42200499899994	14.1581702789998	4.42259579500003	3.95563627399994	3.83949443099994	3.81864061900004	3.81624366500011	3.79537875500003	0.0102213008475661	0.00507631050659408	0.00652651701455128	0.00921396717985072	0.00920068195390693	0.00842268150592163	0.00762247369726001	0.00625910472706748	0.00576167632561504	0.190382989505076
2.91513161200008	12.0452511410002	4.56854847999996	14.6800559399998	4.57981885400006	4.09677012999996	3.97677583999993	3.95499788800004	3.9519611990001	3.93105132400001	0.00984342822287448	0.0049811412893585	0.00631191316739264	0.0275769798992493	0.00884697513738346	0.00809170273531496	0.00702395672002827	0.00600080907821889	0.00550861306249607	0.144839981802112
3.01148560100009	12.4190364430002	4.71545466199995	15.1892997029997	4.73679820900006	4.23773462699997	4.11366582599994	4.09124722100003	4.08771605600012	4.06692209500002	0.0115147696088147	0.00433430252467268	0.00596959882266861	0.00663060169000274	0.00948980959347302	0.00819699755980825	0.00720445322444947	0.00601865228211101	0.00611780452146946	0.139316350792706
3.10892326400008	12.7974458300001	4.86370762799995	15.7040977369997	4.89600462600004	4.38074598800001	4.25289472899995	4.22948225100009	4.22579383400009	4.20490815600003	0.00951103188132359	0.00455815563510331	0.00605859624713872	0.00651623372670093	0.00864844282214262	0.00767601142020712	0.00669232430629758	0.00560873805798383	0.0058025497913142	0.174086377106988
3.20420567400006	13.1783664610001	5.00869565399993	16.2153589659997	5.05135479000003	4.52000511300001	4.38792289399996	4.36332083000009	4.35966754500007	4.33900672600006	0.00891156268949988	0.00500643667197997	0.00617598973744932	0.00855374851805375	0.00819597906674074	0.00736892092410643	0.00636603780367007	0.00526432725601593	0.00515290085926652	0.171718402455659
3.30422042800008	13.5781658400002	5.16016966099993	16.7457536699998	5.21322883900006	4.665398779	4.52892956699994	4.50302777500009	4.49940996400006	4.47833003800007	0.00891562585038112	0.00451987791775814	0.00554400231031121	0.00789423582801194	0.00808496434455485	0.00710260176935222	0.00591153810904787	0.00514625635145002	0.00528270801538386	0.141016845511018
3.40430114900007	13.9724474770002	5.31073751299992	17.2796606799998	5.37458419300005	4.80951636099999	4.66898410399993	4.64226985400007	4.63780243000004	4.61681061500005	0.0096621873467627	0.00476577189219529	0.00546562423578909	0.00536081846501055	0.00876884007454425	0.00747277512093271	0.00583547066937713	0.00522044207172204	0.00513173844530331	0.207700442825027
3.49877467800007	14.3463636750003	5.45393924099993	17.7840805219999	5.52825087000008	4.94751472100003	4.80283512099996	4.77533400800007	4.77061616600002	4.74962250800003	0.00933704672139466	0.00424655543486198	0.00496738487581314	0.00585665007420917	0.00779543540433362	0.00645389787645807	0.00502523604662407	0.00446572552019742	0.00438875720624395	0.181233999785962
3.59491341300007	14.7305234720002	5.59998447099993	18.305252152	5.68514587200009	5.08804179800005	4.93946945399999	4.91138961500007	4.90615882800004	4.88505448500006	0.00769892134669298	0.00464589550045251	0.00546102364319165	0.00579964557165794	0.00692899343072479	0.00592824928017146	0.00498075307200512	0.00469791410425575	0.00533655630985983	0.179248176111067
3.69154479300007	15.1155857050002	5.74572487999987	18.8285311610002	5.84133434400005	5.22743776800005	5.07488430700002	5.04625734000008	5.040609314	5.01928788300002	0.0132707451187477	0.00442927877156621	0.00764460115550695	0.00804684337554208	0.0140004166444236	0.0118403410787258	0.00854783222401263	0.00625929248985164	0.00531716021037288	0.165666254643592
3.78595189600008	15.4880694840002	5.88847526499993	19.3325445030001	5.99419807200005	5.36455044900007	5.20839624000001	5.17885653000007	5.17264280799998	5.15085252100004	0.00737210306177332	0.00465544717740816	0.0048899852735261	0.0233519597576986	0.00668704287988637	0.00539552879686019	0.00491277967707633	0.00472217732229638	0.00492229275335763	0.161700111238721
3.88096818800007	15.8641586370003	6.03268363199991	19.8450908700002	6.14908568000005	5.50395528700003	5.34381214500001	5.31320249200004	5.30631412600001	5.28419768500006	0.00718831702282561	0.00442127722441924	0.00478154612139338	0.00656242167601701	0.00633715175418693	0.00526711355376003	0.00481330230123555	0.00475562064012386	0.00518136610707669	0.15148919402003
3.97423983700007	16.2267783690003	6.17416216299999	20.3385061500002	6.30135705700003	5.64011992700003	5.47595916699998	5.44440199300006	5.43739878200005	5.41491500800007	0.00763765478371851	0.00461159328328542	0.00490941547866372	0.00491850672046369	0.00673037462977713	0.00562455689399196	0.00504614929245449	0.00493160631833885	0.00514880822294844	0.153524160718163
4.06834733700005	16.5987601350002	6.31656514800001	20.8477571780002	6.45464748800003	5.77793116900005	5.60969556999997	5.57741208800006	5.56976765000004	5.54721211500009	0.00698973997760443	0.00459429484417261	0.00493239183654864	0.00663458081634009	0.00595808511899779	0.00510838812402636	0.00466731536193072	0.00459789557364507	0.00483345864569376	0.168383550948252
4.16317988500001	16.9748716050002	6.45964928900003	21.3518566870003	6.60865163900003	5.91613393400005	5.74369656499997	5.71044273300001	5.70214653400004	5.6796245190001	0.00666445447598458	0.00413747518535528	0.00441306966422853	0.164724997980944	0.00570917781879992	0.00494776179759373	0.00454692191493279	0.00435086148849746	0.00465036632903226	0.158436586620911
4.25970835300002	17.3555452050001	6.60576440799999	21.8632345760003	6.76491560500003	6.05607908000002	5.87948434999995	5.84581221300004	5.83679039800007	5.8140626270001	0.00651919770410072	0.00424138697511551	0.00447646103971094	0.00502079895723293	0.00548349335503328	0.00474248960180079	0.00437634035006036	0.00428704061700548	0.00471590301617243	0.176204974631585
4.35375234300003	17.7255886080002	6.74804002499999	22.3619391210001	6.91792474400003	6.19288404699999	6.01218116599998	5.97789734900006	5.96859212700008	5.94588493500011	0.00631890506658341	0.00426920284957821	0.00450212234173037	0.00454572873331784	0.00537643712297784	0.00482619299027046	0.00457547467830164	0.0044652309478813	0.00474780991452583	0.162420049313294
4.44697992400004	18.0999133100002	6.88989033100002	22.876339974	7.07020302900001	6.32938068199996	6.14480223299998	6.10956820000005	6.09991273200007	6.0774576650001	0.00608328195722622	0.00427332496259611	0.00537420284638692	0.00620855166917357	0.00518302951076127	0.00474782751079957	0.00464724031064831	0.00482258024405035	0.00516979285528027	0.16425586163585
4.53853052600002	18.4597478170001	7.02946005500002	23.3662041770001	7.22018748499999	6.46438327999996	6.27574983899999	6.23982011400001	6.22978210200006	6.20712137500011	0.00560102451941196	0.00426344806610886	0.00433657476163394	0.00523788804713205	0.00490476096471073	0.00454371209331314	0.00442496550903706	0.00444176745262352	0.00481635403696064	0.175266597377118
4.63129018500005	18.8250762020001	7.16986508100009	23.8665173290002	7.37139860500001	6.60016003999994	6.40723905399996	6.37072343399999	6.36019248100009	6.33696372000012	0.00541019380538388	0.00401153230713521	0.00418235749624376	0.00709443496165862	0.004779519164516	0.00439790329040423	0.00420693428981679	0.00411537154016335	0.00414296686188095	0.155977228975024
4.72639125800003	19.1993232650001	7.31355832000009	24.373804104	7.52582463100002	6.73845679099995	6.54109955599996	6.50364594900004	6.4923524830001	6.46941172500015	0.00536585295907071	0.00413392079666732	0.00415284379092702	0.0117905192138377	0.00481873695200949	0.00448463858135012	0.00430753587426537	0.00410989746532026	0.00415175793651858	0.1703600654422
4.82490490700002	19.595190625	7.46212587600006	24.9033974939999	7.68584471200004	6.881965753	6.67985953499995	6.64152813799997	6.6297813950001	6.60708782600017	0.00514676850459969	0.00393380970761024	0.004211505221382	0.00720900970261212	0.00464950597446198	0.00439465294958642	0.00430969387973065	0.00439214089289588	0.00450529682752246	0.174444892150806
4.920183941	19.9767516509998	7.60627162500007	25.4069485239998	7.84101299100006	7.021361364	6.81515658799998	6.77619036399997	6.76378606900011	6.74119472300022	0.00493455189001724	0.00394070405827706	0.00393018466191555	0.0048692932627754	0.00449922312995446	0.00427207089520972	0.00412699109686764	0.00420886543684005	0.0042859042265031	0.159802853312824
5.01474330699997	20.3568218689999	7.74958642200005	25.9175790489999	7.99449913500005	7.15929377899996	6.94913582199994	6.90930107400002	6.89656917800011	6.87357225200024	0.00481050388769902	0.00404475788417752	0.0040308055019338	0.00600634841138949	0.00437384930615708	0.0041389295500911	0.00387018168122586	0.00391942563224587	0.00429053595673944	0.185347171038724
5.10741873899994	20.7188777089998	7.88962278200002	26.4077948489998	8.14471702500002	7.29436774599999	7.08004149899993	7.03924056900001	7.02622113000009	7.00261228100026	0.00458387047768753	0.00401290995954701	0.00423093581462319	0.00524711244830537	0.00429880716710528	0.00414590883438011	0.00419766409252738	0.00446396548067483	0.00508390076808871	0.171484509986104
5.20134221399991	21.0920468169998	8.03267916599997	26.910393819	8.29782503699997	7.43229321199996	7.21374016699987	7.17211958699998	7.15842170200009	7.13485955500027	0.00670950338239834	0.00370806511400455	0.0039518126491711	0.011578153166931	0.00527830616755021	0.00441778982943321	0.00398268336240836	0.00383468410149	0.00412114793760217	0.185073325505446
5.29364530899997	21.4609507559998	8.17249921799991	27.403175459	8.44810436700004	7.56786052799992	7.34504780899987	7.30268947899998	7.2884321600001	7.26482806300026	0.00460745939922703	0.004158449382528	0.00390109660540357	0.0204285424499548	0.00432043379979253	0.00418066470872151	0.00403316441837308	0.00395985951476576	0.00416297808372874	0.149734805182866
5.38534490599994	21.8185939119997	8.31118736999985	27.8892177860002	8.59759936300006	7.70239133199991	7.47572541699987	7.432267707	7.41791002200011	7.39391841800022	0.00473712016229676	0.00449962554977844	0.0043970011115453	0.00837278981675978	0.00452938811154099	0.00467396377983148	0.00464840813626874	0.00459475152076219	0.00482477291260495	0.160422502531849
5.47900874999995	22.1924494899997	8.45379174899988	28.3902572040004	8.75037833100009	7.83998945899994	7.60867891499985	7.56494753799997	7.55027296300009	7.52610023900022	0.00449465380910622	0.00408134873903751	0.00403087057272914	0.0341243362304925	0.00432815095678399	0.0041352876892839	0.00415036896386358	0.00418248332739224	0.00429841371919064	0.161590070006086
5.57017090799998	22.5472043919996	8.5923677879999	28.8743259620004	8.89859901800004	7.97306546699993	7.73846140799986	7.69344727199995	7.67833068000005	7.6543963780002	0.00440420824823181	0.00421441545818115	0.00396354749249993	0.0105411444551361	0.00418468476596008	0.00444544943576998	0.00488909642425606	0.00510666376476689	0.0053424466271489	0.16802524911618
5.66264003599994	22.9032815769996	8.7333309569999	29.3650776460002	9.04946020700013	8.10887262899996	7.8703352759999	7.82506287299995	7.80970925100002	7.78512411200018	0.00428216587376549	0.00386582131633848	0.00373460842443036	0.0203714460774657	0.00404931634271308	0.00391793217636922	0.0038735867497256	0.00391297051525913	0.00453467389181125	0.147430792480237
5.75400840399992	23.2583490089995	8.87273086799989	29.8538332430004	9.19862234700016	8.24304479299999	8.00085760899989	7.95499547199994	7.93950281899998	7.91427115600016	0.00412802139639179	0.00384858602246224	0.00387196124960466	0.00428806179819821	0.00390962187007778	0.00379188906749082	0.00368929588628928	0.00373310534533115	0.00390123051226368	0.173860741240002
5.84482065399987	23.6152000289996	9.01048341799993	30.3367935490005	9.34660768500015	8.3757625809999	8.12993990299985	8.08318423799991	8.06704179099999	8.04187204000015	0.0043419949635737	0.00395222216368775	0.00388578629006187	0.00482152749528743	0.00417848083044292	0.00403736162706841	0.00394778687814445	0.00397093300136005	0.00432462823009988	0.149119466617273
5.93737034099991	23.9776247329996	9.15015825099993	30.8390072780004	9.49547782700011	8.50977228099991	8.25975820599991	8.21288411999996	8.19574304600002	8.17040257300023	0.00410637011587307	0.00373012500275115	0.00372514829562772	0.0126416125216972	0.00398805318597826	0.00379921460627776	0.00371676273537202	0.00381665844362385	0.00393098494609163	0.181014828522458
6.02845016299987	24.3351638819996	9.28852646199985	31.3250109460003	9.64341281200018	8.64284329799989	8.38863246299998	8.34068847899995	8.32356265400003	8.29841988600026	0.00420964986282375	0.00383284268275518	0.00379899268093674	0.00519933061019151	0.00404962464616265	0.00388848800039574	0.00371021505811959	0.00376163059288285	0.00400616463686817	0.160701243543104
6.12171231399985	24.7095510699997	9.43016748999986	31.8231800490002	9.79553548500019	8.77928477299991	8.52056620699989	8.47224710599999	8.45489357199998	8.4298402070002	0.00423932544099978	0.00384255191030321	0.00371958701436778	0.00369765778841133	0.00420503547277059	0.00412371026885757	0.00408773545726109	0.00427373072364654	0.00455251967751923	0.171374418329658
6.21586439699987	25.0787486979995	9.57259821799985	32.3253086080002	9.94868476500022	8.91681870299989	8.65348686699994	8.60458797799993	8.58661894399997	8.56164617300019	0.0039527874616846	0.00367521836551132	0.00369608253398375	0.00726642704310109	0.00379200943232506	0.00371496841673267	0.0036581714419344	0.0036772491153379	0.00402500497294881	0.16793441010754
6.30619760399989	25.4364951609996	9.70991884699985	32.8110585470003	10.0957806410002	9.04898598999991	8.78214735499985	8.73289673300004	8.714211807	8.68873684300017	0.00400221609205623	0.00363836852045294	0.00359942928614195	0.00630423913923543	0.00382412893631648	0.00374221660267023	0.00371294370807825	0.00373860546469799	0.00417332438904353	0.176060147793281
6.39955673199994	25.8074490229997	9.85103982699983	33.3096128100004	10.2470671790001	9.18429584299997	8.91359034699989	8.86400337000006	8.84459170099993	8.81939048000008	0.00389106983564264	0.00342959748707724	0.0034891106228934	0.0202431140203429	0.00372054340942243	0.0036178761564684	0.00346802998437664	0.00339674857600448	0.00369646231888749	0.174107538580455
6.49307039299995	26.1772434299996	9.99189703599979	33.8112047010007	10.3980396800001	9.31993171499995	9.04502714999982	8.99459033300003	8.97495313199996	8.94951739100006	0.00400666030420773	0.00352716961963973	0.00347175417325943	0.00370263614232543	0.00390160866248306	0.0038820959895361	0.0036583692037793	0.00359839341939159	0.00372186654503027	0.174842282078632
6.58418589099992	26.5346657549997	10.1303729459997	34.2962371310005	10.5462708120002	9.453630931	9.17449649799974	9.12337962199996	9.10345840799985	9.07809475600006	0.00416659752627565	0.00416397730630077	0.00403712677675309	0.00536874227107989	0.00417377731237738	0.00413104135510388	0.00418390883852148	0.00425863782150635	0.00469164441697856	0.166367807949018
6.6756680459999	26.8983516719996	10.2689732219997	34.7912918810003	10.6953235220001	9.58740595900003	9.30393108099977	9.25217414700001	9.23245256699978	9.20645628300001	0.00396265330628024	0.00342162879877542	0.00337297741882722	0.00350178701376089	0.0038256292513388	0.00375229903055285	0.00372975724688576	0.0036686415968454	0.00373673546222774	0.147376477778023
6.76730377299988	27.2633004439995	10.4081959039997	35.2850336050001	10.8448451500002	9.72188520700005	9.43492068799971	9.38206367000005	9.36214772699977	9.33589124900003	0.00368665330292873	0.00334822994300618	0.0032652398792701	0.0196540383553848	0.00355752556207947	0.00344168141239785	0.00348222301497977	0.00365998132337701	0.00395755958955352	0.179080904193678
6.86138363499989	27.6377402429995	10.5509940279998	35.786874196	10.9978368020002	9.85945946600001	9.56846961699973	9.51484003100007	9.49435294999967	9.46775932300001	0.00406501872596659	0.00381667862171029	0.0036955622228585	0.00897859305062574	0.0039867892905405	0.00381560978199421	0.00378341817785806	0.00362743853412414	0.00381673657574094	0.158296763393408
6.95157070099989	27.9933303309994	10.6888308869998	36.263722987	11.1450758950003	9.99178672100017	9.69670118699977	9.64255886900007	9.62204234099971	9.594856	0.00372385963133287	0.00318816484218563	0.00303488691711116	0.00325167296442908	0.00363616299456091	0.00344859075500973	0.00347039292124874	0.00344944585785113	0.00343105940208492	0.171756083048063
7.04605751099987	28.3696587139993	10.8313025929999	36.768601776	11.2981648250003	10.1289145120002	9.82944802099976	9.77505078000011	9.75403047599958	9.72654252399993	0.00368439370639773	0.00325695876208193	0.00340480556519671	0.00518687720776988	0.00363006591459547	0.00349692432332966	0.00355740929400217	0.00368301070981982	0.00403055696744303	0.171743425874424
7.1401083389999	28.7387150139994	10.9743959179999	37.2799786720002	11.4510600510004	10.2668516740002	9.96315128799976	9.90767357700006	9.88630331099958	9.85862859699996	0.00368737551869489	0.00319909132588256	0.0032202578635932	0.00983316157789952	0.0037925429737111	0.00370062233713634	0.00366819207792373	0.00377384223188392	0.00364225734412972	0.156834397559678
7.23328802399989	29.1087033039992	11.1158083159999	37.777415005	11.6033536850004	10.4035698370002	10.0954705849998	10.0392826630001	10.0174851169996	9.98963151199988	0.00384180381496428	0.00338339183612293	0.0032493355092198	0.0487906557575291	0.00382873612414233	0.00370160850071761	0.00360800168911606	0.00362038626694226	0.00349396465051734	0.146169100829672
7.32274921799986	29.4694445379993	11.2511450399999	38.2574709579999	11.7487351310004	10.5346609760002	10.2225583529998	10.1656095600001	10.1432552389996	10.1152668919998	0.00366355080029385	0.00345510826465922	0.00338536616892739	0.0036287986829063	0.00363983330292762	0.00358636683378717	0.00362922643317029	0.0039138687263807	0.00430120619972057	0.152637739059467
7.41545642199986	29.8355411679993	11.3909182569998	38.7480298149999	11.8984791010004	10.6691870260002	10.3527236309998	10.2959285020001	10.2723720659996	10.2448208189999	0.00362878557035352	0.00300866375391816	0.00304599848901747	0.0222170254002003	0.00359634193162618	0.00352192753349054	0.0034517086189645	0.0036027829738308	0.00366768295261219	0.159804994212528
7.50509428799986	30.1942099989993	11.5269302019998	39.2324596409994	12.0444112980005	10.8000507230002	10.4799059659997	10.4226988720002	10.3993420339997	10.3709774819999	0.00396561418123531	0.00369555404559715	0.00369701212015176	0.00398264866457941	0.00381411865514324	0.00378134667514586	0.0036276413268271	0.00373754479177603	0.00400143916096588	0.165960574142076
7.59680065999982	30.5564553139993	11.6657847459999	39.7292982689992	12.1942034830005	10.9345939220002	10.6103911459997	10.5521773300001	10.5289120689996	10.5000753529999	0.00350959991948011	0.00331877516078377	0.00322622128391674	0.0055951344313999	0.00342001595539817	0.00342008134804073	0.00338168644972857	0.00354491894809267	0.00358333533013063	0.15271593838474
7.69010162799988	30.9263905739994	11.8074186269999	40.2336875559995	12.3488848560005	11.0725956440002	10.7426192709997	10.6837007550001	10.6607929019996	10.6308174279999	0.0037714719073103	0.0034458600705084	0.00349354733625065	0.00352308458959491	0.00366793035995819	0.00375605955486438	0.00370278409902269	0.00385466116853857	0.00398207915725136	0.148615371024696
7.78135580299995	31.2965229589994	11.9460231839999	40.7368533299995	12.4985359100006	11.2069160600003	10.8726290309998	10.8133617040001	10.7897792339996	10.7595266759998	0.00356754574466937	0.00303851156945476	0.00303474744124604	0.00320953861228352	0.00342165593644229	0.00340237459262281	0.00332231650169949	0.00335627359663001	0.00364646142544147	0.153955671910364
7.87263670899997	31.6598509359994	12.0843701049998	41.2317396799993	12.6473373320006	11.3406266630003	11.0022647759998	10.9427080460001	10.9185704689995	10.8884523019998	0.00348202011681992	0.00298100315376784	0.00305622578303822	0.00651910814943297	0.00328043733998507	0.00324290591618976	0.00317225722058661	0.00319291731802688	0.00331390091007406	0.177436783254563
7.96366129199993	32.0246054359996	12.2231071509999	41.7261994459992	12.7962028400007	11.4742718580004	11.1313991919998	11.0712347780001	11.0468682459995	11.0166744939998	0.00358356291245417	0.00303482555999312	0.00301635714785727	0.00701276547610279	0.00330727419353417	0.00322390744519227	0.00319238584973523	0.00313245155805972	0.00306150977300099	0.168052168214739
8.05570869699993	32.3980984889996	12.3622088399998	42.2315518019995	12.9455709640007	11.6083228430004	11.2612407739998	11.2003807920001	11.1755474829996	11.1453954419997	0.00346426135575569	0.00314431310589022	0.00324973357188128	0.00369206744420178	0.00330972762713633	0.00322565916712234	0.00328278519927632	0.00343069093577043	0.00374597500625116	0.174589553935534
8.14648259599995	32.7648268579998	12.5001432559999	42.7278392049995	13.0941219340006	11.7422921600003	11.3908213989998	11.3293646080001	11.3039640959995	11.2740477719997	0.00368676763139935	0.00357011276168455	0.00365552912602911	0.00542507164182058	0.00365146656981058	0.00357656099078454	0.00361733793606351	0.00353849091859908	0.00369295060656033	0.166537037697778
8.2391795409999	33.1372892819996	12.640688249	43.2205965899992	13.2452584240007	11.8780645870003	11.5223472099998	11.4601921630001	11.4342827509996	11.4044853989997	0.00338333493569023	0.0031508908550644	0.00308830196435029	0.00534895758417803	0.00332119959177584	0.00324157523940958	0.0032410902626232	0.00323164401889344	0.00336829712572873	0.16410579783942
8.32924745999995	33.4995048429995	12.77751838	43.6974022819991	13.3923739080006	12.0108143900003	11.6506700609998	11.5881491380001	11.5615694449995	11.5320324439997	0.00350058759442987	0.00300762218987802	0.00295302527226033	0.0158991035240969	0.00343841621168929	0.00326219305521497	0.00323371590063627	0.00305268606967369	0.00298488854993792	0.146701828021971
8.41980773899988	33.8622493079996	12.9151815969999	44.1836235229991	13.5401652470006	12.1435541530003	11.7798338159998	11.7161762130001	11.6893597099995	11.6595213919997	0.0035023545829314	0.00304457699604239	0.00314455898349581	0.00941502324352067	0.00344325681058582	0.00331036383868872	0.00334253810911066	0.00323959913772555	0.00345924711992229	0.144132618106529
8.5105963219999	34.2344111509997	13.053783937	44.6805908349993	13.6887953550006	12.2768733080003	11.9090746389997	11.8449158740001	11.8178176489995	11.7876662799997	0.00346756452213983	0.00309572424220688	0.00322133813833931	0.0175884121576921	0.00344469870402804	0.00330077482837921	0.00329342099155293	0.00308843527319674	0.00321185634568048	0.173046345340746
8.60161230299998	34.5935920779998	13.191685585	45.1626238219994	13.8369018200006	12.4101904650003	12.0382400779996	11.9731103750001	11.9457436019996	11.9154202299997	0.00332995519047988	0.00295544387143766	0.0029414973263306	0.0096991739690402	0.00327767799346614	0.00319928397651794	0.00319821251950457	0.00306100848678598	0.00318034904376431	0.151837951884111
8.69576258200003	34.9679245349999	13.3350871240001	45.6608264429999	13.9900477100006	12.5479486700002	12.1717998389996	12.1056089690002	12.0781407319996	12.0479776159997	0.00345664443113925	0.00316986197354677	0.00325525356346238	0.00742391979844039	0.00347059107094021	0.00332215942600779	0.00337232352356574	0.00329316551194441	0.00368068978909276	0.139435584850446
8.78856925200003	35.343176197	13.476016659	46.1550256210002	14.1407344730005	12.6831395840003	12.3030094819995	12.2365592540002	12.2082012839996	12.1780858399997	0.00348656134640949	0.00328541413485042	0.00319545887609798	0.00804726217990257	0.00346374174184192	0.00329141662410335	0.0033010288264236	0.00317605625479064	0.00342341058149115	0.204467205212095
8.87945960700013	35.7133774760005	13.613733182	46.6396964590001	14.2895484070006	12.8164051980003	12.4324371789996	12.3652826150001	12.3364087909996	12.3062013269997	0.00331333260307314	0.00287436420158309	0.0029138321048202	0.00732456256819227	0.00323876911363614	0.00314068165830608	0.00312342634971674	0.00295973126923105	0.00314754770788081	0.168207824570246
8.97048334100012	36.0791128680001	13.7520019139999	47.1248770760002	14.4381531330006	12.9500199220003	12.5618298489996	12.4939127770003	12.4646166169995	12.4344286459997	0.00349431185137764	0.00303972712681838	0.00301811518765955	0.0284230213622881	0.00342922365192456	0.00333406942946547	0.00325683653893769	0.00310274767380189	0.00331196128663632	0.151540255151806
9.06274823800013	36.4481966250001	13.891602236	47.6100906849998	14.5883050980006	13.0845333030003	12.6926518149996	12.6239382260003	12.5939564309995	12.5636569489997	0.00371990091403201	0.0034328949937763	0.00330278594541268	0.00464462431873094	0.0036669536320288	0.00357537758325772	0.00350243342614904	0.00332584941191095	0.00341105018971236	0.174510096721982
9.15297956300021	36.8138653879998	14.028830732	48.0967418049997	14.7359954910006	13.2172522150003	12.8211048309995	12.7516352930003	12.7214545919996	12.6911656159998	0.00324449340309984	0.00284113623598948	0.00284431076945308	0.00563938787605215	0.00307251539961265	0.00303184674684479	0.00296262437477821	0.00284313347140847	0.00301416350487998	0.158005776030426
9.24335624800026	37.1743478899999	14.1658129990001	48.5821416209995	14.8834987380007	13.3502043850003	12.9502299579994	12.8797659950002	12.8492120119996	12.8189357569998	0.00328709101387973	0.00314293011182042	0.0031613391083047	0.00415193981797802	0.00322324612313346	0.00322480638280684	0.00320273147776045	0.00315957507261295	0.003493251237638	0.153163131059085
9.33745666300026	37.5484624459995	14.308617918	49.0913555799993	15.0362913560007	13.4880486680004	13.0842448449995	13.0130462350002	12.9818736339996	12.9517167049997	0.00321970774954436	0.00276456131333548	0.00273760791734781	0.00321236126650072	0.003121066541349	0.00310014267164325	0.00298547116613994	0.0028157479452208	0.00299914168002215	0.173095627331531
9.42936320800016	37.9109110149997	14.448560362	49.5772172389993	15.1863058260007	13.6231593980004	13.2154982779995	13.1434119380001	13.1117102259996	13.0813481139997	0.00335267982671014	0.00300573557309563	0.00297028854141904	0.0161164877853291	0.00326835789941819	0.00327898416848355	0.00325016255297778	0.00308713372896078	0.0033676508952633	0.148790728245734
9.51865724900016	38.2708005559997	14.5844126470001	50.0574781059994	15.3320405790007	13.7547458080005	13.3433191649995	13.2701437320001	13.2382031199996	13.2075952129996	0.00325737461742626	0.00297671545822287	0.00295024938256418	0.00428620944079626	0.00311619263889199	0.00312061809780719	0.0030509927674904	0.0029674449288571	0.00320003625020623	0.179630464438692
9.60851875500015	38.6308601729997	14.721304284	50.5450012709992	15.4784282580006	13.8863762450005	13.4709285239995	13.3972587310001	13.3647710019996	13.3341575309997	0.00334013440366174	0.00305757255537424	0.00308233734708106	0.00339705415636754	0.00320447653045095	0.00323183750659859	0.00316993848997379	0.00316253879432571	0.00358318084982713	0.156595391105784
9.69989644400015	38.993632553	14.859638399	51.0366306289995	15.6271393420005	14.0190486860006	13.6000085369995	13.5254745620002	13.4926104219997	13.4621270289997	0.00362297276768643	0.00356475546538989	0.00353982588921068	0.00533782318268805	0.00357594331330062	0.00360456452455702	0.00356046599855974	0.00355142220186293	0.00390077095439328	0.145987314268033


==> MATLAB/SuiteSparseCollection/results/abb313/res_over_iter.txt <==
k	rt_srk	rt_esrk	rt_hb_double_inexact	rt_hb_opt_beta	rt_hb_beta_0.1	rt_hb_beta_0.2	rt_hb_beta_0.3	rt_hb_beta_0.4	rt_hb_beta_0.5	rt_hb_beta_0.6	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	0	0	0	0	0	0	0	0	0	0	0.687260095928357	0.590993478078023	0.532301843877387	0.62076611499241	0.686711247134033	0.657362551190116	0.632241033251034	0.622390384890528	0.620222273178072	0.604007172277194
101	0.002312097	0.011645991	0.003485434	0.008078642	0.003955598	0.002154693	0.002535301	0.002006635	0.001892649	0.001975003	0.586012331189678	0.246689235498363	0.210371410224394	0.296043496986507	0.574169641139535	0.508505425780055	0.45543263047357	0.41133964695917	0.397868973786032	0.328566570334234
201	0.00383324	0.015158009	0.00560108	0.011566258	0.00555194	0.003506729	0.003969314	0.003414772	0.003195354	0.004511364	0.393738055439989	0.298503346803333	0.192543852652306	0.298111035211414	0.382277243370095	0.365906757131737	0.301595599129317	0.233444862125783	0.22220862262825	0.194762567738008
301	0.005777943	0.020231952	0.007915233	0.015866914	0.00752834799999999	0.005573145	0.005553618	0.005320052	0.005272687	0.006093181	0.34639955558814	0.233789838642408	0.145957228849074	0.252613755469623	0.327579538471321	0.278125364175563	0.229329627503021	0.195379934979192	0.17611608909436	0.158022086120646
401	0.007109748	0.023622034	0.00996047600000001	0.01889687	0.009440657	0.00742788899999999	0.007208726	0.00688878	0.00669296600000001	0.007688893	0.222264938573817	0.176744117996679	0.126219351287377	0.17513625452496	0.207235654613239	0.200922707195749	0.178901494797841	0.153305952283184	0.156270818021328	0.15867504193291
501	0.008350538	0.027281365	0.01244777	0.022588382	0.011215211	0.00895311999999999	0.009610196	0.008415974	0.008082631	0.009288029	0.181202602837037	0.159219844015423	0.120981016982833	0.133695277691376	0.173233043942724	0.167460112275847	0.153302952270448	0.147164347974374	0.140994107820741	0.129114319683238
601	0.00904513899999999	0.029125609	0.013766223	0.024162742	0.012399715	0.00992363199999999	0.010544228	0.00937744500000001	0.009025162	0.010278571	0.174416686206362	0.328862964692465	0.225320118583128	0.307942323346069	0.172941851241331	0.180188645091975	0.189733027230181	0.199110953567864	0.210671324218142	0.228305391972518
701	0.009701545	0.03084047	0.014903885	0.025674992	0.013409013	0.0109168	0.011460657	0.010357085	0.009897613	0.011113054	0.118238061252551	0.0859215318561773	0.0591625947831695	0.0622610045597781	0.111485579873521	0.106397567434457	0.101027793523866	0.0951176754214034	0.0819961052115209	0.104812055776903
801	0.010257407	0.032390393	0.015882007	0.027097524	0.014261926	0.011704954	0.012256581	0.011133666	0.010671387	0.011860254	0.116361768854611	0.0716060812505862	0.0580957711737729	0.0599379565826391	0.11032785789493	0.104901380778184	0.0998341121721982	0.0943037535627902	0.0792340424062294	0.101017093682468
901	0.010971566	0.034282775	0.017063076	0.028865196	0.015478986	0.012653323	0.013283497	0.01204614	0.011768097	0.012772724	0.108375210217335	0.0662175059985386	0.0567800498549551	0.0560665960011073	0.104013478295042	0.0996182006916871	0.0957542599371029	0.0861750803507333	0.0754073623634618	0.0987578733380988
1001	0.011474807	0.035771522	0.017943471	0.029917847	0.016274982	0.013339049	0.013997007	0.012720656	0.012432419	0.01343524	0.108990929191827	0.0590616458437497	0.0564371337547529	0.0565056562471952	0.104782533618571	0.100393069065722	0.0958267845243197	0.0827257582487119	0.0757035729834608	0.0988762002735403
1101	0.012600371	0.039323143	0.019621937	0.031369503	0.017882412	0.014536835	0.015197376	0.013918	0.013569255	0.014865163	0.105482261876318	0.0581778676928358	0.0563949971501985	0.0554574580949486	0.101761703041249	0.0948555497226303	0.085495642348205	0.0814557210140124	0.0747554164526496	0.0977268395117769
1201	0.0133557	0.041076416	0.020730037	0.032426594	0.018902954	0.015513274	0.016153737	0.014918139	0.014557212	0.01588427	0.105347354303795	0.058431676171088	0.0563398378061006	0.0553463540184416	0.0936476673187775	0.0891720585320502	0.0849448559968901	0.0809673040881939	0.0739913633262152	0.100614723048094
1301	0.014072314	0.043040991	0.021958088	0.033669728	0.020003425	0.016636382	0.017191911	0.015957667	0.015658173	0.016926125	0.0899939674038215	0.0324775270547319	0.030587037090057	0.0220454424599887	0.0797682713451447	0.0748991583179812	0.070242429889119	0.0663398640205555	0.0569509893706813	0.0858410380157804
1401	0.014860809	0.0450999669999999	0.023290029	0.035436424	0.02119568	0.017748167	0.018226061	0.016953838	0.016712608	0.018012812	0.0862498603971103	0.031422671595601	0.028977626428011	0.0164091960108351	0.080113704742696	0.0741664425538838	0.0679443178533713	0.062514789078205	0.0520005608752675	0.0834529200258019
1501	0.015505635	0.0464084789999999	0.024415897	0.036393759	0.022185075	0.018665093	0.019191683	0.017850859	0.01763949	0.018912565	0.0808658253005501	0.0299304465410319	0.0284788885985739	0.015459199817106	0.075732874147179	0.0706360685444322	0.0662151686649361	0.0620260268205625	0.0517646933833705	0.0828116775490941
1601	0.016255902	0.0484723149999999	0.025683016	0.037871519	0.023340242	0.019658738	0.020173165	0.018857694	0.018629746	0.019880741	0.0810123071252901	0.0284190142795554	0.0283826841942045	0.0142453568649162	0.0761605922406974	0.0709569326038363	0.0659895763339493	0.0613531610311261	0.0509130132753101	0.0830972032091708
1701	0.017022033	0.0498920639999999	0.026837672	0.039280536	0.024501414	0.020686521	0.021140568	0.019887925	0.019660269	0.021086784	0.0817920882825939	0.0284188967211948	0.028382630710509	0.014233387319934	0.0766617534975644	0.0712490836174752	0.0661914390305454	0.0615479397350381	0.0506514590664085	0.0827086567605278
1801	0.017640338	0.0510106389999999	0.0278164990000001	0.040064426	0.025382636	0.021501135	0.0219437870000001	0.020679502	0.020449544	0.021887233	0.0785133178709678	0.0282956085965818	0.0283208462069639	0.0142732137271057	0.0741083937252751	0.0694287428862522	0.0652456580385222	0.0616120408979185	0.0511243575110487	0.0826607977476936
1901	0.01838609	0.0526417159999999	0.0289277660000001	0.041307557	0.026405426	0.022500256	0.0228155420000001	0.021562251	0.021426737	0.022746226	0.0717351455068541	0.0422857180491013	0.0211892758328487	0.0118765872149901	0.0687256391397969	0.0658108717259742	0.0624295810532252	0.0471097605860884	0.036952191565876	0.0780270191566223
2001	0.018923466	0.0542287899999999	0.0298657940000001	0.042345104	0.027230243	0.023249387	0.023553142	0.022287482	0.02214971	0.023465919	0.0674707455157454	0.0228193468524097	0.0158770255662358	0.0107413342656566	0.0630050121600943	0.0582044213843413	0.0539817725460599	0.0470861642268394	0.0371819625538555	0.0785282567384146
2101	0.022416204	0.0562651149999999	0.0311827760000001	0.043768606	0.028436373	0.024299763	0.025593704	0.02661087	0.023186635	0.024463039	0.0628206405124837	0.0211553083120554	0.0231681270814682	0.021194268938493	0.0590383241996959	0.0552344376499525	0.0524669242869171	0.0519699597488447	0.0462948697673207	0.0952021665951145
2201	0.024356183	0.0590721249999999	0.0332214590000001	0.046305319	0.029729242	0.025401329	0.028458341	0.028791111	0.024514867	0.025716923	0.0564100601840509	0.014511764230965	0.0141765267337918	0.00932106488081139	0.0514545173518082	0.0462767300447433	0.0417664445267922	0.0384022735959929	0.0285572352193797	0.0757529604923468
2301	0.025079555	0.0608995429999999	0.0344797460000002	0.047682043	0.041020742	0.026439463	0.029446175	0.029756392	0.025508575	0.026741162	0.0492752321246652	0.0115522970590374	0.016028339705237	0.0109965339194673	0.0441550070937442	0.0389829212460742	0.0337283698652447	0.0384318350791069	0.0446707583254077	0.0871900586602558
2401	0.025746873	0.0629884769999999	0.0356637930000001	0.04895121	0.042039688	0.027360127	0.0303585570000001	0.030653253	0.026406147	0.027634114	0.0488133081950977	0.0089862264093227	0.0118162684541763	0.00795277287002575	0.0438719514307444	0.0389053015616878	0.0324477480244433	0.031427116824929	0.0219348800068344	0.0743574246463933
2501	0.026452533	0.0648503029999999	0.0369799850000002	0.050433875	0.043118586	0.028309864	0.0314103680000001	0.031602753	0.027330361	0.028552055	0.0482080085978384	0.00916237258402745	0.011933400708436	0.00780283403864234	0.0433587847343641	0.0385140992324345	0.0317262379074973	0.0308283199633773	0.0218179588385642	0.0740803102904633
2601	0.027069932	0.0667121709999999	0.0380659260000002	0.0514031750000001	0.044095848	0.029228626	0.032251426	0.032471125	0.028176534	0.029386171	0.0483596772253128	0.0093217120163906	0.011935896958456	0.00764639676792137	0.0434253481553181	0.0385330673225799	0.0315397802028767	0.0307299936430352	0.0218827736216248	0.0740431445801221
2701	0.02767051	0.0682578899999998	0.0391087290000002	0.05266117	0.045032994	0.030222925	0.033155493	0.033274976	0.029063524	0.030207095	0.0479472919332805	0.00934773741916525	0.0119344820628112	0.0076406525466344	0.0431717756498071	0.0361183281348885	0.0313994890883804	0.0306942236273943	0.0219187957694153	0.0740360756122917
2801	0.0281750440000001	0.0692744199999998	0.0399542460000002	0.0533534170000001	0.045797457	0.030927177	0.033850884	0.033988062	0.029780177	0.03089367	0.0481209264826242	0.00934749262621277	0.0119346611534096	0.00772129007782068	0.0433075625504017	0.0358521902869373	0.0315155902652937	0.0307918973059482	0.0220559593187515	0.0740355105649982
2901	0.02866163	0.0706030509999999	0.0407470620000002	0.054119104	0.046533785	0.031680062	0.0345378000000001	0.034645517	0.030436724	0.031552128	0.0482708368116057	0.00935646584476921	0.0119346089845221	0.00770808613939065	0.043378535483357	0.0359499902626424	0.0315078780253958	0.030796299677162	0.0220166401336411	0.0740349493736529
3001	0.029168709	0.0718383509999999	0.0415278770000002	0.05492416	0.047283612	0.032429303	0.0352228480000001	0.0353132439999999	0.031146625	0.032219073	0.0476032707383875	0.00937544939770831	0.0119332839684032	0.00767451341864929	0.0429762951422218	0.0351601114850487	0.0314503198099709	0.0311898198816148	0.0230061383493602	0.0742821540896415
3101	0.030124472	0.0740761859999998	0.0432795770000001	0.056952974	0.048779294	0.033749446	0.0366459930000001	0.0368218179999999	0.032539248	0.0336464079999999	0.041236877456917	0.00831880717784824	0.0106914185089978	0.00597990168913788	0.0358290768571798	0.0286954492744897	0.0259883929566843	0.0272531402579343	0.0192633334006419	0.0737457111583289
3201	0.030672797	0.0754485879999998	0.0441479010000002	0.0578398569999999	0.049728027	0.034546742	0.0373430090000001	0.037539879	0.03323161	0.0343341629999999	0.0410434309923361	0.00851923318218747	0.010876008581164	0.00595985324990545	0.0342710034403927	0.028897084752816	0.0262154329631833	0.0274924916703708	0.0197921436967042	0.0736473404792142
3301	0.031206536	0.0767971949999998	0.0451139950000002	0.0585799009999999	0.0505365949999999	0.035300559	0.0380761510000001	0.038265942	0.033965333	0.0351764869999999	0.0411141873604723	0.00847271739314513	0.0108764935070281	0.00596875047763567	0.034279497085203	0.0288392662868077	0.0260487628091051	0.0273015722390318	0.019658642154106	0.0736052761073479
3401	0.031716476	0.0780876969999998	0.0459766750000002	0.059200087	0.0513459609999999	0.036008085	0.038781392	0.038976251	0.034656384	0.0359256239999999	0.0411010690601934	0.00992093505738755	0.0124535523933884	0.0101311720994417	0.0347271329363262	0.0289752318562227	0.0266954563867513	0.0284242676661655	0.0218372688553672	0.0745126553291138
3501	0.032176551	0.0793731269999997	0.0467816860000002	0.059810596	0.0520477169999999	0.0366531899999999	0.039421168	0.039607604	0.0353208829999999	0.0365522579999999	0.0410012282889805	0.009328093946125	0.0117727989648415	0.00928628543283041	0.033843645648123	0.0281147609441054	0.0236096487581125	0.02310007015793	0.0207187327262506	0.0956378544876099
3601	0.032717146	0.0806475019999997	0.0478890040000001	0.060678526	0.0528876559999999	0.0374164229999999	0.04022528	0.040425914	0.0360751389999999	0.0372805419999999	0.0406640475701824	0.00766353735075339	0.0101392889248762	0.00703950225246087	0.0330395693858498	0.0274499433898964	0.0228066276799416	0.0221267987575012	0.0196276868221933	0.09515873559495
3701	0.033302902	0.0822419719999997	0.0489016770000001	0.061436646	0.0537555629999999	0.0382397519999999	0.041240492	0.041291682	0.0368973989999999	0.0381499429999999	0.0353647335218807	0.00588335825488766	0.00855630280815579	0.00274126513386133	0.0272719297709789	0.0219848107253235	0.0179857152902437	0.0189125094940572	0.0181022224407128	0.0949834291639339
3801	0.033776328	0.0836907599999996	0.0497197470000001	0.062239724	0.0544961559999999	0.0388926879999999	0.0418938750000001	0.0419560730000001	0.0375351529999999	0.0387934819999999	0.0330802419415446	0.00605316214071872	0.0074892921269205	0.00264174395129558	0.0275030173467694	0.0222175147879689	0.0180898381690391	0.0187375152205324	0.0169723281210565	0.0947619858918661
3901	0.034299893	0.0849259739999997	0.0507415060000001	0.063066886	0.0552482019999999	0.0396126899999999	0.042560315	0.0426140450000001	0.0382585429999999	0.0394617309999999	0.0332114311639762	0.00580440097203039	0.00728173153349211	0.00272646763047443	0.0273012928539229	0.0220047215918215	0.017909142805069	0.0185758255281463	0.0168665360182119	0.0947448000742402
4001	0.034786521	0.0864761339999997	0.0516159300000001	0.063916368	0.0559936799999999	0.0403117719999999	0.043219738	0.0433131800000001	0.0389112959999999	0.0401116769999999	0.0327412190244908	0.00590368890209415	0.00732509458334877	0.00270217793628213	0.0271422299426201	0.0219322255711853	0.0178656499463609	0.0185780603828972	0.0168086397629823	0.0947536780667872
4101	0.035302125	0.0879944199999996	0.0524907330000001	0.064635897	0.0567850319999999	0.0410361459999999	0.0439352390000001	0.044020766	0.0396215009999999	0.040815325	0.0320969447578891	0.00594503967237062	0.00732505024373969	0.00268515784317941	0.0270468075843242	0.0219761339109171	0.0173407085346001	0.0156353036907756	0.0169355541954127	0.127073716174136
4201	0.035960864	0.0896463809999996	0.05353789	0.065492546	0.0577529089999999	0.0419463219999999	0.044759508	0.044822148	0.040431952	0.041615846	0.0317625630705449	0.00598938866587714	0.00732510478615749	0.00261122964802141	0.0268434437119835	0.0218091132391525	0.0171395372592035	0.0154474552402826	0.0168758947786011	0.12707377050231
4301	0.0365574	0.0913278829999996	0.0544841620000001	0.066177575	0.0587485649999999	0.0428555249999999	0.04571028	0.045756485	0.041322614	0.042513285	0.0316579429361484	0.00598716801423729	0.00732511812741926	0.00263343506257652	0.0269137775110655	0.0219504343033007	0.0173365482045355	0.0156532551645522	0.0169963745404747	0.127081273866564
4401	0.037067714	0.0928967789999997	0.0552807280000001	0.0667476459999999	0.059532408	0.0435632109999999	0.046430589	0.0464473490000001	0.042044375	0.0432000110000001	0.0327302504220212	0.00612274097914242	0.0108346745561794	0.00136736040548918	0.0283497034438654	0.0237057001147041	0.0198426026857273	0.0191359678075236	0.0204538555302716	0.127334880154212
4501	0.037542217	0.0943120859999996	0.056036789	0.0674161859999999	0.060255547	0.0442242619999999	0.047093297	0.0470914340000001	0.042688065	0.0438402470000001	0.0307282056200469	0.00476695226627706	0.00487588061258278	0.00134336792598851	0.0260113576552235	0.0211091953824614	0.0162819593016548	0.0130310166617647	0.0163095037100896	0.0947015209524596
4601	0.038040005	0.0958381819999996	0.056886185	0.0681314099999999	0.061003142	0.044900737	0.0477600519999999	0.0477492590000001	0.043344006	0.0444996100000001	0.0309097923337061	0.00476537656244518	0.0048754039930407	0.0013376644917481	0.0261628596929151	0.0212162883247526	0.0163202429574146	0.0122045685952815	0.0163734958685937	0.0462423022912099
4701	0.0385270139999999	0.0971759369999997	0.057683152	0.0688317849999999	0.061716281	0.045551335	0.048393551	0.0483799560000001	0.043973443	0.0451317370000001	0.0307227063472651	0.00476958166626441	0.00487526941956075	0.00134209660155479	0.0260924943708947	0.0211785182210492	0.0162907466570775	0.0121946350829692	0.0163967878839177	0.0462427874340451
4801	0.03898325	0.0984400919999997	0.058437382	0.0695330649999999	0.0624077	0.04618816	0.049014718	0.049059104	0.0445917910000001	0.0457496760000001	0.0294553285125648	0.00368646794396632	0.00366718853745994	0.000673213654190499	0.0251075407093697	0.0203789797713604	0.0156004613849173	0.00980555034500162	0.015492159133764	0.0461399394201317
4901	0.03956445	0.0999069839999997	0.059499526	0.070560711	0.063314532	0.047034784	0.049791405	0.049869218	0.0454498650000001	0.0465401690000001	0.0251838672438524	0.00354135664642414	0.00335040530762193	0.000802759018059185	0.0208975613021761	0.0164987990052108	0.0122341243847315	0.00916757578240702	0.0155418315213892	0.0461510102171681
5001	0.040162194	0.101291154	0.060411895	0.071121176	0.064211782	0.047869102	0.050534633	0.050588189	0.0461730890000001	0.0472618340000001	0.0250845907964627	0.00313579758837766	0.0025363346492578	0.000502981522310519	0.0207586615101085	0.0163447676840618	0.0120328108564491	0.00891418490776557	0.0154878868164157	0.0461411805065599
5101	0.040632856	0.102404345	0.061262482	0.071907413	0.0649258449999999	0.048527809	0.0511856779999999	0.05123337	0.0468163330000001	0.0479020630000001	0.0252459300210823	0.00316148296919005	0.00245196549839145	0.000362256734908336	0.020928233559897	0.0164753167172787	0.0121197978635938	0.00894190397285582	0.0154424368099129	0.0461331664233241
5201	0.041146108	0.103719176	0.0621709649999999	0.0726559600000001	0.06575872	0.049253074	0.0518993289999999	0.051942245	0.0475446900000001	0.0486073920000001	0.0210892035998984	0.00277104524322399	0.00236623758677067	0.000351065120514819	0.0171507295038703	0.0131840710439752	0.00944675082324826	0.00718495295906549	0.0152779667793708	0.046115970611195
5301	0.0417286759999999	0.105317104	0.0632403079999999	0.0735900350000001	0.0666489290000001	0.050091639	0.052775176	0.052760569	0.048334497	0.0494027020000001	0.0212768347968101	0.00268146409558042	0.00234702311922298	0.000315378049078401	0.0172934552015699	0.0132703530544698	0.00948135238298677	0.00653701072202707	0.0151956033923186	0.069151399356508
5401	0.042262654	0.106659439	0.0641704099999999	0.074314059	0.06747674	0.050840942	0.0535383629999999	0.053488039	0.04908064	0.0501342310000001	0.0213320979932569	0.0026588280018177	0.0023528936605313	0.000331834478197025	0.0173209102309045	0.0132784516344746	0.00948186753403778	0.006041094846792	0.0151570753702227	0.103705894950662
5501	0.042825848	0.107959331	0.0650914089999999	0.075282135	0.0684057230000001	0.0515640820000001	0.0542659799999999	0.054203188	0.049781356	0.0508863840000001	0.0213038419824302	0.00262295178384036	0.00235482807739148	0.000309392487281079	0.0173094129359999	0.0132727779437163	0.009477522667566	0.00591856436243363	0.0151336285331433	0.103704727111628
5601	0.043389134	0.109239617	0.0659058549999999	0.076086014	0.069367567	0.0522980710000001	0.05496724	0.054927544	0.0506137550000001	0.0516263500000001	0.0212404775026687	0.00268265952267496	0.00235477320368459	0.000310442562912333	0.0172647860387659	0.0132342083120159	0.00942702013452836	0.00607762591131232	0.0151468458910703	0.103705880129856
5701	0.043838005	0.110404293	0.0667013649999999	0.076812392	0.070067807	0.0529398780000001	0.055579647	0.055528839	0.051219996	0.0522453460000001	0.0213022686045411	0.00266283495224648	0.00235468845588555	0.000313172031953088	0.0173113241601672	0.0132662733140085	0.00945140812411143	0.00586967343282843	0.0151333264246293	0.0946303487517202
5801	0.044298592	0.111386911	0.0674518069999999	0.077556922	0.070759781	0.0535763710000001	0.056210304	0.056149512	0.0518448300000001	0.0529481520000001	0.0214399891751992	0.00283389952499639	0.00271286976456229	0.000224384817315905	0.017416703808848	0.0133295494739542	0.00949027654735657	0.0060745283118543	0.0151687607533353	0.094632109386077
5901	0.044755158	0.112587786	0.0682585209999999	0.078212448	0.0714521020000001	0.0542063250000001	0.056861684	0.0567656200000001	0.052464353	0.0535626150000001	0.0208418164544517	0.00223678007967203	0.00143792809220553	0.000126687068963573	0.016888476468897	0.0129147004484991	0.00911693415514982	0.00572735475794224	0.0151124373334536	0.0946304966560136
6001	0.0452430039999999	0.113936953	0.0690666929999999	0.0789295150000001	0.072183854	0.0548703060000001	0.057571488	0.0574140850000001	0.053112846	0.0542073270000001	0.019974277992946	0.00180849833434415	0.00154554337715552	9.46426281681398e-05	0.0168524967739768	0.0134972506854286	0.0100121143201461	0.00740757216582465	0.0153884139334506	0.0946409216094586
6101	0.0461296529999999	0.116191238	0.0703835569999999	0.0800426930000002	0.073469946	0.0560595820000001	0.058800935	0.0590238280000001	0.0544500280000001	0.0555715970000001	0.017302049886195	0.00180982305926294	0.00137810328159392	0.00012208654671724	0.0137318497838213	0.0102268555344019	0.00700448042721727	0.00443245095674518	0.0150030171978099	0.0946271493327022
6201	0.0467203869999999	0.117520998	0.0713082169999999	0.0809339540000002	0.074367152	0.0568898570000001	0.059821044	0.0598493800000001	0.0551782310000001	0.0563991540000001	0.0170157685409575	0.00141340914607841	0.000955682081853781	6.39685839072978e-05	0.0135366702854074	0.0100615680562738	0.00680217724814421	0.00341928154540994	0.0150820573638403	0.094628715558643
6301	0.04721131	0.119087336	0.0721384519999999	0.0817418110000001	0.07511054	0.0575461040000001	0.060517082	0.0605274340000001	0.0558557440000001	0.05701232	0.0147145091457019	0.00127501166420432	0.000741998933916222	8.15161375926791e-05	0.0114574742983774	0.00832581996087092	0.0055284142685196	0.00331245343415509	0.0147563147186802	0.0743902597485169
6401	0.047695064	0.12041135	0.0729882799999999	0.0824746590000002	0.075833536	0.0582063290000001	0.061169689	0.0611794900000001	0.0565077070000001	0.05766554	0.0136031816405857	0.00106115441103972	0.000712057649292779	5.96122967061033e-05	0.0105773544508969	0.00767831874894477	0.00509441276119005	0.00276876262266009	0.0148908148444003	0.0810114976978755
6501	0.0481889839999999	0.121518471	0.0738583329999999	0.0830896050000002	0.0765962879999999	0.0589030730000001	0.061903262	0.0618535360000001	0.0571791970000001	0.058334288	0.0125182949420655	0.0010526402493119	0.000557095820049208	7.49434641531256e-05	0.00954754563793487	0.00677162086101487	0.00440336996937573	0.00305519796131536	0.0149049934111277	0.0810117546570121
6601	0.048722463	0.122694748	0.0747685639999999	0.0838396120000001	0.0774069489999999	0.0596421690000001	0.062633333	0.0625827690000001	0.0579016340000001	0.059076408	0.0125962647505907	0.000905748220874232	0.000415587213789052	3.96710329541749e-05	0.0095975157924377	0.00679712409504601	0.00439692383834813	0.00255669805802728	0.0148851002427619	0.0810115625089509
6701	0.049383143	0.124257936999999	0.0759131909999999	0.0848360440000001	0.0784092369999999	0.0605223740000001	0.06352069	0.0634856330000001	0.0588251890000002	0.060002648	0.0132209033111639	0.000932543347570836	0.000388247216007452	3.30568703235836e-05	0.0102072180584612	0.00745852395980293	0.00538704425952532	0.00400580129560028	0.0150517623175121	0.0810222573602805
6801	0.049966363	0.125919982999999	0.0769457429999998	0.0856486940000001	0.0793064869999999	0.0613231190000001	0.0643041700000001	0.0642977980000001	0.0596411940000002	0.060802865	0.0121572905138886	0.000893255343222282	0.00028622659978521	3.00254978939522e-05	0.00926635214845967	0.00659280287509113	0.00434353020015742	0.0027218278979687	0.0148998322795008	0.0810121829076084
6901	0.050661763	0.127611581999999	0.0780019659999999	0.0863939690000001	0.0803864679999998	0.0623721840000001	0.0651870630000001	0.0651744960000002	0.0604829690000002	0.061820471	0.012095635530763	0.000921272717472017	0.00028899374344355	3.33949788667117e-05	0.00919448951634158	0.00649053275745138	0.00415504247787844	0.00262539334943814	0.0148945780469819	0.0810137839676145
7001	0.0511544730000001	0.128698439999999	0.0787972989999999	0.0869609910000001	0.0811551099999998	0.0630345110000001	0.0658380500000001	0.0658502680000002	0.0611394660000001	0.062478405	0.0125406932458808	0.000938714199053935	0.000359936758106077	2.22177882258995e-05	0.00961475276121506	0.00691255875125463	0.00471413219575938	0.0032040078116071	0.0149329243108363	0.0810148605658558
7101	0.0516243640000001	0.129705470999999	0.0795928579999999	0.0876795890000001	0.0818889959999997	0.0637112940000001	0.0664918670000001	0.0664891720000001	0.0617772460000001	0.0631145549999999	0.0121037088363686	0.000904330285942253	0.000227952027970896	2.32322601808804e-05	0.00920747726022798	0.00650932902497098	0.00418157968438814	0.00260272564495858	0.0148817089303455	0.0810114131842371
7201	0.0521394590000001	0.130726704999999	0.08042309	0.0882779020000001	0.0826357989999997	0.0643989930000001	0.0671713740000001	0.0671632320000001	0.0624500170000001	0.0637843399999999	0.0121373995236216	0.000896460812487415	0.000222616560834863	1.85077888794132e-05	0.00922759998223742	0.00652132590205345	0.00418960113516883	0.00258061386153227	0.0148804150484909	0.0810112483601831
7301	0.0526966320000001	0.132295109999999	0.081457668	0.0890494560000001	0.0835111949999997	0.0651961630000002	0.0679749550000001	0.0679867090000002	0.0634129680000001	0.0646042	0.012044183358068	0.000895441322050716	0.000211669754023319	7.2689705471307e-06	0.00915717397126112	0.00647242504314131	0.00415145747206652	0.00257794711972198	0.0148811715290129	0.0810125161682994
7401	0.0533348330000001	0.134128657	0.082476268	0.090053999	0.0844409769999996	0.0660364770000002	0.068767776	0.0688024240000002	0.0643376010000001	0.065428839	0.0120573623277057	0.00089523230852366	0.000166359047361747	4.79811946139829e-06	0.00916209951698365	0.00646867637731197	0.00413577186009676	0.00256153333782046	0.0148784404902612	0.0810111432900351
7501	0.0538665730000001	0.135297217	0.0833193999999999	0.090816789	0.0852343459999996	0.0667308200000002	0.069456445	0.0694946080000002	0.065016066	0.066108754	0.0120436957717887	0.000897023264382932	0.000174096626692216	2.34861553228016e-06	0.00915425296457741	0.00646798646769266	0.00414431033511417	0.00258887218621683	0.0148798689054465	0.0810111750416572
7601	0.0543899410000001	0.136493573	0.0841710499999999	0.091496407	0.0860231499999995	0.0674643800000002	0.0701732430000001	0.0702071810000001	0.065725195	0.066820088	0.0119862545927584	0.000896849715160554	0.000171072737990237	1.61731021468929e-06	0.00910139839276982	0.00641327494713231	0.00406797336847667	0.00250101941146244	0.0148750832997382	0.081011022207696
7701	0.0549392100000001	0.137825711	0.0850679249999999	0.09212892	0.0868518279999995	0.0682153900000002	0.070915551	0.0709390580000001	0.066482593	0.067560553	0.0121349995125923	0.000931444205712173	0.000320716174061616	3.7271448846106e-06	0.00919870168388227	0.00646877541697263	0.00411130609764422	0.00254072893166393	0.0148765557908812	0.0810111717861325
7801	0.0556155760000001	0.139544519	0.0861371779999999	0.092910067	0.0879691009999995	0.0691517660000002	0.07183556	0.0718331500000001	0.0674206689999999	0.068495752	0.0119834642801808	0.000892650735147859	0.000139731862477021	1.46589882596674e-06	0.00910258607159966	0.00641986213218175	0.0040810356897751	0.00251469215392376	0.0148753066964236	0.0810110516177889
7901	0.0562157640000001	0.141287861	0.0871431369999999	0.093801329	0.0889682769999996	0.0701779720000002	0.072730174	0.0726770530000001	0.068250134	0.06939333	0.0119922451612817	0.000892697624344385	0.00013931889277622	9.09554075674344e-07	0.00911122888484182	0.00642652215590257	0.00408579300161896	0.00251946252007179	0.0148753176137336	0.0810110433171269
8001	0.0567779530000001	0.14257338	0.0880513239999998	0.094371734	0.0897603089999996	0.0709320830000002	0.0734831350000001	0.0734385340000002	0.068968091	0.070116432	0.0119583454425926	0.000892928987200747	0.00019647384271241	1.69357489062921e-06	0.00908218763972305	0.00640205508898649	0.00406780478609583	0.00252964090998851	0.0148785722324222	0.0810111582413027
8101	0.0572716350000001	0.144064998	0.0888969989999999	0.0948974879999999	0.0905339839999995	0.0716299840000002	0.0742116270000001	0.0741141230000001	0.0696425810000001	0.070790507	0.0119579720398932	0.000890603983881725	0.000137343687743692	6.41778226826489e-07	0.00907994656934175	0.00639758510378342	0.00405651164245045	0.00250054683888272	0.0148750144281476	0.0810110096972884
8201	0.0577919270000002	0.145176532	0.0896877849999999	0.095464614	0.0912632709999995	0.0723015040000002	0.0748598830000001	0.0747569610000001	0.0702847050000001	0.0714338880000001	0.0119518471961184	0.000887515952175462	8.59462073532934e-05	4.53912944746523e-07	0.00907910390802239	0.00639970251785251	0.00405666895197644	0.00249362161987769	0.0148739872315102	0.0810109582307204
8301	0.0582403260000001	0.146302994	0.0904626439999999	0.095953132	0.0919452309999995	0.0729553980000002	0.0754829680000002	0.0754164840000001	0.070904574	0.0720551040000001	0.0119543054461818	0.000887640831390007	8.2277105942408e-05	3.10775245779867e-07	0.00908536862367896	0.00640977190985973	0.00407139948379011	0.00250669825005771	0.0148743014534076	0.0810109566849316
8401	0.0587057420000001	0.147384711999999	0.0912267199999999	0.096407296	0.0926609919999996	0.0736027720000002	0.0761197200000002	0.0760565200000001	0.071537267	0.072690449	0.0119603743658235	0.000887046556304219	8.21446763098422e-05	2.52512883170432e-07	0.00908868808966484	0.00641090757085061	0.00407101232378444	0.00250529123459445	0.0148742580544957	0.0810109565362618
8501	0.0591627830000001	0.148522737999999	0.0919868909999999	0.096854316	0.0933590029999996	0.0742453020000002	0.0767563870000001	0.0766846240000001	0.0722093570000001	0.07332092	0.011962571642239	0.000887057271602106	8.21574633911601e-05	2.11364086869957e-07	0.00909043685545758	0.00641213497995412	0.00407143927656218	0.00250473151953497	0.0148742059232347	0.0810109558357112
8601	0.0596334460000001	0.149553667	0.0927243349999999	0.097316166	0.0940774879999996	0.0749073180000002	0.0774324570000002	0.0773340000000001	0.07285855	0.073964784	0.0119605118368375	0.000887059118423942	8.21573107400789e-05	1.85996224783644e-07	0.00908894013636218	0.00641133151512442	0.00407115039785828	0.00250471942545644	0.0148742057651276	0.0810109558348097
8701	0.0601034080000001	0.150705197	0.0934689259999999	0.097780602	0.0948006949999996	0.0755733400000003	0.0780905430000002	0.0779915390000001	0.0735119120000001	0.074615133	0.0119360141181189	0.000887246222674294	8.82486579629925e-05	1.82880552608002e-07	0.00906763355123653	0.00639151116173417	0.00404887883176319	0.00241366741087814	0.014873668783008	0.0946228163199636
8801	0.0605744470000001	0.151745320999999	0.0942396559999999	0.098247714	0.0955215189999997	0.0762441410000003	0.0787514250000002	0.0786451490000001	0.0741670900000001	0.075268575	0.0119550123713701	0.000886847908534706	8.02018702187322e-05	1.79586544999211e-07	0.0090842105674873	0.00640727026303114	0.00406731945386189	0.00243016230597199	0.0148742563193398	0.0946228229674491
8901	0.0610604900000001	0.152735931999999	0.0950722209999999	0.098746966	0.0962670739999998	0.0769593380000003	0.0794397580000002	0.0793219410000001	0.074844964	0.075944633	0.00996895096728501	0.000603941227210479	8.29583699920751e-05	1.42553668785064e-07	0.00744952076130896	0.00517214295665859	0.00330854576027513	0.0019872848550946	0.014871898533735	0.094623040145264
9001	0.061571135	0.154182071	0.0959627279999999	0.0992466810000001	0.0970537119999998	0.0776745050000003	0.0801446740000002	0.0800164550000001	0.075600338	0.0766792530000001	0.00992324243663194	0.000628742094089364	6.21428248006895e-05	1.30878434179063e-07	0.00737489393719011	0.00505938179326718	0.00310839641292652	0.00173507633396953	0.0148613392029374	0.0946228000076875
9101	0.0623961790000001	0.156495686	0.0972790069999999	0.100215471	0.0983985769999998	0.0787785560000003	0.0812943050000002	0.0810840770000001	0.077081861	0.0779263230000001	0.00992730130912779	0.000645073072806305	5.63480023079066e-05	1.17048287812645e-07	0.00738337030545287	0.00506727941740816	0.00310835358879955	0.00174554076037513	0.0148595727541564	0.0946226841486027
9201	0.0630446420000001	0.157796276	0.098136788	0.100690083	0.0991587719999997	0.0794507110000003	0.0819437840000002	0.0817056810000001	0.0777412229999999	0.0785754560000001	0.00993683533430941	0.000659976692683706	5.68729963498809e-05	1.21191285043306e-07	0.00738424441553622	0.00505987033936661	0.00308925548942546	0.00177043353894383	0.0148573935465067	0.0946225461408687
9301	0.0635312010000001	0.159247494	0.0990818509999999	0.101205748	0.0999958879999996	0.0801574730000003	0.0826194370000002	0.0823708950000001	0.0784049299999999	0.0792393600000001	0.0114640563664519	0.00148270492051557	0.000114369172905103	7.66770510876341e-08	0.00900605726839398	0.00662461030274186	0.00441182314640467	0.00408954135136888	0.0149488422882534	0.0946240051979366
9401	0.0640594780000001	0.160355266	0.0998835189999999	0.101677009	0.10071521	0.0808166920000004	0.0832702540000002	0.0830172260000001	0.0790485369999999	0.0798801290000001	0.00789278506163169	0.000683152353271539	3.56845705112908e-05	7.47166747964799e-08	0.00584457651316065	0.0040297803719321	0.00252373387992995	0.00174373980539495	0.0148584719511888	0.115040455302063
9501	0.064542354	0.161624817	0.100691343	0.102161662	0.101460791	0.0814924130000004	0.0839493950000002	0.0837072080000001	0.0797097439999999	0.0805383480000002	0.00533339350093372	0.000423096648012991	3.2306806657862e-05	5.62259175526902e-08	0.00367672370562967	0.00235852678029828	0.00148805893358566	0.00145281437879339	0.0148642454014115	0.11504058673915
9601	0.0650715070000001	0.162678625	0.101573765	0.102662124	0.102225497	0.0821964420000004	0.0846435890000002	0.0844011100000002	0.0804579189999999	0.0812366760000002	0.00503482629659463	0.000438851845119661	2.12992273229285e-05	5.35214107972471e-08	0.00344932480051815	0.00215101509202482	0.00123705391563341	0.00144235919867181	0.0148538015343108	0.115040381042462
9701	0.0655652380000001	0.163984117	0.102455543	0.103149641	0.102985026	0.0828859420000004	0.0853553540000002	0.0851061500000002	0.081134175	0.0819044160000002	0.00461511436163188	0.000266864905349804	3.68282523471205e-05	5.24187263296755e-08	0.00319466115923869	0.00206840473232299	0.0013299880851074	0.00144264278781453	0.0148544248939701	0.115040482152738
9801	0.0660539140000001	0.165417542	0.103283755	0.103629595	0.10373624	0.0835712310000004	0.0860257690000002	0.0857993060000002	0.0817997990000001	0.0825680050000002	0.00441315750427104	0.000240072672871166	2.02307544688192e-05	5.17119590945513e-08	0.00299764773993403	0.00185696181103996	0.00105289140653197	0.000801447418468758	0.014845914510138	0.115040311569918
9901	0.0666546780000002	0.167007265	0.104172588	0.10416701	0.104654652	0.0843427960000004	0.0867760800000002	0.0865614200000001	0.08256978	0.0833292580000003	0.00373726992769166	0.000201498478652136	1.51686233530878e-05	5.08458544610652e-08	0.00251608675628749	0.00156073144422442	0.000924202623283428	0.000786962842207488	0.0148462856413081	0.115040319725483
10001	0.0672198770000001	0.168281185	0.105213965	0.104763614	0.105528848	0.0851497590000004	0.0875901780000002	0.0873704450000001	0.083352743	0.0841073070000002	0.00369019865036567	0.000207407347742083	1.50077927261559e-05	5.56656611145322e-08	0.00245905650630406	0.00149468753046756	0.000845909170040252	0.000743848772344999	0.0148457234477926	0.115040312589983
10101	0.0677531300000001	0.169685596	0.106097938	0.105298122	0.106394289	0.0858981470000004	0.0883258350000003	0.0881239440000001	0.0840793019999999	0.0848645160000003	0.00392730544141889	0.000190819507724659	2.92660893328876e-05	4.86660338353926e-08	0.00267801436813894	0.00170303177728387	0.00106047147005346	0.000783238136110129	0.0148459381343913	0.115040311391496
10201	0.0682674490000002	0.171166921	0.106940026	0.105805931	0.107196456	0.0866187660000004	0.0890450590000003	0.0888300930000001	0.084785533	0.0855910510000003	0.00369822071027613	0.000182574680285694	1.36907601605511e-05	4.87991332575533e-08	0.00245140789832945	0.00147321200775482	0.000813301803514337	0.00057322550864851	0.0111348639049909	0.0946224079962844
10301	0.0688179180000002	0.172496219	0.107818116	0.106326219	0.108012307	0.0873569400000005	0.0897799790000004	0.0895508070000001	0.085505853	0.0863138680000002	0.00272450119440164	0.000176243932088608	1.19584106988371e-05	3.74976174439923e-08	0.00176918195666955	0.00105261860433703	0.000605977084871292	0.000544532935782616	0.0148450106623628	0.0946224072867646
10401	0.0693576610000003	0.173986956	0.108857276	0.10686034	0.108852974	0.0881119350000004	0.0905477890000004	0.0902936430000002	0.0862487890000001	0.0870461000000002	0.00270261682812373	0.000118592964808424	1.23163126285491e-05	3.19014105885065e-08	0.00176215758379787	0.00107031202871192	0.000663532130032335	0.00054150089204611	0.0148456641901563	0.0946224427451039
10501	0.0698912100000002	0.175373844	0.109763434	0.107374186	0.109664462	0.0889023770000004	0.0912956920000004	0.0910142950000002	0.0869685860000001	0.0877630340000002	0.0026490879529287	0.000115350260647682	1.00429199736398e-05	3.28178117121804e-08	0.00170614049736573	0.00100236929490301	0.000562512406993137	0.000451163426951116	0.0148445665368305	0.0946224013213673
10601	0.0703522190000002	0.176455128	0.11051159	0.107827929	0.110369139	0.0895514310000005	0.0919574490000004	0.0916552120000002	0.087601667	0.0884267350000001	0.00265284074786851	0.000125284318042559	1.01450276138823e-05	2.99558777999663e-08	0.00170934975948613	0.00100582544187399	0.000568124960473682	0.00046732430745926	0.014844657820844	0.0946224058394756
10701	0.0709028030000001	0.177558633	0.111254115	0.108280257	0.111074753	0.0902217620000005	0.0925960290000003	0.0924173220000002	0.088246559	0.0890558480000002	0.00264381508720784	0.000126022737158153	1.01594529782273e-05	3.07157157694108e-08	0.00169881733275839	0.000992658732374351	0.000548830120946964	0.00045686684758744	0.0148445594120794	0.0946224034117193
10801	0.0713448190000001	0.178889755	0.111987573	0.108712294	0.111776535	0.0908408740000005	0.0932045330000003	0.0930164580000002	0.0888646690000001	0.0896503890000001	0.00264455924084251	0.000126410573023674	1.00371653336619e-05	2.67018027487096e-08	0.0017003904659705	0.000994785267600377	0.00055057084019889	0.000455145050473839	0.0148445281990674	0.0946224016167835
10901	0.0717949730000002	0.179820762	0.112720556	0.109139433	0.112436048	0.0914731340000005	0.0938248370000003	0.0936360630000001	0.0894606250000001	0.0902793830000001	0.00281879571029866	0.000127357385227115	2.09328354365077e-05	2.97124253504922e-08	0.00190947125288969	0.0012622429618438	0.000917405022371095	0.00072741464102086	0.0148480958512667	0.0946224825019666
11001	0.0722559950000002	0.181053983	0.11353807	0.10959516	0.113146989	0.0921237430000005	0.0944682240000004	0.0942685540000002	0.090094175	0.0909112530000002	0.0026363556022516	0.000126802254364284	8.06331517630095e-06	2.67563553728983e-08	0.00168622598316598	0.000972308471884559	0.000514108004824409	0.00038569489574042	0.0148444523406133	0.0946224033363826
11101	0.0727378610000002	0.182202311	0.114311884	0.110075234	0.113899722	0.0928373690000005	0.0951506180000004	0.0949466510000002	0.090773385	0.0915979950000002	0.00263266944250169	0.000127977445353999	7.55387481704783e-06	2.45701909647833e-08	0.00169110465780936	0.000988514781553692	0.000548723909544159	0.000415771205478224	0.0148446119096159	0.0946224046964171
11201	0.0732077320000003	0.18345762	0.115123538	0.110539171	0.114668726	0.0934953720000004	0.0957991350000004	0.0956024370000002	0.091490245	0.0922602550000002	0.00230085305276295	9.62480781784781e-05	7.19110912604666e-06	2.04799668063643e-08	0.00146361791876889	0.000851227588325329	0.00048061240943644	0.000355290867930979	0.0148443863631875	0.0946223988543247
11301	0.0736845750000003	0.184603034	0.115857594	0.110986009	0.115459235	0.0941601260000004	0.0964303600000004	0.0962702260000002	0.092110526	0.0928792920000003	0.00219035081614861	9.62480781784781e-05	7.20418885660548e-06	2.04891497936411e-08	0.0013815452963865	0.000789791113460351	0.000426236202910161	0.000317634884578238	0.0148442665299929	0.0946223987299294
11401	0.0741401570000003	0.18561185	0.116583245	0.111432135	0.116155876	0.0948025910000005	0.0970653870000004	0.0969001820000001	0.0927405610000001	0.0935059600000004	0.00227279461114505	9.08206222709855e-05	1.07611721280839e-05	2.05095392226477e-08	0.00147765906753254	0.00091107625376479	0.000600925230144308	0.000473660212236892	0.0148457608364918	0.0946224248898293
11501	0.0746224430000003	0.186480047	0.117351667	0.111898558	0.11687064	0.0955892120000004	0.0977514820000004	0.0975480010000001	0.0933856510000001	0.0941509960000004	0.00219715269545465	8.96937980672446e-05	6.35814257747718e-06	1.98341805820927e-08	0.00138222782204438	0.000788222678285747	0.000429016551701848	0.000312470019867389	0.014844430390532	0.0946224042010647
11601	0.0750958890000003	0.18779155	0.118140345	0.11235703	0.117594965	0.0962858110000004	0.0984068520000004	0.0982221900000001	0.094023129	0.0947905370000004	0.0021892758965591	9.30662126301248e-05	5.90461381933798e-06	1.73321444967464e-08	0.0013710182900209	0.000772184064302508	0.000400932105562877	0.000288201893211751	0.0148442005905393	0.0946223984544428
11701	0.0755793640000003	0.189132029	0.118924448	0.112831242	0.118352505999999	0.0969720070000005	0.0990687850000005	0.0989018540000001	0.0946799810000001	0.0954445770000004	0.00219786001823524	9.58235521657046e-05	6.14780864958286e-06	1.66330559831308e-08	0.00137928572118056	0.000780667125404978	0.000410950825612312	0.000299839209256242	0.0148441958319209	0.0946223976459532
11801	0.0761032310000003	0.190404712	0.119662594	0.113305282	0.119070620999999	0.0976417690000005	0.0997034830000004	0.099556695	0.095309322	0.0960719910000004	0.00221715127514503	9.61618473152661e-05	6.13030894137767e-06	1.59954355785179e-08	0.0013955992786933	0.000795468093862231	0.000427062759106337	0.000311080667734446	0.0148442617794568	0.0946223974041425
11901	0.0765929110000003	0.191576341	0.120410054	0.113765301	0.119787215999999	0.0984248620000005	0.100369544	0.100221255	0.095951231	0.0967078870000004	0.00250625426027857	0.00021379863836799	8.0790368039963e-06	1.53076907567904e-08	0.00164534366967409	0.000973171253798243	0.000554662362147393	0.000572941764500727	0.0148448527233755	0.0946223999832386
12001	0.0770890790000003	0.192656862	0.121141244	0.11421506	0.120507314999999	0.0990735180000004	0.101010319	0.10085417	0.0965851910000001	0.0973401790000003	0.00185367683935261	8.62642971714348e-05	5.97811755678047e-06	1.64089266421953e-08	0.00115246359333969	0.000651924691226528	0.000349949176574864	0.000282869914878716	0.0148441704455947	0.094622397292703
12101	0.0780480860000003	0.195434738	0.122496863	0.115133043	0.121939260999999	0.100384172	0.102480003	0.102189749	0.0978302070000001	0.0985274330000003	0.00164414520199378	7.4949181791367e-05	8.68976372362539e-06	1.48249308879583e-08	0.00101398674041984	0.000582235512159467	0.000366380364821026	0.00033946984305742	0.0148443857445896	0.0946224009935775
12201	0.0785269120000003	0.196390981	0.123290903	0.115580644	0.122676687999999	0.101163974	0.103179665	0.10284773	0.098455231	0.0992563900000003	0.00190391359779965	0.00013126809261474	6.45008653570353e-06	1.4541493588262e-08	0.00119961118148698	0.000681428122142654	0.000437371826506847	0.000360192905843479	0.0148443587563826	0.0946224011003744
12301	0.0789555910000003	0.197459063	0.124022989	0.116001707	0.123349476999999	0.101761426	0.103862071	0.103445394	0.099040601	0.0998398710000004	0.00136341837484138	5.34529505553753e-05	4.6266100319228e-06	1.44352347837282e-08	0.00083064724252458	0.000469299242429202	0.000272150365122515	0.000213338589650163	0.0148440523113437	0.0946223964664513
12401	0.0794201740000002	0.198771242	0.124792948	0.116464616	0.124098163999999	0.102423187	0.104508639	0.10408304	0.0996799260000001	0.10047781	0.00118921013485582	4.18374012514714e-05	4.50974235213862e-06	1.50704331089601e-08	0.000724174809866393	0.000418873324952341	0.00026059284239597	0.000198180591561602	0.01484404142346	0.0946223964915722
12501	0.0798794270000003	0.199678327	0.125525102	0.116919281	0.124810077999999	0.103063787	0.105141283	0.10471176	0.10031774	0.101109136	0.00119488678788968	4.20826521352403e-05	4.49619588693552e-06	1.31756716430843e-08	0.000732691633820282	0.00042691369922111	0.000272758513951239	0.000204507199979425	0.0148440496590622	0.094622396649058
12601	0.0803552560000002	0.200949992	0.126372036	0.117386482	0.125538831999999	0.103786441	0.105794884	0.105361477	0.100965809	0.101758483	0.0011446938989356	4.32556183999939e-05	4.45876768444724e-06	1.17933026860101e-08	0.000716826251435638	0.00043044289208861	0.000294562300948479	0.00020386319773324	0.0148440566385597	0.094622396574508
12701	0.0808184400000002	0.202173944	0.127158922	0.117897928	0.126247666	0.10442861	0.106429027	0.105990648	0.101600908	0.102390359	0.000983870723996333	3.5462939199563e-05	4.45203346288911e-06	1.17731826506106e-08	0.000619675494261122	0.00038398869659275	0.000271372503779227	0.000202166245138162	0.0148440518283407	0.094622396522115
12801	0.0812823110000002	0.203460252	0.127902809	0.118348458	0.127009043	0.105079028	0.107084	0.106619041	0.102229578	0.103015873	0.00109283610557019	4.08293292059254e-05	4.48592740439251e-06	1.16912641406229e-08	0.000692754595021066	0.000421056448678202	0.000283764073169951	0.00021004976691603	0.0148440560779595	0.0946223965225929
12901	0.0818350630000002	0.204491873	0.128612856	0.118786695	0.127749949	0.10572281	0.107708671	0.10723627	0.102844103	0.103633038	0.00118222390413479	5.01815675364818e-05	6.39953820424278e-06	1.28857316645001e-08	0.000817863079524458	0.000562924075995294	0.000429234351631557	0.000290038308277036	0.0148441975231208	0.0946223969995747
13001	0.0822836710000003	0.205601993	0.129360573	0.119248147	0.128427047999999	0.106351047	0.108383518	0.107849085	0.103465294	0.104295221	0.00127030605180356	3.29393418294802e-05	9.9213906416155e-06	9.70953372574904e-09	0.00093413223258576	0.000683652879689342	0.000533987848651718	0.000359262597085582	0.0148445231088108	0.0946224010708643
13101	0.0827483430000002	0.207011559	0.130121272	0.119730753	0.129181318999999	0.107009340000001	0.109016693	0.108480358	0.104088645	0.104929831000001	0.000690136470501162	2.65649965102815e-05	4.57694068426505e-06	9.65613808055834e-09	0.000468824602026138	0.000334948467819409	0.000288709028303161	0.000238987482512765	0.0148444107555524	0.140562657425294
13201	0.0832172820000002	0.208107474	0.130881026	0.120218123	0.129898156999999	0.107669322000001	0.109668703	0.109130521	0.104735239	0.105585528000001	0.000639046340955854	1.67561456126916e-05	3.55465445312953e-06	9.41558961534075e-09	0.000425064217257163	0.000283924469396479	0.000210301050579842	0.000152493362769343	0.014844057106383	0.1405626849969
13301	0.0837287470000003	0.209379517	0.131735235	0.120732343	0.130747268999999	0.108479070000001	0.110435757	0.109853827	0.105448885	0.106308026000001	0.000640526163138287	1.34558518139621e-05	3.5181790394371e-06	9.41809808915709e-09	0.000425548186035164	0.00028452514497056	0.000208962043396948	0.000148025677187872	0.0148440139088035	0.140562682287964
13401	0.0843260390000003	0.21076656	0.132628361	0.121223449	0.131596786999999	0.109254327000001	0.111149037	0.110544196	0.106158996	0.107213493000001	0.000596249875968913	1.24436739706022e-05	2.94756733735777e-06	9.4056667317033e-09	0.000389268680090252	0.000253254031889129	0.00017757493326566	0.000125663985117514	0.0148439845453868	0.14056268200682
13501	0.0847929470000003	0.212072359000001	0.133404124	0.121687211	0.132342223999999	0.109917172000001	0.111822574	0.111189764	0.106802181	0.107855803000001	0.000590300344560352	1.2719207497377e-05	2.96423616708061e-06	9.45029825102128e-09	0.000383714611239039	0.000249708203937183	0.000177024139671078	0.000126032672012576	0.014843971449602	0.140562681892713
13601	0.0853154760000003	0.213250108000001	0.134206658	0.122187432	0.133155940999999	0.110635306000001	0.112534085	0.111896812	0.107502254	0.108580055000001	0.000622513705067522	1.3255606882466e-05	2.96806710186033e-06	9.42665369270141e-09	0.000408643753928047	0.000267758435584918	0.000190011341126763	0.000132017217029132	0.0148439772489308	0.140562681919543
13701	0.0858649150000003	0.214424187000001	0.135080108	0.12272578	0.134125919999999	0.111402648	0.113288097	0.112716772	0.108323412	0.109337938000001	0.000614159161266971	1.32677533991853e-05	2.96745670256035e-06	9.47829667126532e-09	0.00040184143112789	0.00026287873769139	0.000186911222227721	0.000130794010493975	0.0148439761792664	0.140562681918319
13801	0.0864370600000003	0.215808145000001	0.135979187	0.123279359	0.135045690999999	0.112271113	0.114143383	0.113557334	0.109159595	0.110188542000001	0.000627033516393866	1.34708449156508e-05	2.96816711716293e-06	9.46967200396269e-09	0.000411289156244715	0.00026908807356181	0.00019105115445136	0.000132546441818971	0.0148439773646983	0.140562681919916
13901	0.0870412590000003	0.217280402000001	0.136818823	0.12383718	0.135944538	0.113107969	0.11492575	0.11432859	0.109926933	0.110927713000001	0.000601739419140078	1.34012998325035e-05	2.75361175706047e-06	7.49515719038527e-09	0.000393095940672552	0.00025727086005887	0.000183699401373429	0.000130135335844916	0.0148439771317974	0.140562681925604
14001	0.0875831240000003	0.218508204000001	0.137638273	0.124358369	0.136805770999999	0.113872399	0.11565716	0.115049967	0.110681041	0.111681434000001	0.000578571127523862	1.21217786212149e-05	2.88276616110663e-06	7.25771803375338e-09	0.000386632342343852	0.000258526289144421	0.000184654198082723	0.000130284991199383	0.0148439771637005	0.14056268192321
14101	0.0881029330000002	0.219993610000001	0.138477525	0.124877428	0.137554436999999	0.114544093	0.116340397	0.115726594	0.11134252	0.112360972000001	0.000592659230764812	1.05997986213347e-05	2.88434736587226e-06	6.28145257688899e-09	0.000397093469692821	0.000265054927294277	0.000188373563892486	0.000131054530930204	0.0148439768192672	0.140562681917879
14201	0.0885965280000002	0.221310410000001	0.139337976	0.125392908	0.138318234	0.115239942	0.117047781	0.116456623	0.112020099	0.113039180000001	0.000582539072146024	8.8782492164656e-06	2.91354783900775e-06	5.13788292656232e-09	0.000394244703446485	0.000265016242968048	0.000188130513141869	0.000130471477755196	0.0148439768165702	0.140562681917703
14301	0.0892053800000002	0.222559860000001	0.140338059	0.125974091	0.139312788	0.116135976000001	0.117944969	0.117311597	0.112887163	0.113879119000001	0.000564921608353991	7.99076495096338e-06	2.91140886618273e-06	5.31236485487206e-09	0.00038669651472602	0.000262070951459078	0.000186596148974944	0.000129659335158578	0.0148439762103057	0.14056268191684
14401	0.0898774260000001	0.223617724000001	0.141276374	0.126574958	0.140230759	0.116984047000001	0.118886134	0.118147124	0.113708414	0.114705079000001	0.000570520611183595	7.40046185634871e-06	2.91126786491488e-06	5.08456945351031e-09	0.000390199391619412	0.000264113635056953	0.000187309260486533	0.000118664880914322	0.0148439764024608	0.0946223957472949
14501	0.0905047060000001	0.225065413000001	0.142196924	0.127155004	0.141141047	0.117827778000001	0.119705377	0.118964222	0.114528502	0.115533624000001	0.000881360749520319	9.35020926755608e-06	5.85037577440982e-06	4.03199473745781e-09	0.000630397380256447	0.000444857507841576	0.000328820759299372	0.000210820010654812	0.014844165993541	0.0946223984759908
14601	0.0910275770000001	0.226535315000001	0.143043412	0.127668759	0.141942756	0.118560806000001	0.120431975	0.119722976	0.115252436	0.116249979000001	0.000458190345263824	7.34125324144753e-06	2.3152739858135e-06	3.01324804537931e-09	0.000296089159787634	0.00019165569678408	0.000135773026910663	9.60673865771984e-05	0.014843968521611	0.0946223959965566
14701	0.0915263610000001	0.227948529000001	0.143873481	0.128169857	0.142711243	0.119264439000001	0.121128007	0.120420489	0.115964211	0.116938605000001	0.000438205351014557	7.27457743143063e-06	1.95124932298456e-06	3.13173312200021e-09	0.0002897759006802	0.000193958926721388	0.000141932266587589	0.000100461519845504	0.0148439694814515	0.0946223958298717
14801	0.0920325110000001	0.229299265000001	0.144680363	0.128659596	0.14351548	0.120026998	0.121863836	0.121184664	0.116675573	0.117648956000001	0.000482424646845763	7.38581668747702e-06	1.95986083172416e-06	3.0681575599513e-09	0.000322899679027406	0.000214376975999201	0.000149849411302618	9.03066172020297e-05	0.0148439525004529	0.0257119663626089
14901	0.0925217920000001	0.230300588000001	0.145456761	0.12914353	0.144396761999999	0.120730308	0.122548637	0.121862533	0.117354231	0.118334659000001	0.000469447205949269	9.95957490612244e-06	1.97805639644597e-06	2.83016840269844e-09	0.000308433713871079	0.000200355373901387	0.000139940486553109	8.51114851354549e-05	0.0148439486273229	0.025711966356164
15001	0.0930224400000001	0.231518216000001	0.146203114	0.129606826	0.145144504999999	0.121390597	0.12319812	0.122505729	0.118000545	0.118976304000001	0.000464489032067745	8.26934065514178e-06	1.97075250258173e-06	2.84981652705959e-09	0.000312689159551192	0.000205953393050324	0.000142383973915468	8.4677826390365e-05	0.0148439467230176	0.0257119662843974
15101	0.0938925840000001	0.234009553000001	0.147571856	0.130433785	0.146709554999999	0.122652153	0.124448525	0.124046351	0.119225424	0.120200790000001	0.00043667210173202	6.17027225704393e-06	2.54227570192689e-06	3.00004930944202e-09	0.000301332987543036	0.000206242296416608	0.000149693697881077	9.55160443788494e-05	0.0148439675823686	0.0257119675654279
15201	0.094578418	0.235729008000001	0.148641347	0.131044868	0.147781391999999	0.123658381	0.125681964	0.125139243	0.120170045	0.121099280000001	0.000441265553409855	4.80042333599785e-06	1.74087265028515e-06	2.92327522534439e-09	0.000302411056714728	0.000202627002411196	0.000140090521284369	8.40427725784083e-05	0.014843948734721	0.0257119663742019
15301	0.09523039	0.237153114000001	0.149616662	0.131683898	0.148754811999999	0.124549374	0.12658332	0.12601744	0.121042139	0.121967423	0.000372516429787169	4.33808972413646e-06	1.60605796108118e-06	2.32053911349993e-09	0.000248165809711861	0.00016372297776881	0.000114563600028043	7.58901965330744e-05	0.0148439548534058	0.0257119673510021
15401	0.095850607	0.238513868000001	0.150633216	0.132316394	0.149726403999999	0.125447843	0.127469409	0.126895933	0.121914652	0.122845093	0.000377131671383915	4.09759054798322e-06	2.15908568098774e-06	2.30201515322654e-09	0.000258030175197711	0.000176452440775814	0.00012709501504143	8.17216339931968e-05	0.014843952258411	0.0257119667893932
15501	0.096513969	0.240135095000001	0.151685265	0.132969965	0.150765272999999	0.12639893	0.128409858	0.127828305	0.122837373	0.123773483	0.000378172171913072	4.87482750765074e-06	1.46097150148793e-06	2.28176900226237e-09	0.000254762078686254	0.000172418365018092	0.00012406094997387	7.65946487806384e-05	0.0147859636223148	0.0379201560318974
15601	0.097281218	0.242037538000001	0.152921292	0.133721052	0.151965789999999	0.127513185	0.129476154	0.128890532	0.123904096	0.124857247	0.000367695753283852	2.91036399184827e-06	1.39663205729064e-06	2.28557618383439e-09	0.000249105010878675	0.000165717731600778	0.000113953297583224	6.7203820416025e-05	0.0148439445231806	0.0385679498034393
15701	0.097991762	0.243807509000001	0.154027729	0.134410704	0.153096094999999	0.128526855	0.130485664	0.129883338	0.124888101	0.125845608	0.000363722009923698	2.79574120816105e-06	1.42548480321474e-06	2.20933264360133e-09	0.000245832368602525	0.000161674039203227	0.000109848843688452	6.50824930566693e-05	0.0148439433106543	0.0385679490435588
15801	0.09871283	0.245577299000001	0.15515174	0.135105163	0.154196978999999	0.129529317	0.131490264	0.130869257	0.125865424	0.126851367	0.000402341729299811	3.26832172179254e-06	2.58090776402119e-06	1.98015106222669e-09	0.000279213400128199	0.000192138463887795	0.000139840654766452	8.92842290317691e-05	0.0148439669350823	0.0385679492402222
15901	0.0993770649999999	0.247478625000001	0.156203034	0.135779304	0.155225678999999	0.130505083	0.132416641	0.131782352	0.126778344	0.127764616	0.000344143384309482	2.10504930967463e-06	1.12182724617953e-06	1.98342538548374e-09	0.000235936008007756	0.000157528580640903	0.000106905319351649	6.10153252294097e-05	0.0148439370633607	0.0385679489999747
16001	0.100035441	0.249163836000001	0.157260657	0.136421242	0.156245279999999	0.131437715	0.133332837	0.132704369	0.127698722	0.128748379	0.000317753847601486	2.6199401888134e-06	1.12179394825955e-06	1.82417980963353e-09	0.000212561274696117	0.000137897501742824	9.10111412560456e-05	5.17554715481989e-05	0.0148439331856311	0.03856794898497
16101	0.100776351	0.251021463000001	0.15832408	0.137103725	0.157309109999999	0.132530952	0.134298061	0.133746804	0.128831313	0.129686482	0.000339596808739315	1.78927950069295e-06	1.13416123898905e-06	1.8130860363786e-09	0.000227684881281932	0.000147906017011462	9.73248004152742e-05	5.47768171672567e-05	0.0148439342875466	0.0385679489973374
16201	0.101347725	0.252284185000001	0.159224265	0.137661305	0.158179834999999	0.133330508	0.135088411	0.134529709	0.129612018	0.130465326	0.000287515795883341	1.68954247901973e-06	9.69035090865033e-07	1.8023698428856e-09	0.000191101141095803	0.000124435686828932	8.42434143124214e-05	4.79353144543922e-05	0.00742198260326293	0.0347111542437112
16301	0.10190853	0.253649801000001	0.160112733	0.138207246	0.159021615999999	0.134113725	0.135855615	0.135313749	0.130376719	0.131226274000001	0.00031777195608451	1.89736940309647e-06	9.74075645976596e-07	1.85716584924013e-09	0.000215888226031077	0.000142543307679246	9.54445294566881e-05	4.9706171423963e-05	0.0148439324912107	0.0867778851244254
16401	0.10249893	0.254803385000001	0.160998592	0.138765175	0.159916635999999	0.134907662	0.136639293	0.136090705	0.131178645	0.132049023	0.000313390473074888	1.84480074257846e-06	1.52190046905217e-06	1.93745402439846e-09	0.000208166082066485	0.000134077210416972	8.76227166561203e-05	4.58180812901047e-05	0.014843931918335	0.086777885134342
16501	0.103098065	0.256467085000001	0.162004235	0.139352581	0.160869012999999	0.135754549	0.137491352	0.136912296	0.131997871	0.132879337	0.00028773570956974	1.28092858940728e-06	8.02223152056727e-07	1.47388625428625e-09	0.000188453520494134	0.000118386218625866	7.40016110333616e-05	3.64130407139267e-05	0.0148439295127477	0.0867778851272255
16601	0.103713577	0.257738035000001	0.162962321	0.139941620999999	0.161783756999999	0.136602106	0.138335321	0.137738441	0.132829611	0.133704122	0.000282047602995002	1.16615402787354e-06	8.73503614546123e-07	1.45512386438903e-09	0.000186864921186974	0.000119075012316678	7.59518441691116e-05	3.87413552393894e-05	0.0148439302553437	0.0867778851223121
16701	0.104320432	0.259043713000001	0.163915667	0.140536483	0.162704545	0.137476207	0.139173583	0.138598343	0.13366136	0.134544473	0.00030766217610797	1.18405779602018e-06	8.77553877902989e-07	1.4489816692172e-09	0.000203197898804032	0.000128490821616746	8.08885426327298e-05	4.03277614090626e-05	0.0148439303698982	0.0867778851222687
16801	0.104981104	0.260684503000001	0.164952929	0.141184601	0.163727958	0.13841212	0.140197692	0.139536344	0.134582484	0.135467768	0.000281210390585638	1.18827568210809e-06	8.76794260638665e-07	1.47460327359758e-09	0.000186490219095661	0.000120063248216303	7.86196068442112e-05	4.13769523507661e-05	0.0148439315170417	0.130166827677835
16901	0.105698786	0.262308090000001	0.166085195	0.141897755	0.164853014	0.139442631	0.141222279	0.140558719	0.135648336	0.136505813000001	0.000280550399675092	1.18223715111121e-06	8.78531253165708e-07	1.47237867949602e-09	0.000182734710242281	0.000114145502806429	7.13405638550938e-05	3.54722251659766e-05	0.0148439298550832	0.130166827674445
17001	0.106450934	0.263568037000001	0.167120122	0.142542230999999	0.165887268	0.140395274	0.142141504	0.141467556	0.136571889	0.137438740000001	0.000357564900579637	1.30265798710822e-06	9.720571859001e-07	1.48401557287015e-09	0.000248447739865947	0.0001670693381524	0.000113280771606459	6.09780149032939e-05	0.0148439379992655	0.130166827700678
17101	0.107076184	0.265130699000001	0.168093057	0.143167844999999	0.166907775	0.141300632	0.142988046	0.142320391	0.137441713	0.138277677	0.000258128757704212	1.05502637407763e-06	6.4740067703221e-07	1.18648533960034e-09	0.000167801140341878	0.000104497961545847	6.47501124155936e-05	3.14762113448887e-05	0.0148439290124197	0.13016682767337
17201	0.107686904	0.266689101000001	0.169047277	0.143745018999999	0.167812329	0.142146802	0.143802246	0.143145594	0.138248404	0.139075898	0.000229422757547637	1.00199206082098e-06	6.33702833124542e-07	1.06687787211601e-09	0.000146948914301108	9.07161064227948e-05	5.68094274966115e-05	2.93046155289645e-05	0.0148439291730949	0.130166827671943
17301	0.108277551	0.268358442000001	0.169992101	0.144326583999999	0.16873525	0.142997259	0.144616638999999	0.143954202	0.13905422	0.13988216	0.000242518327965336	9.84454496761834e-07	5.83007628949393e-07	7.83644926443254e-10	0.000155966383253616	9.6053770245591e-05	5.88989345567803e-05	2.81778855180843e-05	0.0148439286421561	0.0946223953956061
17401	0.108905002	0.270065271000001	0.170962099	0.144938245999999	0.169710905	0.143893018	0.145488328	0.144813625	0.139907909	0.140768479	0.000233212853798068	9.35426565255237e-07	5.00429912636298e-07	7.62358348855321e-10	0.000152609244136836	9.70216083953537e-05	6.29510086291859e-05	3.30260535046466e-05	0.0148439300226402	0.0946223954029592
17501	0.109506424	0.271869263000001	0.17191242	0.145546588999999	0.170730597	0.144751749	0.146351067	0.145667582	0.140733615	0.141594273	0.000253521183540794	9.35419354738364e-07	5.08429080355399e-07	7.57323979984717e-10	0.000162165580179094	9.87196621463208e-05	5.93768750294178e-05	2.76138757253102e-05	0.0148439283986069	0.0946223953940528
17601	0.110084652	0.273085406	0.172823005	0.146111185999999	0.171623905	0.14558499	0.147177228	0.146476748	0.141544213	0.142400593	0.000218775415309379	9.36017899043035e-07	5.09271639397494e-07	7.59046798096436e-10	0.000138456431849033	8.37799691246626e-05	5.04171419625562e-05	2.36537272793659e-05	0.0148439279762305	0.09462239539177
17701	0.110651383	0.274324418	0.173719023	0.146671968999999	0.172500232	0.146378961	0.147961751999999	0.147279873	0.142321124	0.143176129	0.000305891453448312	1.02272904082349e-06	7.09935121075526e-07	7.85140679349773e-10	0.000202492755890343	0.000128396561058842	8.13587892217414e-05	4.08416315083788e-05	0.0148439314184842	0.0946223954096312
17801	0.111259945	0.275775376	0.174696888	0.147269199999999	0.173462939	0.147229138	0.148846365999999	0.14811303	0.143156576	0.144014427	0.000224661171572837	9.40352582899591e-07	4.74818289082302e-07	7.7878145909992e-10	0.000143674700824976	8.83911401560622e-05	5.52152405936482e-05	2.80206420197084e-05	0.0143800566395767	0.0302689908176377
17901	0.111876625	0.277295996	0.175664672	0.147874304999999	0.174430129	0.148104455	0.149701878	0.14898542	0.144003262	0.144883926	0.000236901810682155	6.42498028722217e-07	4.44152325860067e-07	7.84013677231699e-10	0.000153130868301096	9.50948784932877e-05	5.89432310549016e-05	2.82415152122711e-05	0.0148439285198363	0.0413057469811045
18001	0.112523143	0.279033791	0.17666405	0.148480233999999	0.175390200999999	0.148972899	0.150579197999999	0.149829636	0.14484526	0.145722863	0.000177904274660935	5.56135404512391e-07	3.50959020425153e-07	7.81514430107141e-10	0.000109188176687199	6.36081980157205e-05	3.6774310202892e-05	1.66424674781198e-05	0.0148439273599598	0.0413057469734566
18101	0.113447705	0.281693756	0.177913291	0.149324732999999	0.176989709999999	0.150184568	0.151726111	0.151158637	0.146226029	0.146868337	0.000193383899145568	5.37506744008304e-07	3.76735212880825e-07	7.80818045116971e-10	0.000120860038795818	7.12746587986918e-05	4.09658126258572e-05	1.76666555517512e-05	0.0148438140971158	0.0619481329337808
18201	0.113994024	0.283283221	0.17876047	0.149846148999999	0.177815349999999	0.150986537	0.152469572	0.151893921	0.1470037	0.147632666000001	0.000187930504731409	4.96100211811766e-07	3.50726343349954e-07	7.71491674125952e-10	0.000117914580107747	6.9946108149262e-05	4.02528130895571e-05	1.70009785745625e-05	0.0148439272702624	0.0619586204600571
18301	0.11454797	0.284731018	0.179641641999999	0.150393056999999	0.178684175999999	0.151818842	0.153258272	0.152667125	0.147778939	0.148398158	0.000170128962043374	5.46104827817305e-07	3.76638874581785e-07	6.08959428193362e-10	0.000106602399388859	6.40744983484305e-05	3.87217367251658e-05	1.83154459884922e-05	0.0148439274850153	0.0619586204594483
18401	0.115064277	0.285952316	0.180441866999999	0.150898935999999	0.179462884999999	0.152535196	0.153963684	0.153381272	0.148503908	0.149152405	0.000182244139752612	5.5751814230496e-07	3.94074889100808e-07	5.42353718302712e-10	0.000113626464512835	6.82185771073291e-05	4.20251027641057e-05	2.10362311295026e-05	0.0148439279939998	0.0619586204591677
18501	0.115531911	0.287008281	0.181177918999999	0.151363399999999	0.180175405999999	0.153190543	0.154622567	0.154022857	0.149143729	0.149795325	0.000175876028134301	4.30172080252698e-07	2.69377052365794e-07	4.91607900983708e-10	0.000108088950294353	6.26083707190752e-05	3.5447379368346e-05	1.52346777431933e-05	0.0148439272439094	0.0929379306865436
18601	0.115991487	0.288295552	0.181905110999999	0.151817291999999	0.180876390999999	0.153836283	0.155259541	0.154654443	0.149774276	0.150424064000001	0.00018665531022084	3.97980064483589e-07	2.80252950832753e-07	5.00590344975227e-10	0.000114202701082134	6.55564652701333e-05	3.64454190638251e-05	1.51431485076187e-05	0.0148439272009443	0.0929379306866785
18701	0.116456092	0.289658946	0.182630799999999	0.152272920999999	0.181596882999999	0.15451298	0.155903488	0.155291312	0.150410679999999	0.151057942	0.000181894724908604	4.06531205087723e-07	2.82230206506501e-07	4.99353961578541e-10	0.000111419824067959	6.41098787484354e-05	3.57837197816154e-05	1.49207024729621e-05	0.0148439271863487	0.0929379306866879
18801	0.116941676	0.291004653	0.183377163999999	0.152757449999999	0.182345617999999	0.1552096	0.156579322	0.155987701	0.151062579999999	0.151708885	0.000167037598645904	4.34119693113548e-07	3.37482109495934e-07	6.00301218438373e-10	0.000103577855881633	6.11904750001816e-05	3.57670144025257e-05	1.57890618579658e-05	0.0148439272557552	0.092937930686816
18901	0.117439465	0.292612365	0.184280256999999	0.153278486999999	0.183230404999999	0.155960508	0.157311976	0.156765235	0.151801591	0.152443418	0.000161879474854498	4.26202265980712e-07	2.65054303748211e-07	3.3823048270809e-10	9.89276895392925e-05	5.69232318505259e-05	3.1937085779995e-05	1.34145030768924e-05	0.0148439271362717	0.0929379306866543
19001	0.117900819	0.293811396	0.185081988	0.153741425999999	0.183938423999999	0.156619803	0.157948991	0.157395554	0.152430434	0.153100821000001	0.000164257945174269	3.45295010342934e-07	2.66465146446461e-07	3.46632355489396e-10	0.000101051616717834	5.85230493825854e-05	3.29521381470756e-05	1.39108970299382e-05	0.0148439271557669	0.0929379306866602
19101	0.118381753	0.294946126	0.185829893	0.154203876999999	0.184685543999999	0.157293706	0.15861086	0.158054963	0.153100383	0.153774576000001	0.000166595963771306	4.60176966455455e-07	2.68642623878399e-07	3.40307528569282e-10	0.000102672163469713	5.94752985722241e-05	3.34608026990365e-05	1.40566280234459e-05	0.0148439271566872	0.0929379306866635
19201	0.119037449	0.296470112	0.186625534	0.154714482999999	0.185498026999999	0.158004014	0.159296892	0.158740356	0.153780567	0.154458128000001	0.000171388005278817	3.17890746342723e-07	2.10515649170729e-07	3.39283972206842e-10	0.000108571816846805	6.49313090869963e-05	3.75948240994106e-05	1.60163309426247e-05	0.0148439272691025	0.0929379306869239
19301	0.119526504	0.297787596	0.187393709	0.155186381999999	0.186242588999999	0.158686234	0.159971687	0.159423156	0.154450418	0.155135467000001	0.000136884255475818	2.63217297603881e-07	1.71291928379808e-07	3.40781532255292e-10	8.31058965931128e-05	4.80025791244771e-05	2.74692376154237e-05	1.21687513412984e-05	0.0148439271466389	0.0929379306870252
19401	0.120095174	0.298908441	0.188188355	0.155689783999999	0.187041319999999	0.159423649	0.160752892	0.160156333	0.155184089	0.155863995000001	0.000157637259469397	2.66544592023992e-07	1.78985604710339e-07	3.3900584653872e-10	9.61420470945056e-05	5.49063890850047e-05	3.02865466441601e-05	1.24401739225126e-05	0.0148439270765096	0.0929379306865155
19501	0.120606971	0.299979668000001	0.188955762	0.156169109999999	0.187804938999999	0.16014368	0.16145428	0.16088196	0.155890855	0.156558031000001	0.000158631348802247	2.66202708003027e-07	1.78844760209882e-07	3.39415779660353e-10	0.000100853696205498	6.09110688451562e-05	3.61185298886164e-05	1.61586846997489e-05	0.01484392731018	0.0946223953897422
19601	0.121121117	0.301413875000001	0.189792802	0.156677160999999	0.188603691999999	0.160899673	0.162177508	0.161616241	0.156623963999999	0.157289043000001	0.000155668896393968	2.60463627322905e-07	2.05715401382856e-07	2.93042015016701e-10	9.73627738098666e-05	5.78276127179971e-05	3.39461982459994e-05	1.52977080733088e-05	0.0148439272870241	0.094622395389765
19701	0.121654349	0.302534801	0.190548596	0.157168101	0.189343197999999	0.161606696	0.162848234	0.162295509	0.157289963999999	0.157944980000001	0.000152136577701906	2.49539712371695e-07	1.87521927355202e-07	2.99763840019654e-10	9.38747832098862e-05	5.45326336725459e-05	3.08279539159489e-05	1.31016020551041e-05	0.0148439271411795	0.097149092443507
19801	0.122135922	0.303807699	0.191308903	0.157641704	0.190090949999999	0.162320805	0.16356832	0.162965436	0.157956199999999	0.158694268000001	0.000125263013032802	2.37673638768219e-07	1.34189097213571e-07	2.23432869167663e-10	7.51309394162688e-05	4.21893258319443e-05	2.28575769040046e-05	9.15354703848096e-06	0.0148439269711893	0.097149092443344
19901	0.122715666	0.305691107	0.192178493	0.158177308	0.191055529999999	0.163139533	0.164406709	0.163768585	0.158782425999999	0.159505962000001	0.000199568671893211	3.60841840307744e-07	2.73266606673844e-07	2.25361543411096e-10	0.00012772394941333	7.73382370435271e-05	4.56789170784305e-05	2.01041381379447e-05	0.0148439275032717	0.097149092443893
20001	0.123213271	0.306762187000001	0.192955196	0.158671355	0.191827136999999	0.163864071	0.165112651	0.164463056	0.159480371999999	0.160339319000001	0.000127164738309661	2.28044353672084e-07	1.43426063076438e-07	2.29335551703474e-10	7.63556483649393e-05	4.31233929162047e-05	2.36764456638579e-05	9.64556712520133e-06	0.0148439269788861	0.097149092443304
20101	0.123744717	0.308177921000001	0.193879778	0.159193443	0.192700642999999	0.164620984	0.165888642	0.1652203	0.160248669999999	0.161093506000001	0.000120296485767228	2.18833807491201e-07	1.14882070752753e-07	1.82029186779477e-10	7.24482085103897e-05	4.0530475971055e-05	2.16006291484964e-05	8.52931539803481e-06	0.0148439269718192	0.097149092443385
20201	0.12426654	0.309455367000001	0.194700346999999	0.159700788	0.193545904999999	0.16536285	0.166617781	0.165966897	0.160973054999999	0.161810938000001	0.000129967565300999	2.15711228394694e-07	1.21743606964664e-07	1.50014928040341e-10	7.90722254965371e-05	4.52226325453823e-05	2.50022712980246e-05	1.00446640517203e-05	0.0148439269810813	0.0971490924433135
20301	0.124828151	0.310693851000001	0.195551993999999	0.160231972	0.194369084999999	0.166152168	0.167372517	0.166715918	0.161718932999999	0.162552444000001	0.000125895427145933	2.27599637551216e-07	1.5974161586664e-07	2.12109964169397e-10	7.56699421197845e-05	4.26224115024116e-05	2.32541803263567e-05	9.46391371211498e-06	0.0148439269936801	0.0971490924434163
20401	0.125413843	0.311616561	0.196434001	0.16077958	0.195240369999999	0.166940467	0.168154165	0.167493809	0.162492529999999	0.163321674000001	0.00012065736502399	1.8417666626304e-07	8.35866237190955e-08	1.08101421549438e-10	7.20295991667086e-05	4.00714544050709e-05	2.13307168731506e-05	8.2153736292477e-06	0.014843926934228	0.0971490924432845
20501	0.126010392	0.31284669	0.197377382	0.161365058	0.196157115999999	0.167791908	0.169000541	0.168359851	0.163322856999999	0.164150075000001	0.000170797006926308	2.04855521748237e-07	1.50144587641637e-07	1.04643473601967e-10	0.000104147791720757	5.93321829351984e-05	3.26114437597468e-05	1.33783035346999e-05	0.014843927126203	0.097149092443542
20601	0.126627875	0.314442893	0.198341377	0.161967818	0.197096655999999	0.168719368	0.169864098	0.16919194	0.164182343999999	0.165006087000001	0.00016132686878177	1.42871004430173e-07	1.04622809638955e-07	1.02469043712358e-10	9.41443055061093e-05	5.04370552699857e-05	2.53470292476842e-05	9.06229863751703e-06	0.0148439269370234	0.0971490924432896
20701	0.127191571	0.315770062	0.199231143	0.162524081	0.197954029999999	0.169505599	0.170643847	0.169963395	0.164949057999999	0.165769512000001	0.000112798880710026	1.48754252419032e-07	7.78150793495615e-08	1.12795706326627e-10	6.86917463245163e-05	3.88553153072383e-05	2.0793945788582e-05	7.90790977738185e-06	0.0148439269234308	0.097149092443285
20801	0.127779505	0.316817457	0.200119366	0.163081257	0.198830066999999	0.170305016	0.171433579	0.170745874	0.165727672999999	0.166552810000001	0.000115968385650811	1.07215283041906e-07	8.28159104643297e-08	8.60487599414374e-11	7.02586561763305e-05	3.95962412082528e-05	2.13293976578002e-05	8.41251306733922e-06	0.0148439269491923	0.0971490924433693
20901	0.12835619	0.318584475	0.201101156999999	0.16369877	0.199798501999999	0.17120386	0.172322480999999	0.171611045	0.166543664999999	0.167380596000001	9.47887668827846e-05	1.23316264265373e-07	6.45731930744792e-08	8.04995861142212e-11	5.49502863341862e-05	2.94653325641449e-05	1.50647309333913e-05	5.68092729949836e-06	0.0148439268992937	0.0946223953890997
21001	0.128896862	0.320000295	0.201927137999999	0.164222426	0.200644422999999	0.171960227	0.173047696999999	0.172308649	0.167253554999999	0.168075326000001	0.000100693447189142	1.33741770897921e-07	6.97978131933296e-08	7.92898612004499e-11	5.96363973328334e-05	3.29157781444394e-05	1.74004628798474e-05	6.71005048894731e-06	0.0148439269121062	0.0946223953890997
21101	0.129777479	0.322608297	0.203290887999999	0.165077328	0.202032722999999	0.173255428	0.174206689999999	0.173811705	0.168700823999999	0.169437704000001	9.0333749008971e-05	9.10953989819385e-08	7.03412872773805e-08	8.09372323751139e-11	5.14483320597068e-05	2.70109794249236e-05	1.34968785287117e-05	4.93052106269947e-06	0.0148439268849757	0.0946223953890705
21201	0.130393636	0.324272892	0.204522190999999	0.165720088	0.203083362999999	0.174096596	0.175036952999999	0.174748229	0.169648413999999	0.170334165000001	0.000113528649565958	1.01476571358274e-07	8.73531869590215e-08	8.76221102578898e-11	6.77584979054347e-05	3.7823515403138e-05	2.06378962870134e-05	8.73295591821897e-06	0.0148439269991766	0.0946223953893209
21301	0.13103611	0.32622014	0.205587680999999	0.16630866	0.204145793999998	0.175056127	0.175930232	0.175625762	0.170555155999999	0.171280859000001	8.59702242371504e-05	6.07812752356271e-08	6.06445751036792e-08	5.62389036687858e-11	4.92585739626406e-05	2.60357816479779e-05	1.31713799892224e-05	5.05422466757619e-06	0.0148439268988472	0.0946223953891651
21401	0.131593182	0.327761748	0.206441022999999	0.166846009	0.205007081999998	0.175836661	0.176703302	0.176387549	0.171342201999999	0.172042428000001	9.19215167624707e-05	7.10275141158005e-08	6.12947438203928e-08	5.71954876448548e-11	5.31316718258722e-05	2.82973497346378e-05	1.4235174758984e-05	5.23118096341636e-06	0.0148439268898339	0.0946223953890824
21501	0.132110188	0.328843357	0.207255891999999	0.167355043	0.205954608999999	0.176573399	0.177423932999999	0.177100533	0.172050203999999	0.172750189000001	8.78981160836228e-05	6.50300243862837e-08	6.16553622234242e-08	5.79008657145524e-11	4.9944325065308e-05	2.61379173149894e-05	1.29323581217955e-05	4.67108471175072e-06	0.0148439268856404	0.0946223953890701
21601	0.132656143	0.330173613	0.208089260999999	0.167899271	0.206760447999998	0.177311255	0.178160324	0.177837897	0.172767953999999	0.173472131000001	0.000127466040771105	9.77821497341203e-08	8.17988977133674e-08	5.00691858559438e-11	7.96990362381666e-05	4.68014216512155e-05	2.66133817068343e-05	1.12320878181149e-05	0.0147279588716626	0.0868591175766788
21701	0.133227199	0.331554011	0.208943409999999	0.168432704	0.207762964999999	0.178112385	0.178942570999999	0.178590721	0.173552056999999	0.174217098000001	9.8212543858717e-05	4.58438422565865e-08	5.7291149442114e-08	4.76226558969883e-11	5.80011843930597e-05	3.18153780430791e-05	1.67848445984268e-05	6.78047880241756e-06	0.0148439269421858	0.090832349807883
21801	0.133790486	0.33311165	0.209843019999999	0.168971473	0.208635306999998	0.178914465	0.179711781999999	0.179353594	0.174332029999999	0.174976361000001	7.90295417092581e-05	4.42247910068793e-08	5.1338624084698e-08	4.62853502919895e-11	4.46927498544306e-05	2.33437456769154e-05	1.17077365423628e-05	4.2732507025386e-06	0.0148439268776803	0.0908323498077655
21901	0.134356758	0.334501981	0.210751255999999	0.169526553	0.209514690999998	0.179698583	0.180491798999999	0.180122411	0.175115101999999	0.175741934000001	7.25790023019219e-05	4.10501660692827e-08	5.44903069812026e-08	4.28980808659024e-11	4.13987529895021e-05	2.18948059308195e-05	1.11132463122362e-05	4.22428099916293e-06	0.0148439268779102	0.0908323498077658
22001	0.1349606	0.335619234	0.211721106999999	0.170194092	0.210438087999998	0.18053543	0.181324464	0.180956012	0.175942397999999	0.176566389000001	7.29394801957791e-05	3.95171754658982e-08	5.40979376474533e-08	4.27126670021335e-11	4.08923870027627e-05	2.1076114080547e-05	1.02726098188229e-05	3.64525043987738e-06	0.0148439268709562	0.0908323498077627
22101	0.135508784	0.336949306	0.212585698999999	0.170777797	0.211272507999999	0.18129809	0.182077343	0.181718541	0.176714143999999	0.177312453000001	6.96438804887877e-05	3.44848153590679e-08	4.7152228227013e-08	4.5080129200768e-11	3.95626042221105e-05	2.08171176066297e-05	1.05084526797336e-05	4.05303033015928e-06	0.0148439268835485	0.0908323498078017
22201	0.136025315	0.338165584	0.213363785999999	0.171260903	0.212073805999999	0.181992641	0.182764187	0.182486916	0.177408358999999	0.177985116000001	7.51624514611794e-05	3.22805356095821e-08	5.31789974036115e-08	3.9204390542946e-11	4.24897793632109e-05	2.22439036443829e-05	1.1221046684804e-05	4.35855817407325e-06	0.0148439268877257	0.0908323498078138
22301	0.136517963	0.339514258	0.214141549999999	0.17175287	0.212842792999998	0.182692587	0.183456688	0.183205421	0.178127027999999	0.178665461000001	7.12244586693248e-05	2.93074686455688e-08	4.96791654292083e-08	4.41805629712859e-11	3.964456045947e-05	2.01443136985156e-05	9.55923176442938e-06	3.22166693554035e-06	0.0148439268668398	0.090832349807773
22401	0.137024843	0.340399867	0.214940745999999	0.172258018	0.213618503999999	0.183413714	0.184172085	0.183916941	0.178834062999999	0.179394760000001	7.01961515722639e-05	2.93609614772223e-08	4.08021169041425e-08	3.40953888259386e-11	3.93298535744159e-05	2.02318320864058e-05	9.79780901527905e-06	3.44272256447239e-06	0.0148439268695459	0.0908323498077781
22501	0.137580082	0.34171157	0.215816386999999	0.172806579	0.214463615999999	0.184193152	0.184939018	0.184678508	0.179620944999999	0.180157384000001	6.36378098125458e-05	2.78782162103115e-08	4.09234513079948e-08	2.84046880478964e-11	3.54019985088024e-05	1.80422932199278e-05	8.62214476297387e-06	2.94480651085205e-06	0.0148439268653903	0.0908323498077802
22601	0.138161339	0.342932437	0.216736754999999	0.173385772	0.215350267999999	0.185010387	0.185799800999999	0.185481767	0.180424053999999	0.180954540000001	8.21031423562835e-05	3.12128044214274e-08	4.20121408514142e-08	3.16269173573839e-11	4.80469281209612e-05	2.61296612799236e-05	1.35683925592698e-05	5.14989841233698e-06	0.0148439268876276	0.0908323498078035
22701	0.138795304	0.344160495	0.217718365999999	0.173978692	0.216274350999999	0.185866836	0.186638082	0.186316164	0.181303193999999	0.181788178000001	8.48032453789853e-05	3.53685958524383e-08	4.6295660956603e-08	2.12856805962734e-11	4.89201647958532e-05	2.60618713936001e-05	1.32001505493429e-05	4.88745942073773e-06	0.0148439268850834	0.0908323498078102
22801	0.139397528	0.345551861	0.218668712999999	0.1745692	0.217191068999999	0.186705807	0.187468018	0.187140217	0.182122755999999	0.182605692000001	8.99577715003143e-05	3.09794888449096e-08	5.1007124517566e-08	2.26458983328148e-11	5.0644774182362e-05	2.60148761518206e-05	1.24640346169151e-05	4.25097190101765e-06	0.0148439268751043	0.0908323498078049
22901	0.139991587	0.346878425	0.219612549999999	0.175155765	0.218101820999999	0.187540703	0.188320336	0.18796242	0.182942256999999	0.183422209000001	5.72957086077846e-05	1.90574144824184e-08	3.35084587894061e-08	1.99615923049451e-11	3.08137688813255e-05	1.50606271810916e-05	6.83008657326827e-06	2.18741214944757e-06	0.0148439268615776	0.0946223953890488
23001	0.140585597	0.348595051	0.220554010999999	0.175745212	0.219012763999999	0.188375082999999	0.189146019	0.188779576	0.183755215999999	0.184232459000001	6.3420065109234e-05	1.86433355000752e-08	3.34722484943357e-08	2.04655074396185e-11	3.44336665276018e-05	1.69298068751129e-05	7.66289428986716e-06	2.40992439440752e-06	0.0148439268618671	0.0946223953890483
23101	0.141152277	0.349806668	0.221456731999999	0.176302568	0.219878861999998	0.189174533	0.189934446	0.189585772	0.184533082999999	0.185009895000001	5.67695638765394e-05	1.81145599205216e-08	3.35505663887361e-08	1.98111178399729e-11	3.14485862301626e-05	1.60046024895445e-05	7.64818544223375e-06	2.59612497611076e-06	0.0148439268633061	0.0946223953890486
23201	0.14177101	0.351245287	0.222393848999999	0.176932083	0.220810885999998	0.190035838999999	0.190763506	0.190407521	0.185367321999999	0.185839908000001	5.98826217577042e-05	1.81145599205216e-08	3.36328449212573e-08	1.93829853825879e-11	3.26174480240674e-05	1.61584124272912e-05	7.4238607767027e-06	2.40265084827331e-06	0.0148439268622603	0.0946223953890485
23301	0.142391504	0.352522602	0.223362133999999	0.177537383	0.221775087999998	0.190931068	0.191648067	0.191279455	0.186244858999999	0.186723890000001	6.42551517901539e-05	1.88565383732207e-08	3.37894027468426e-08	1.93653122471307e-11	3.49379040682721e-05	1.72124104988367e-05	7.83215388432682e-06	2.49774062433064e-06	0.0148439268624254	0.0946223953890485
23401	0.142981664	0.354050468	0.224291191999999	0.178148367	0.222679074999998	0.191774432	0.19246747	0.192103096	0.187059354999999	0.187545473000001	5.7352389630703e-05	1.71935730868285e-08	3.36128505132837e-08	1.91849992287408e-11	3.16744783690273e-05	1.59714011526606e-05	7.49106206788225e-06	2.46868710929565e-06	0.0148439268625445	0.0946223953890485
23501	0.143588493	0.355391101	0.225204932999999	0.178722716	0.223562632999998	0.192597827999999	0.19327649	0.192902975	0.187860210999999	0.188341699000001	5.10559914334129e-05	1.7055416247163e-08	2.90559588581814e-08	1.92934806919901e-11	2.77927965321803e-05	1.38324037655166e-05	6.47073020183755e-06	2.20675646303666e-06	0.0148439197846814	0.100304350170702
23601	0.144162234	0.356733835	0.226122827999999	0.179289992	0.224442412999998	0.193411930999999	0.194132973	0.193705957	0.188664263999999	0.189132997000001	5.21095111734821e-05	1.47060820632247e-08	3.04329475213994e-08	1.92047075025781e-11	2.8839211081681e-05	1.46938960366364e-05	7.07682150361753e-06	2.41959122092551e-06	0.0148439268632726	0.100307463760929
23701	0.144788922	0.358353101	0.227034717999999	0.179866998	0.225331323999998	0.194223034999999	0.194934936	0.194501571	0.189485655999999	0.189927973000001	5.10471299900218e-05	1.42232925203909e-08	3.07234145293078e-08	1.93577606793903e-11	2.76103119898657e-05	1.34795961083084e-05	6.06978551885931e-06	1.90138703713208e-06	0.0148439268604803	0.100307463760932
23801	0.145396481	0.359588528	0.227988060999999	0.180460247999999	0.226252974999998	0.195129079999999	0.195780055	0.195351274	0.190326683999999	0.190755357000001	5.10872836580554e-05	1.41336023147786e-08	3.06519669968971e-08	1.93545755296755e-11	2.75377787821098e-05	1.34536924445935e-05	6.07108695054438e-06	1.90953696517685e-06	0.0148439268604892	0.100307463760937
23901	0.145979971	0.360880427	0.228911026999999	0.181031851999999	0.227180847999998	0.195965423	0.196588133	0.196151356	0.191291607999999	0.191564350000001	5.60625451605137e-05	1.6229289684905e-08	3.068197942349e-08	1.95238247906241e-11	3.04291893151192e-05	1.49946451153843e-05	6.80341328434116e-06	2.13409082838943e-06	0.0148439268609574	0.0946223953890477
24001	0.146538548	0.362025968	0.229769817999999	0.181546224999999	0.227986264999998	0.196700981	0.197322915	0.196872184	0.192013865999999	0.192308750000001	7.04609065660032e-05	1.17866571999062e-08	3.45499524064974e-08	1.94979934869642e-11	3.75024586976057e-05	1.77533941738788e-05	7.5200168658298e-06	2.1738337042977e-06	0.0148439268608801	0.0946223953890477
24101	0.14739881	0.364456659	0.231336316999999	0.182447943999999	0.229727364999998	0.198014056	0.198789144	0.198372119	0.193199757999999	0.193419393000001	4.42159173703007e-05	1.12856281782761e-08	2.83677851613232e-08	2.08980029119169e-11	2.37451138172442e-05	1.17978368619171e-05	5.59485236861025e-06	1.91614238799654e-06	0.0148439268612293	0.0946223953890484
24201	0.147965842	0.365682104	0.232067969999999	0.182944183999999	0.230533356999998	0.198791921	0.199486709	0.199010141999999	0.193836750999999	0.194112557000001	4.59984503852736e-05	1.1365346392516e-08	2.61579829078764e-08	1.53256315898571e-11	2.44353624450833e-05	1.17591763640626e-05	5.23644782408264e-06	1.63072808702287e-06	0.0148439268598529	0.0946223953890474
24301	0.148396983	0.366862648	0.232746892999999	0.183375641999999	0.231245653999998	0.199458408	0.200116294	0.19960624	0.194427341999999	0.194733395000001	4.5031966379271e-05	1.10428154151482e-08	2.51199539163007e-08	1.70285512267471e-11	2.44558528122342e-05	1.21272709662435e-05	5.60854964006713e-06	1.82217034318569e-06	0.0148439268604553	0.0946223953890477
24401	0.148872812	0.36805852	0.233485855999999	0.183838357999999	0.231975057999998	0.20011853	0.200814484	0.200252465	0.195085770999999	0.195397538000001	4.40625604566117e-05	1.1247637860093e-08	2.38520151587695e-08	1.28139481000361e-11	2.36564560834026e-05	1.15662142880584e-05	5.26554811028125e-06	1.67964346486152e-06	0.0148439268599654	0.0946223953890474
24501	0.149346255	0.369393655	0.234241113999999	0.184296387999999	0.232683878999998	0.200768435	0.201454836999999	0.200963654	0.195737180999999	0.196046504000001	4.81777674073872e-05	1.23262502043019e-08	2.50026883104083e-08	1.28259530350006e-11	2.60482623224645e-05	1.27898043840792e-05	5.81496231080449e-06	1.84061616149127e-06	0.0148439268604081	0.0946223953890475
24601	0.149800503	0.370403142	0.234962447999999	0.184741424999999	0.233377634999998	0.201408505	0.202085345999999	0.20158911	0.196363264999999	0.196669631000001	4.49186462321558e-05	1.0593693702581e-08	2.36584685816506e-08	1.1077750253821e-11	2.4302640047968e-05	1.19890636157437e-05	5.51016880736945e-06	1.77106687805344e-06	0.014843926860226	0.0946223953890475
24701	0.150284161	0.371592763	0.235822448999999	0.185208627999999	0.234115264999998	0.202070755	0.202744132999999	0.202241561	0.197068082999999	0.197321323000001	5.70473150615446e-05	1.29441792106746e-08	2.78035509811013e-08	1.07924602789431e-11	3.26173266263846e-05	1.71878788775753e-05	8.550059593076e-06	3.02934512284395e-06	0.0148439268661972	0.0946223953890505
24801	0.150784277	0.372864658	0.236550672999999	0.185679996999999	0.234871525999998	0.202775307	0.203422904999999	0.202904602	0.197732723999999	0.197990077000001	4.26073398764491e-05	9.34432714013974e-09	2.30293739730092e-08	1.03754805988875e-11	2.29330194658429e-05	1.11757292821843e-05	5.00040371966059e-06	1.5279061727016e-06	0.014843926859416	0.0946223953890472
24901	0.151278419	0.373942150000001	0.237344724999999	0.186152579	0.235636659999998	0.20346495	0.204102785999999	0.203583748	0.198440474999999	0.198662322000001	4.16028041483134e-05	9.34437476459314e-09	2.282140237961e-08	8.9848468510352e-12	2.22642068147221e-05	1.08268061545469e-05	4.89058947628505e-06	1.54493956696671e-06	0.014843926859614	0.0946223953890472
25001	0.151784997	0.374938243000001	0.238074028999999	0.186604787	0.236382670999998	0.204141358	0.204747607999999	0.204226616	0.199077889999999	0.199295861000001	4.06447789015555e-05	9.33670974650485e-09	2.28357088325574e-08	8.56683327068924e-12	2.16703181400421e-05	1.04730914568636e-05	4.67504242573115e-06	1.4447014707934e-06	0.0148439268593602	0.0946223953890472
25101	0.152384017	0.376287572000001	0.238937523999999	0.187163164999999	0.237213829999998	0.205050897	0.205487781999999	0.20491434	0.199806301999999	0.199970711000001	4.05799476747863e-05	7.90473734256929e-09	2.02069730430505e-08	8.60340307077612e-12	2.16210766745719e-05	1.03663180151183e-05	4.52297223461262e-06	1.33337584419327e-06	0.0148439268590206	0.0946223953890471
25201	0.152841863	0.377250257000001	0.239728604999999	0.187611241999999	0.237908240999998	0.205711351	0.206118494999999	0.205539163	0.200430071999999	0.200595331000001	3.92638628300389e-05	6.7578782484554e-09	1.95435549074241e-08	9.17751696953971e-12	2.05422109450673e-05	9.67458892280209e-06	4.19866746321976e-06	1.28902071529911e-06	0.0148439268592559	0.0946223953890473
25301	0.153310393	0.378237408000001	0.240461357999999	0.188064432999999	0.238617160999998	0.206357081	0.206763281999999	0.206190552999999	0.201081024999999	0.201260498000001	3.6032296465773e-05	6.4393500290191e-09	1.8142812702651e-08	7.19832579630952e-12	1.90517810515599e-05	9.13208324597177e-06	4.03679106565433e-06	1.22870614519806e-06	0.0148439268589646	0.0946223953890471
25401	0.153776461	0.379146390000001	0.241196687999999	0.188521877999999	0.239328626999998	0.20702082	0.207417837	0.206848144999999	0.201725888999999	0.201905622000001	3.78205176572309e-05	7.03448538493648e-09	1.75913547242017e-08	6.9282430672534e-12	1.98104405919582e-05	9.3514101839183e-06	4.04031485153084e-06	1.19020676095511e-06	0.0148439268588039	0.094622395389047
25501	0.154245865	0.380028100000001	0.241936812999999	0.188984630999999	0.240044550999998	0.207680865	0.208094987	0.207521344999999	0.202374612999999	0.202551983000001	3.89477905215001e-05	6.48102418150921e-09	1.74575984945374e-08	7.63872382598395e-12	2.02568752816762e-05	9.47380281284901e-06	4.04504628724555e-06	1.17817228705936e-06	0.0148439268588042	0.094622395389047
25601	0.154738439	0.381241024000001	0.242711683999999	0.189466589999999	0.240794480999998	0.20837142	0.208784817	0.208208513999999	0.203056619999999	0.203228015000001	4.32673358939285e-05	8.607199806331e-09	1.80502213315015e-08	6.46401421809767e-12	2.42589240450606e-05	1.25056022078243e-05	6.0555012194935e-06	2.05267689720627e-06	0.0148439268613133	0.0860947928312007
25701	0.155262034	0.382470310000001	0.243550584999999	0.189975236999999	0.241613141999998	0.209105782	0.209512205	0.208934541999999	0.203782561999999	0.203959395000001	3.33014333476039e-05	5.50718229612159e-09	1.62578017838604e-08	5.04902790830264e-12	1.74405525789488e-05	8.24002733474499e-06	3.57307064245286e-06	1.06985344103481e-06	0.0148439268587868	0.086094792831208
25801	0.155774899	0.383477189000001	0.244365453999999	0.190476374999999	0.242400253999998	0.209833249	0.210224403	0.209648015999999	0.204491345999999	0.204669631000001	3.28873719297711e-05	5.51034239830335e-09	1.68063204110154e-08	4.83955967427098e-12	1.69685260106743e-05	7.86914181586105e-06	3.33902090659053e-06	9.7894414289769e-07	0.0148439268586663	0.0860947928312128
25901	0.156304453	0.384710215000001	0.245205897999999	0.190998438999999	0.243213459999998	0.210576871	0.210964805999999	0.210591518999999	0.205242669999999	0.205397692000001	3.25904289617438e-05	5.43816159642617e-09	1.67906286488412e-08	6.04547941765553e-12	1.68286586446776e-05	7.81482682356033e-06	3.31862506247883e-06	9.66928894912777e-07	0.0148439268586081	0.0860947928312176
26001	0.156790223	0.385671401000001	0.245975332999999	0.191477935999999	0.243950520999998	0.211286805	0.211641722999999	0.211261405999999	0.205938317999999	0.206088533000001	3.34897441229411e-05	5.43559595915323e-09	1.68385377033504e-08	4.45468462156465e-12	1.73569508695418e-05	8.09699005333102e-06	3.45748315024619e-06	1.01120869077397e-06	0.0129884360014534	0.094622395389047
26101	0.157254295	0.387047020000001	0.246757424999999	0.191934114999999	0.244661545999998	0.211963717	0.212364979999999	0.211990152999999	0.206594022999999	0.206719655000001	3.35004318833079e-05	5.45498086738477e-09	1.67217431969451e-08	4.01590280938974e-12	1.74201572675852e-05	8.15070623664399e-06	3.49528689132044e-06	1.02713244621192e-06	0.0148439268586905	0.094622395389047
26201	0.157727914	0.388239742000001	0.247464214999999	0.192421831999999	0.245346916999998	0.212600206	0.212984204999999	0.212630855999999	0.207233463999999	0.207330959000001	3.33656485169609e-05	5.32159964216623e-09	1.60441113945685e-08	3.50440910859891e-12	1.73111731285082e-05	8.08940316067793e-06	3.46743746512077e-06	1.0153721679167e-06	0.0148439268586181	0.0946223953890469
26301	0.158206767	0.389338466000001	0.248314936999999	0.192894624999999	0.246059753999998	0.213251001	0.213625175999999	0.213264847999999	0.207874990999998	0.207960902000001	3.38961289988871e-05	5.27077123311945e-09	1.64488889919257e-08	3.18022634857169e-12	1.75570429772133e-05	8.1740896670294e-06	3.47063338572589e-06	1.00166288509707e-06	0.0148439268585981	0.0946223953890469
26401	0.158664744	0.390179470000001	0.249037371999999	0.193350018999999	0.246754115999998	0.213894691	0.214263018999999	0.213897875999999	0.208506560999998	0.208589941000001	3.36634796428915e-05	5.2732803867401e-09	1.65604451424862e-08	3.05496935545692e-12	1.74697785927122e-05	8.15705974919949e-06	3.47543526211835e-06	1.00721135371072e-06	0.0148439268586023	0.0946223953890469
26501	0.159155598	0.391395255000001	0.249814164999999	0.193841070999999	0.247530691999998	0.21463029	0.214967630999999	0.214578090999999	0.209176027999998	0.209261749000001	3.3841184472855e-05	5.27364101466074e-09	1.65713019891579e-08	2.94347416914776e-12	1.7559403178445e-05	8.20995854091058e-06	3.49189701478671e-06	1.00907638208889e-06	0.0148439268586022	0.0946223953890469
26601	0.159703731	0.392384514000001	0.250629841999999	0.194354478999999	0.248343452999998	0.215355401	0.215690742999999	0.215289923999999	0.209885139999998	0.209969135000001	3.44868690109951e-05	5.25688052683259e-09	1.65689383026329e-08	2.67655468054331e-12	1.79228245358031e-05	8.38283738629301e-06	3.55795029866393e-06	1.02251945819e-06	0.0148439268586066	0.0946223953890469
26701	0.160250889	0.393522682000001	0.251499516999999	0.194898100999999	0.249172092999998	0.216152078	0.216452983999999	0.216049642999999	0.210638302999998	0.210721578000001	2.99564838643645e-05	4.40182127473842e-09	1.44013032564471e-08	2.78927665026101e-12	1.55500706254869e-05	7.29703181132748e-06	3.1326160751666e-06	9.07757085470076e-07	0.0148439268584676	0.0946223953890469
26801	0.16088607	0.394859243000001	0.252486874999998	0.195524257999999	0.250144214999998	0.217067789	0.217334481999999	0.216933768999999	0.211516298999998	0.211594440000001	5.05382339406077e-05	1.01763057671864e-08	2.43009748346721e-08	2.70787396913753e-12	2.75976505064793e-05	1.37011677368808e-05	6.30300601445351e-06	2.01315739191439e-06	0.0148439268607006	0.0946223953890475
26901	0.16151683	0.396117771000001	0.253485003999999	0.196148758999999	0.251142303999998	0.217981648	0.218256913999999	0.217863886	0.212443322999998	0.212496402000001	3.25928196015677e-05	3.72385290181889e-09	1.3757575034607e-08	2.74182681418156e-12	1.62689804991688e-05	7.21580916676775e-06	2.87340410355896e-06	7.59180080242337e-07	0.0148439268583341	0.0946223953890469
27001	0.162135493	0.397612471000001	0.254499133999999	0.196795687999999	0.252104750999999	0.218834859	0.219095447999999	0.218700539999999	0.213305482999998	0.213337325000001	2.61522790008977e-05	3.71422707970289e-09	1.24702124532505e-08	2.52093858737616e-12	1.32474690153683e-05	6.01142918588682e-06	2.48053962165939e-06	6.9653451983911e-07	0.0148439268583376	0.0946223953890469
27101	0.163064881	0.399944992000001	0.255839672999999	0.197658862999999	0.253769508999999	0.220115273	0.220296287999999	0.219989495999999	0.214557221999998	0.214546892000001	3.27338609911023e-05	7.23911690794226e-09	1.65459405198868e-08	2.2954311568561e-12	1.76080875122458e-05	8.65980769816791e-06	3.97215223517617e-06	1.2933048890152e-06	0.0148439268593342	0.0946223953890473
27201	0.1635613	0.401184384000001	0.256579049999999	0.198152420999999	0.254507588999999	0.220755778	0.220932492999999	0.220629838	0.215369335999998	0.215195178000001	2.62637735036684e-05	3.01301252925329e-09	1.13226281664944e-08	1.95596419295805e-12	1.32238674546895e-05	5.93710382755235e-06	2.40939270936723e-06	6.56274538301525e-07	0.0148439268582892	0.0946223953890469
27301	0.164011457	0.402081940000001	0.257287713999999	0.198597009999999	0.255193294999999	0.221390602	0.221560224999999	0.221257761999999	0.215993783999998	0.215817302000001	2.90869074860136e-05	3.25478324488536e-09	1.22705614762395e-08	2.11849469673901e-12	1.48136772785864e-05	6.72720493177236e-06	2.75012527901679e-06	7.51328158171608e-07	0.0148439268583457	0.0946223953890469
27401	0.164471914	0.403067552000001	0.258025713999999	0.199050669999999	0.255909609999999	0.222043653	0.222211512999999	0.221895746999999	0.216630803999998	0.216451099000001	2.73289502323095e-05	3.1013427641005e-09	1.19493825301977e-08	1.86232371767476e-12	1.37154602441694e-05	6.14155822142366e-06	2.4860759336052e-06	6.7694510212204e-07	0.0148439268582984	0.10741379922577
27501	0.165035834	0.404456959000001	0.258781625999999	0.199522203999999	0.256676515999998	0.222726405	0.222883270999999	0.222562006999999	0.217301166999998	0.217115861000001	2.51075140443686e-05	3.10489759556982e-09	1.14796922646747e-08	2.39792784685334e-12	1.25765529901793e-05	5.63000592898691e-06	2.27959811380758e-06	6.22809821716507e-07	0.0148439268582693	0.107413799225775
27601	0.16553798	0.405805748000001	0.259627563999999	0.200006851999999	0.257407788999998	0.223397153	0.223547059999999	0.223219577999999	0.217956071999998	0.217772121000001	2.64235688449327e-05	3.31937448425963e-09	1.14221239999737e-08	1.66059838894811e-12	1.33468645962789e-05	6.05138854440445e-06	2.49158206016901e-06	6.61743359231528e-07	0.0148439268582919	0.10741379922578
27701	0.166029671	0.407266136	0.260404292999999	0.200490212999999	0.258160730999998	0.224090043	0.224227715999999	0.223902374999999	0.218630353999998	0.218451676000001	2.48593547351843e-05	2.45404991866313e-09	1.00767919335412e-08	1.55774774928087e-12	1.23481712383312e-05	5.46224241024676e-06	2.1720626635886e-06	5.77790408199148e-07	0.0148439268582474	0.0946223953890468
27801	0.166536922	0.408330054	0.261192972999999	0.200984243999999	0.258918259999998	0.224786286	0.224915496999999	0.224589540999999	0.219346812999998	0.219208997000001	2.523676915653e-05	2.43599534175768e-09	9.93864384793746e-09	1.45500311112695e-12	1.27048223822004e-05	5.67849320410103e-06	2.26494906488272e-06	5.97859855059772e-07	0.014843926858245	0.0946223953890468
27901	0.167047723	0.409366529	0.261979481999999	0.201460152999999	0.259654780999999	0.225466239	0.225588910999999	0.225254624999999	0.220011874999998	0.219871886000001	2.1711338268568e-05	2.30260286592814e-09	9.77391577725123e-09	1.36032548263483e-12	1.07951632415883e-05	4.77716591545284e-06	1.90321445541887e-06	5.18072347264798e-07	0.0148439268582636	0.0946223953890469
28001	0.167524577	0.410666842	0.262734387999999	0.201930051999999	0.260393027999998	0.226157862	0.226249269999999	0.225910958999999	0.220666695999998	0.220528307000001	2.29204216041706e-05	2.37665089588308e-09	1.02041553003832e-08	1.28000355000908e-12	1.14206438153892e-05	5.05054263811849e-06	1.9984993996676e-06	5.22037935807912e-07	0.0148439268582045	0.0946223953890468
28101	0.168022499	0.411711733	0.263517114999999	0.202413442999999	0.261174370999998	0.226857345	0.226936456	0.226607849999999	0.221349042999998	0.221207301000001	3.52935431455207e-05	5.31501278457843e-09	1.45831620600501e-08	1.35040240436927e-12	1.92367757668781e-05	9.41670742406065e-06	4.12196138115481e-06	1.17615069152948e-06	0.0148439268586649	0.0946223953890469
28201	0.168523183	0.413130749	0.264312372999999	0.202928042999999	0.261967900999998	0.227575682	0.227629781999999	0.227295478999999	0.222035666999998	0.221890268000001	2.5420631974042e-05	1.94735861531549e-09	9.60524950032714e-09	1.25250921632324e-12	1.28027419560575e-05	5.7343734862401e-06	2.30448699680221e-06	6.2242780081904e-07	0.0148439268582622	0.0946223953890468
28301	0.169031545	0.41424303	0.265118608999999	0.203429146999999	0.262749453999998	0.228296716	0.228341147	0.228012143999999	0.222810899999998	0.222616658	2.25657693960937e-05	1.93834975627038e-09	8.7476469330312e-09	1.17424142606053e-12	1.12739315205569e-05	5.0128054333721e-06	1.99309765083653e-06	5.19298573906499e-07	0.0148439268582068	0.0946223953890468
28401	0.169555517	0.415227238	0.265973151999999	0.203937420999999	0.263559115999998	0.229028911	0.229092178	0.228731389	0.223528437999998	0.223332143000001	2.07816112385458e-05	1.65883475426363e-09	7.64054657434803e-09	9.76324487689036e-13	1.02751068714954e-05	4.54708450923336e-06	1.82906819929606e-06	5.01794572140683e-07	0.0148439268582203	0.0946223953890468
28501	0.17010516	0.416615569	0.266810212999999	0.204461308999999	0.264378505999998	0.229782701	0.229838686	0.229472582999999	0.224262256999998	0.224069347000001	2.04973008367383e-05	1.56159705321903e-09	8.10566689947111e-09	1.07463701669488e-12	1.0147278564956e-05	4.45292519007996e-06	1.75086002652438e-06	4.61250362823282e-07	0.0148439268581925	0.0946223953890468
28601	0.170597314	0.417702254	0.267594252999999	0.204950557999999	0.265155097999998	0.230494458	0.230532408	0.230157667999999	0.224948973999998	0.224770625000001	1.85355566776803e-05	1.55481391384544e-09	8.03435099665073e-09	7.65840251550708e-13	8.99598648384731e-06	3.86768599246383e-06	1.49652245187033e-06	3.77913319426255e-07	0.0148439268581497	0.0946223953890468
28701	0.17107206	0.419039614	0.268343590999999	0.205417987999999	0.265877310999998	0.23115705	0.231245017	0.230826972999999	0.225604712999998	0.225418720000001	1.94787007834995e-05	1.55348259046002e-09	7.98398046310313e-09	7.75850502198351e-13	9.53120263624564e-06	4.12269171169854e-06	1.58659622510733e-06	3.96307521055516e-07	0.0148439268581526	0.0946223953890468
28801	0.171527125	0.420025437	0.269056904999999	0.205864495999999	0.266581523999998	0.231814746	0.231896143	0.231465621999999	0.226245548999998	0.22605673	2.49291323302574e-05	2.71734937286858e-09	1.03208597191736e-08	7.38846939966696e-13	1.27060662223922e-05	5.79797542633013e-06	2.39528950313248e-06	6.62943729260862e-07	0.0148439268582959	0.0946223953890469
28901	0.172008328	0.421330214	0.269798865999999	0.206311609999999	0.267275224999998	0.232458683	0.232524228	0.232094015999999	0.226868993999998	0.226677182000001	1.68091762373516e-05	1.23401298437309e-09	6.48155651562212e-09	5.33413719546599e-13	8.15601555762491e-06	3.50042300251946e-06	1.34146864181319e-06	3.39712598825803e-07	0.0148439268581449	0.0946223953890468
29001	0.17248289	0.422474386	0.270531044999999	0.206774563999999	0.267987641999998	0.233115401	0.23317251	0.232738278999999	0.227513757999998	0.227321289000001	1.80977092839269e-05	1.21792391554437e-09	6.57191522457289e-09	4.77136949898432e-13	8.9155312533339e-06	3.90189360954571e-06	1.52579873127321e-06	3.91966120100509e-07	0.014843926858157	0.0946223953890468
29101	0.172961719	0.423467315	0.271278937	0.207260544999999	0.268708818999998	0.233782708	0.23384777	0.233393381999999	0.228169526999998	0.227973951000001	1.65805818696256e-05	1.14144783003025e-09	6.51017690616206e-09	4.62759114732677e-13	8.02880168862611e-06	3.44399147462959e-06	1.31846269506361e-06	3.31233011578114e-07	0.0148439268581391	0.0946223953890468
29201	0.173481718	0.424589502	0.272097139999999	0.207763615999999	0.269467839999998	0.234480773	0.234539344	0.234078822999999	0.228854239999998	0.228658955	1.61378484660803e-05	9.43430983603426e-10	5.83760517637877e-09	3.39662679357063e-13	7.85485544631741e-06	3.39821754335223e-06	1.31929488667682e-06	3.39439071608843e-07	0.0148439268581446	0.0946223953890468
29301	0.173984576	0.425811618	0.272889935999999	0.208260816999999	0.270232260999998	0.235193514	0.235237298	0.234769114999999	0.229545127999998	0.229351050000001	1.84329572280799e-05	9.24701941579323e-10	5.67640706822504e-09	4.00384803325588e-13	8.88563515047135e-06	3.76253911498974e-06	1.40178516032417e-06	3.35172513501575e-07	0.0148439268581344	0.0946223953890468
29401	0.174500854	0.426857295	0.273704394999999	0.208766237999999	0.271007980999998	0.235913912	0.235976965999999	0.235476913999999	0.230258083999998	0.230056768000001	1.53907716425442e-05	1.01037201624968e-09	6.06895361572071e-09	3.67020232275772e-13	7.31278757517981e-06	3.07496195906051e-06	1.16606315405225e-06	3.00226469609982e-07	0.0148439268581388	0.0946223953890468
29501	0.175025999	0.427905678999999	0.274530546999999	0.209280744999999	0.271801130999998	0.236649139	0.236704632999999	0.236197468999999	0.230983413999998	0.230775538000001	1.59865626192937e-05	9.81135542579586e-10	5.97668797692848e-09	3.13377773945031e-13	7.51894468664445e-06	3.07703628355636e-06	1.09642027812247e-06	2.49060661161439e-07	0.0148439268581191	0.0946223953890468
29601	0.175562145	0.429232659999999	0.275365782	0.209802315999999	0.272614338999998	0.237394959	0.237439791999999	0.236929012999999	0.231715755999998	0.231537142	1.6169010308763e-05	8.73990317691877e-10	5.35302761071355e-09	3.08855091141082e-13	7.71882838723091e-06	3.21964099430965e-06	1.17185793484661e-06	2.70463991062351e-07	0.0148439268581212	0.0946223953890468
29701	0.176098923	0.430653904999999	0.276222925999999	0.210331021999999	0.273436749999998	0.238147441	0.238179590999999	0.237664501999999	0.232453108999998	0.232274721	1.43732484879086e-05	8.01622667020999e-10	5.41468593055324e-09	2.74093842331125e-13	6.87162094394019e-06	2.91022632283222e-06	1.10199896816414e-06	2.74426993899924e-07	0.0148439268581271	0.0946223953890468
29801	0.176609045	0.431990802999999	0.277057257999999	0.210830175999999	0.274215466999998	0.238862578	0.238885679999999	0.238363918999999	0.233152388999998	0.232975925	1.6529220316936e-05	8.07994928701256e-10	5.45687915790862e-09	2.69821584751856e-13	7.88069288955605e-06	3.27818655951762e-06	1.18888089763768e-06	2.74237053414645e-07	0.0148438702330358	0.0754208748643706
29901	0.177133638	0.433135812	0.277886125	0.211343375999999	0.275011595999998	0.239623803	0.239616983999999	0.239088376999999	0.233875099999998	0.233694978	1.42149178376525e-05	7.98448114215562e-10	5.47556698748613e-09	2.69229484678792e-13	6.65382669924254e-06	2.73031520740322e-06	9.87236018004883e-07	2.30859682816156e-07	0.0148439268581179	0.0946223953890468


==> MATLAB/SuiteSparseCollection/results/abb313/res_over_runtime.txt <==
t	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
0	0	0	0	0	0	0	0	0	0	0.687260095928357	0.590993478078023	0.532301843877387	0.568781342729398	0.686711247134033	0.657362551190116	0.632241033251034	0.622390384890528	0.620222273178072	0.604007172277194
0.00183455	0.011527545	0.004970057	0.010598877	0.002881025	0.001103818	0.001017529	0.000947836	0.000919688	0.000987178	0.586012331189678	0.246689235498363	0.210371410224394	0.310790516204919	0.574169641139535	0.508505425780055	0.45543263047357	0.41133964695917	0.397868973786032	0.328566570334234
0.002804098	0.016953429	0.007002087	0.017410784	0.004334779	0.002321308	0.002164536	0.00213092	0.002132486	0.002126156	0.393738055439989	0.298503346803333	0.192543848917395	0.213609647585131	0.382277243370095	0.365906757131737	0.301595599129317	0.233444862125783	0.22220862262825	0.194762567738008
0.00427414	0.024106381	0.012294495	0.025491513	0.014158905	0.005671443	0.004176678	0.003757705	0.003513441	0.003701382	0.34639955558814	0.233789838642408	0.145957234448467	0.1949450281866	0.327579538471321	0.278125364175563	0.229329627503021	0.195379934979192	0.17611608909436	0.158022086120646
0.005397353	0.026941438	0.014037915	0.029488696	0.01573006	0.006843421	0.005292844	0.00490365	0.00462004	0.004812502	0.222264938573817	0.176744117996679	0.126219355916107	0.13231072568204	0.207235654613239	0.200922707195749	0.178901494797841	0.153305952283184	0.156270818021328	0.15867504193291
0.00606990599999999	0.030332429	0.015283081	0.032136623	0.016750199	0.00763923900000001	0.006074801	0.005693381	0.005376536	0.005575739	0.181202602837037	0.159219844015423	0.120981016924933	0.408540274199123	0.173233043942724	0.167460112275847	0.153302952270448	0.147164347974374	0.140994107820741	0.129114319683238
0.00688012699999999	0.031972499	0.016443875	0.03476924	0.01776578	0.008486393	0.006862589	0.006605514	0.006195754	0.006356043	0.174416686206362	0.328862964692465	0.225320127424994	0.315781526293609	0.172941851241331	0.180188645091975	0.189733027230181	0.199110953567864	0.210671324218142	0.228305391972518
0.00763656199999999	0.033676336	0.017563509	0.037433847	0.018661717	0.009246903	0.007643699	0.00741483999999999	0.006972751	0.007162976	0.118238061252551	0.0859215318561773	0.0591626028710498	0.0581547464239135	0.111485579873521	0.106397567434457	0.101027793523866	0.0951176754214034	0.0819961052115209	0.104812055776903
0.00828607199999998	0.035216234	0.018635271	0.0398626629999999	0.019489838	0.010028879	0.00838724100000001	0.00812885999999999	0.007730143	0.00792889	0.116361768854611	0.0716060812505862	0.058095781128942	0.0658937729465721	0.11032785789493	0.104901380778184	0.0998341121721982	0.0943037535627902	0.0792340424062294	0.101017093682468
0.00892017699999999	0.036381034	0.019720565	0.0421665529999999	0.020322038	0.010820118	0.00908612600000001	0.008835021	0.008403845	0.00862103	0.108375210217335	0.0662175059985386	0.0567800361944408	0.0531826241565854	0.104013478295042	0.0996182006916871	0.0957542599371029	0.0861750803507333	0.0754073623634618	0.0987578733380988
0.00969916	0.038171654	0.021007052	0.0459779609999999	0.021326116	0.011722749	0.00994245000000001	0.00970001	0.009262115	0.009493608	0.108990929191827	0.0590616458437497	0.056437451888689	0.0567661987342916	0.104782533618571	0.100393069065722	0.0958267845243197	0.0827257582487119	0.0757035729834608	0.0988762002735403
0.010602199	0.040494159	0.022618213	0.049405976	0.022449821	0.012764302	0.010958877	0.01071473	0.010334347	0.010540218	0.105482261876318	0.0581778676928358	0.0563948113124467	0.0564426859974284	0.101761703041249	0.0948555497226303	0.085495642348205	0.0814557210140124	0.0747554164526496	0.0977268395117769
0.011452502	0.042479182	0.024147936	0.052820839	0.023938568	0.013801889	0.012023125	0.011732884	0.011344365	0.011612741	0.105347354303795	0.058431676171088	0.0563396564703255	0.0568931695649996	0.0936476673187775	0.0891720585320502	0.0849448559968901	0.0809673040881939	0.0739913633262152	0.100614723048094
0.012420973	0.044713353	0.025713114	0.0564552979999999	0.02510718	0.014915757	0.013064516	0.01276463	0.012391779	0.012653989	0.0899939674038215	0.0324775270547319	0.0306262368820772	0.0420720023259914	0.0797682713451447	0.0748991583179812	0.070242429889119	0.0663398640205555	0.0569509893706813	0.0858410380157804
0.01339396	0.047386044	0.0274313950000001	0.0603121829999999	0.026463619	0.016119148	0.014229874	0.013928949	0.013559477	0.013822851	0.0862498603971103	0.031422671595601	0.0289640630044605	0.0441452122176967	0.080113704742696	0.0741664425538838	0.0679443178533713	0.062514789078205	0.0520005608752675	0.0834529200258019
0.014446442	0.049574182	0.029222329	0.0644139799999999	0.027793747	0.017324744	0.015410052	0.015118273	0.015408945	0.015078279	0.0808658253005501	0.0299304465410319	0.028463308365091	0.0489713176532346	0.075732874147179	0.0706360685444322	0.0662151686649361	0.0620260268205625	0.0517646933833705	0.0828116775490941
0.015806592	0.052843779	0.0312147880000001	0.072612279	0.029406391	0.018588055	0.01664768	0.016306171	0.016948525	0.016367918	0.0810123071252901	0.0284190142795554	0.0283658651997745	0.0594512516965307	0.0761605922406974	0.0709569326038363	0.0659895763339493	0.0613531610311261	0.0509130132753101	0.0830972032091708
0.016860908	0.055510569	0.0329851840000001	0.076572572	0.030853439	0.019738645	0.017761845	0.01736997	0.018069517	0.017455472	0.0817920882825939	0.0284188967211948	0.0283657225945718	0.0505539383337062	0.0766617534975644	0.0712490836174752	0.0661914390305454	0.0615479397350381	0.0506514590664085	0.0827086567605278
0.017719489	0.0571960380000001	0.0343235220000001	0.079423956	0.031884459	0.020620979	0.018604516	0.018304151	0.018940745	0.018328971	0.0785133178709678	0.0282956085965818	0.0283009951068592	0.0436605185872291	0.0741083937252751	0.0694287428862522	0.0652456580385222	0.0616120408979185	0.0511243575110487	0.0826607977476936
0.018455591	0.059003756	0.0354713590000001	0.082065708	0.032856662	0.021477773	0.019433808	0.019091025	0.01968526	0.019209416	0.0717351455068541	0.0422857180491013	0.0213423468950956	0.0298003448192929	0.0687256391397969	0.0658108717259742	0.0624295810532252	0.0471097605860884	0.036952191565876	0.0780270191566223
0.019057927	0.060834409	0.0364997360000001	0.084388314	0.033684522	0.022264533	0.020162011	0.019807831	0.020380487	0.019905334	0.0674707455157454	0.0228193468524097	0.0159096092641334	0.030158308529898	0.0630050121600943	0.0582044213843413	0.0539817725460599	0.0470861642268394	0.0371819625538555	0.0785282567384146
0.01966827	0.0623019290000001	0.0374794920000001	0.086715763	0.034558735	0.022993613	0.020826736	0.020604082	0.021068357	0.020558432	0.0628206405124837	0.0211553083120554	0.0253727289332146	0.0500181509787997	0.0590383241996959	0.0552344376499525	0.0524669242869171	0.0519699597488447	0.0462948697673207	0.0952021665951145
0.020321421	0.0638905180000001	0.0384061320000001	0.088861957	0.03535971	0.023669358	0.021535174	0.021263288	0.021721907	0.021192778	0.0564100601840509	0.014511764230965	0.0146210847626757	0.0289696405263738	0.0514545173518082	0.0462767300447433	0.0417664445267922	0.0384022735959929	0.0285572352193797	0.0757529604923468
0.0209127	0.065302806	0.0393365220000001	0.091156525	0.036129081	0.024374088	0.022205459	0.021940747	0.022387357	0.021840683	0.0492752321246652	0.0115522970590374	0.0162318281438258	0.018302926790744	0.0441550070937442	0.0389829212460742	0.0337283698652447	0.0384318350791069	0.0446707583254077	0.0871900586602558
0.021556483	0.0672717560000001	0.0403458110000001	0.0933995129999999	0.036928826	0.025227295	0.022885851	0.022604879	0.023075575	0.022572782	0.0488133081950977	0.0089862264093227	0.0117182008512804	0.0160342721699251	0.0438719514307444	0.0389053015616878	0.0324477480244433	0.031427116824929	0.0219348800068344	0.0743574246463933
0.022240453	0.0690033800000002	0.0413806900000001	0.09578177	0.037816177	0.026037879	0.02362918	0.023315224	0.023800649	0.02327045	0.0482080085978384	0.00916237258402745	0.0117091108163632	0.0171651223593197	0.0433587847343641	0.0385140992324345	0.0317262379074973	0.0308283199633773	0.0218179588385642	0.0740803102904633
0.02282665	0.0706204480000002	0.0423867620000001	0.0978469909999999	0.0386284519999999	0.02675817	0.024295315	0.023989994	0.024472687	0.023940658	0.0483596772253128	0.0093217120163906	0.0117107714119342	0.0164560494234238	0.0434253481553181	0.0385330673225799	0.0315397802028767	0.0307299936430352	0.0218827736216248	0.0740431445801221
0.023372755	0.0719921530000002	0.0433184480000001	0.100060929	0.039436192	0.027434484	0.024974141	0.024671605	0.025169467	0.024596289	0.0479472919332805	0.00934773741916525	0.0117097873646606	0.0152984792876892	0.0431717756498071	0.0361183281348885	0.0313994890883804	0.0306942236273943	0.0219187957694153	0.0740360756122917
0.023952789	0.0732064060000002	0.0443198550000001	0.102233881	0.040316206	0.028259727	0.02568957	0.025392032	0.025893466	0.025276352	0.0481209264826242	0.00934749262621277	0.0117079473877955	0.0220956386586005	0.0433075625504017	0.0358521902869373	0.0315155902652937	0.0307918973059482	0.0220559593187515	0.0740355105649982
0.024592488	0.0750074380000002	0.0453616990000001	0.104598779	0.04117142	0.028993994	0.0264128899999999	0.026254016	0.026602986	0.025974424	0.0482708368116057	0.00935646584476921	0.0117107932319967	0.0240008260710105	0.043378535483357	0.0359499902626424	0.0315078780253958	0.030796299677162	0.0220166401336411	0.0740349493736529
0.025165167	0.0768821320000002	0.0463741110000001	0.106951574	0.041997411	0.029739689	0.0271090749999999	0.026942171	0.027297637	0.0266694	0.0476032707383875	0.00937544939770831	0.0117086283366558	0.0296567004348342	0.0429762951422218	0.0351601114850487	0.0314503198099709	0.0311898198816148	0.0230061383493602	0.0742821540896415
0.025976316	0.0788621450000002	0.0477598280000002	0.109745689	0.043200466	0.030620151	0.027931814	0.02773126	0.028118149	0.027525224	0.041236877456917	0.00831880717784824	0.0105497339834055	0.0140506102147568	0.0358290768571798	0.0286954492744897	0.0259883929566843	0.0272531402579343	0.0192633334006419	0.0737457111583289
0.02660739	0.0805649000000002	0.0487918150000002	0.112402985	0.044155643	0.031353608	0.0286458989999999	0.028413871	0.028889711	0.028237381	0.0410434309923361	0.00851923318218747	0.0107261142580005	0.0143477684000142	0.0342710034403927	0.028897084752816	0.0262154329631833	0.0274924916703708	0.0197921436967042	0.0736473404792142
0.027216027	0.0822969590000001	0.0498248440000002	0.114746691	0.045040802	0.032154572	0.0294417169999999	0.029186129	0.02963898	0.028948553	0.0411141873604723	0.00847271739314513	0.0107283429484979	0.0143301261246012	0.034279497085203	0.0288392662868077	0.0260487628091051	0.0273015722390318	0.019658642154106	0.0736052761073479
0.027816766	0.0838927940000002	0.0508724700000002	0.117213909	0.0459887160000001	0.033010654	0.0303362829999999	0.030028597	0.030410952	0.02972056	0.0411010690601934	0.00992093505738755	0.0123854617441578	0.0137066698957252	0.0347271329363262	0.0289752318562227	0.0266954563867513	0.0284242676661655	0.0218372688553672	0.0745126553291138
0.028395184	0.0855033940000002	0.0518271070000002	0.119574174	0.046869225	0.033767987	0.0310432279999999	0.030728913	0.031210017	0.030440242	0.0410012282889805	0.009328093946125	0.0116752197934373	0.0135738404612348	0.033843645648123	0.0281147609441054	0.0236096487581125	0.02310007015793	0.0207187327262506	0.0956378544876099
0.028956752	0.0868589940000002	0.0527583970000002	0.123364801	0.0476899710000001	0.0345487079999999	0.0317426439999999	0.031408901	0.031912487	0.031198908	0.0406640475701824	0.00766353735075339	0.00933200248057063	0.0127910735775633	0.0330395693858498	0.0274499433898964	0.0228066276799416	0.0221267987575012	0.0196276868221933	0.09515873559495
0.029529054	0.0881029040000002	0.0536851780000003	0.125586946	0.048502548	0.0352707519999999	0.0324484399999999	0.03212441	0.032645205	0.031899482	0.0353647335218807	0.00588335825488766	0.00793292415466962	0.0105830374815945	0.0272719297709789	0.0219848107253235	0.0179857152902437	0.0189125094940572	0.0181022224407128	0.0949834291639339
0.030082753	0.0897767870000002	0.0545985610000003	0.127827205	0.049344528	0.036018674	0.0331851339999998	0.032817807	0.033314246	0.032568157	0.0330802419415446	0.00605316214071872	0.00710463955103865	0.00941430699444116	0.0275030173467694	0.0222175147879689	0.0180898381690391	0.0187375152205324	0.0169723281210565	0.0947619858918661
0.03075554	0.0911610000000002	0.0555544020000003	0.130103015	0.050158542	0.0367423279999999	0.0340964319999998	0.033568046	0.0340190599999999	0.033261336	0.0332114311639762	0.00580440097203039	0.00696628259274332	0.00913819117695178	0.0273012928539229	0.0220047215918215	0.017909142805069	0.0185758255281463	0.0168665360182119	0.0947448000742402
0.031360738	0.0930221720000002	0.0565539980000003	0.132395994	0.051035334	0.037509356	0.0348098199999999	0.03427831	0.034735739	0.0340113729999999	0.0327412190244908	0.00590368890209415	0.00698312733090855	0.00978189751442804	0.0271422299426201	0.0219322255711853	0.0178656499463609	0.0185780603828972	0.0168086397629823	0.0947536780667872
0.0321105400000001	0.0960607190000003	0.0579161040000002	0.134861528	0.052040344	0.038438923	0.0357331079999999	0.03522	0.035587897	0.034843106	0.0320969447578891	0.00594503967237062	0.00698797740314668	0.00936044016851275	0.0270468075843242	0.0219761339109171	0.0173407085346001	0.0156353036907756	0.0169355541954127	0.127073716174136
0.032912699	0.0982452410000003	0.0593617100000002	0.137261394	0.053016597	0.039398182	0.0366556159999998	0.036128176	0.036511601	0.035752854	0.0317625630705449	0.00598938866587714	0.00699221086987045	0.00938647822693907	0.0268434437119835	0.0218091132391525	0.0171395372592035	0.0154474552402826	0.0168758947786011	0.12707377050231
0.033586048	0.100239055	0.0604876030000002	0.13951823	0.053890224	0.040215123	0.0374248099999999	0.036900226	0.037286388	0.0365201709999999	0.0316579429361484	0.00598716801423729	0.00699347369487135	0.00938659243264717	0.0269137775110655	0.0219504343033007	0.0173365482045355	0.0156532551645522	0.0169963745404747	0.127081273866564
0.03427093	0.102256027	0.0615371560000002	0.142173322	0.054784964	0.040972452	0.0382294119999999	0.037650307	0.038021218	0.0372889059999999	0.0327302504220212	0.00612274097914242	0.0096718210081556	0.0182979927310883	0.0283497034438654	0.0237057001147041	0.0198426026857273	0.0191359678075236	0.0204538555302716	0.127334880154212
0.0348581700000001	0.103991965	0.0625308300000002	0.144653105	0.055661419	0.041741468	0.0389499129999998	0.038371398	0.038757036	0.0380293519999999	0.0307282056200469	0.00476695226627706	0.004193481621327	0.0824955370796966	0.0260113576552235	0.0211091953824614	0.0162819593016548	0.0130310166617647	0.0163095037100896	0.0947015209524596
0.035403228	0.105516994	0.0634304280000003	0.14697031	0.0564423040000001	0.042437138	0.0396070619999998	0.03905956	0.0394425869999999	0.0386903439999999	0.0309097923337061	0.00476537656244518	0.00419222460747078	0.083922745329461	0.0261628596929151	0.0212162883247526	0.0163202429574146	0.0122045685952815	0.0163734958685937	0.0462423022912099
0.0359691210000001	0.107011852	0.0643505420000003	0.149381994	0.0572477570000001	0.043151217	0.0402925709999998	0.039762167	0.040129755	0.0393705499999999	0.0307227063472651	0.00476958166626441	0.00419216259286913	0.0825002981179943	0.0260924943708947	0.0211785182210492	0.0162907466570775	0.0121946350829692	0.0163967878839177	0.0462427874340451
0.0365702420000001	0.108601252	0.0653324930000003	0.151594186	0.058116868	0.043912788	0.0410295779999998	0.0405129709999999	0.040916607	0.0401127179999999	0.0294553285125648	0.00368646794396632	0.00225080406012602	0.136854584252685	0.0251075407093697	0.0203789797713604	0.0156004613849173	0.00980555034500162	0.015492159133764	0.0461399394201317
0.0372249720000001	0.1102688	0.0663794490000002	0.154178306	0.059073307	0.044753354	0.0419098569999998	0.0413390499999999	0.041784905	0.0409663969999999	0.0251838672438524	0.00354135664642414	0.00216333314636431	0.0966229284656002	0.0208975613021761	0.0164987990052108	0.0122341243847315	0.00916757578240702	0.0155418315213892	0.0461510102171681
0.037824897	0.111473619	0.0674044600000002	0.156596322	0.0599290100000001	0.045523095	0.0426810429999998	0.0421204869999999	0.042631098	0.0419040439999999	0.0250845907964627	0.00313579758837766	0.00157404425234673	0.107226003399715	0.0207586615101085	0.0163447676840618	0.0120328108564491	0.00891418490776557	0.0154878868164157	0.0461411805065599
0.0383766850000001	0.11278165	0.0683282640000002	0.158695057	0.0607896440000001	0.0462399940000001	0.0433795219999998	0.042819195	0.043347994	0.0425928029999998	0.0252459300210823	0.00316148296919005	0.00155944514881883	0.0994000091644677	0.020928233559897	0.0164753167172787	0.0121197978635938	0.00894190397285582	0.0154424368099129	0.0461331664233241
0.0389552980000001	0.114094726	0.0692726840000002	0.160906002	0.0615995530000001	0.0469837640000001	0.0440820829999998	0.043516863	0.0440404229999999	0.0432883489999999	0.0210892035998984	0.00277104524322399	0.00142752683345331	0.137803061355881	0.0171507295038703	0.0131840710439752	0.00944675082324826	0.00718495295906549	0.0152779667793708	0.046115970611195
0.039547208	0.115718218	0.0702246340000002	0.163125162	0.0624325260000001	0.0477311860000001	0.0447992789999999	0.044221847	0.044754532	0.0439900269999999	0.0212768347968101	0.00268146409558042	0.00142085680920755	0.0217339342899128	0.0172934552015699	0.0132703530544698	0.00948135238298677	0.00653701072202707	0.0151956033923186	0.069151399356508
0.040193775	0.117367796	0.0712668220000003	0.165609869	0.0633903080000001	0.0485969370000001	0.0455649899999998	0.044996014	0.045488432	0.0447113269999999	0.0213320979932569	0.0026588280018177	0.00142719324784927	0.0217370160684438	0.0173209102309045	0.0132784516344746	0.00948186753403778	0.006041094846792	0.0151570753702227	0.103705894950662
0.040994755	0.119249819	0.0728110350000003	0.168326159	0.0645198190000002	0.0495114840000001	0.0465352119999998	0.046175305	0.046509447	0.0457586289999999	0.0213038419824302	0.00262295178384036	0.00141892193692544	0.00181678922027992	0.0173094129359999	0.0132727779437163	0.009477522667566	0.00591856436243363	0.0151336285331433	0.103704727111628
0.041545411	0.12038714	0.0737244760000003	0.170588747	0.0653125960000002	0.0502496120000001	0.0472272069999998	0.046867275	0.047200035	0.0464700319999999	0.0212404775026687	0.00268265952267496	0.00141933890603154	0.00181622671055503	0.0172647860387659	0.0132342083120159	0.00942702013452836	0.00607762591131232	0.0151468458910703	0.103705880129856
0.042085946	0.1217174	0.0746524940000003	0.172768028	0.0660979750000002	0.0509609660000001	0.0479655989999998	0.047564704	0.0479338329999999	0.0471522029999999	0.0213022686045411	0.00266283495224648	0.00141656617377334	0.00180261285244311	0.0173113241601672	0.0132662733140085	0.00945140812411143	0.00586967343282843	0.0151333264246293	0.0946303487517202
0.042679458	0.12285806	0.0756375440000004	0.175040867	0.0670067410000001	0.0517378390000001	0.0487200099999998	0.048288372	0.0486576739999999	0.047867118	0.0214399891751992	0.00283389952499639	0.00206843105173291	0.00176922349239908	0.017416703808848	0.0133295494739542	0.00949027654735657	0.0060745283118543	0.0151687607533353	0.094632109386077
0.043328895	0.124576569	0.0766771750000004	0.177558961	0.0679838670000001	0.0525655400000001	0.0495605719999998	0.0491631150000001	0.0494714119999999	0.048619652	0.0208418164544517	0.00223678007967203	0.000785904861783561	0.00121124561792343	0.016888476468897	0.0129147004484991	0.00911693415514982	0.00572735475794224	0.0151124373334536	0.0946304966560136
0.043991315	0.126246321	0.0778428020000004	0.179937052	0.0688643780000001	0.0534206840000002	0.0503114069999998	0.0500146710000001	0.0502054319999999	0.049327059	0.019974277992946	0.00180849833434415	0.000852149908898856	0.00201363998916707	0.0168524967739768	0.0134972506854286	0.0100121143201461	0.00740757216582465	0.0153884139334506	0.0946409216094586
0.044836395	0.128357758	0.0791289900000005	0.182927944	0.0701088170000001	0.0545445990000002	0.0512757739999998	0.0509540380000001	0.0512304969999999	0.050329107	0.017302049886195	0.00180982305926294	0.000712691718413865	0.00436213004893133	0.0137318497838213	0.0102268555344019	0.00700448042721727	0.00443245095674518	0.0150030171978099	0.0946271493327022
0.045565151	0.130087444	0.0802740560000004	0.185708422	0.0710902730000001	0.0554132220000002	0.0521143329999998	0.0517587620000001	0.0520616769999999	0.0513093429999999	0.0170157685409575	0.00141340914607841	0.000480981766890473	0.00232044893064414	0.0135366702854074	0.0100615680562738	0.00680217724814421	0.00341928154540994	0.0150820573638403	0.094628715558643
0.046195761	0.132111426	0.0813980340000004	0.187978664	0.0719949670000001	0.0562181760000002	0.0529432299999998	0.0525367100000001	0.0528117519999999	0.052059528	0.0147145091457019	0.00127501166420432	0.000333969530514179	0.00130864793484031	0.0114574742983774	0.00832581996087092	0.0055284142685196	0.00331245343415509	0.0147563147186802	0.0743902597485169
0.046880377	0.133861692	0.0825223510000004	0.190492863	0.0729443460000001	0.0570579100000002	0.0537614619999998	0.0533269420000001	0.0536255499999999	0.052973093	0.0136031816405857	0.00106115441103972	0.000306410313541567	0.00149514106737739	0.0105773544508969	0.00767831874894477	0.00509441276119005	0.00276876262266009	0.0148908148444003	0.0810114976978755
0.0474650369999999	0.135110761	0.0834800560000004	0.192731686	0.0738374950000001	0.0578544560000002	0.0544867379999998	0.0540780210000001	0.0543606019999999	0.0537189559999999	0.0125182949420655	0.0010526402493119	0.000237889239139558	0.000989996778916722	0.00954754563793487	0.00677162086101487	0.00440336996937573	0.00305519796131536	0.0149049934111277	0.0810117546570121
0.0480405199999999	0.136324835	0.0844331580000003	0.194897944	0.0746432590000001	0.0586014930000002	0.0551752209999998	0.0547599130000001	0.0550587659999999	0.0543987819999999	0.0125962647505907	0.000905748220874232	0.000181452878860602	0.00162503867288171	0.0095975157924377	0.00679712409504601	0.00439692383834813	0.00255669805802728	0.0148851002427619	0.0810115625089509
0.0486592939999999	0.13777688	0.0855131340000003	0.197464726	0.075569636	0.0593993910000002	0.0560399249999998	0.0556208860000001	0.0558628969999999	0.0551923259999999	0.0132209033111639	0.000932543347570836	0.000191340987104169	0.000972198215706572	0.0102072180584612	0.00745852395980293	0.00538704425952532	0.00400580129560028	0.0150517623175121	0.0810222573602805
0.049249365	0.139305572	0.0865166210000003	0.199664873	0.0764242780000001	0.0601660890000002	0.0567689239999998	0.0563330420000001	0.0565888229999999	0.055959651	0.0121572905138886	0.000893255343222282	0.000129060966225304	0.000935978005797276	0.00926635214845967	0.00659280287509113	0.00434353020015742	0.0027218278979687	0.0148998322795008	0.0810121829076084
0.049809901	0.1405776	0.0874773420000002	0.201744373	0.077224216	0.0608870630000002	0.0574642679999998	0.0570289670000001	0.0573086119999998	0.056696549	0.012095635530763	0.000921272717472017	0.000126825001730595	0.000459298046433368	0.00919448951634158	0.00649053275745138	0.00415504247787844	0.00262539334943814	0.0148945780469819	0.0810137839676145
0.050340946	0.141683436	0.0883971380000003	0.203789239	0.0779925059999999	0.0615832850000002	0.0581469519999998	0.0576994520000001	0.0579697009999998	0.057373263	0.0125406932458808	0.000938714199053935	0.00015532266155309	0.00058803880864875	0.00961475276121506	0.00691255875125463	0.00471413219575938	0.0032040078116071	0.0149329243108363	0.0810148605658558
0.050909284	0.142794421	0.0893310900000002	0.205827076	0.0787849829999999	0.0623147830000002	0.0588502429999998	0.0583944260000001	0.0586632449999998	0.058056998	0.0121037088363686	0.000904330285942253	0.000102047900889774	0.000591600260892882	0.00920747726022798	0.00650932902497098	0.00418157968438814	0.00260272564495858	0.0148817089303455	0.0810114131842371
0.051428983	0.143796361	0.0902176660000002	0.207768462	0.079560058	0.0630041400000002	0.0595096089999998	0.0590490470000001	0.0593220229999998	0.05871134	0.0121373995236216	0.000896460812487415	0.000100253554561994	0.000320266272674446	0.00922759998223742	0.00652132590205345	0.00418960113516883	0.00258061386153227	0.0148804150484909	0.0810112483601831
0.0519456669999999	0.145082261	0.0911075620000002	0.209747861	0.080328204	0.0636863630000002	0.0601649129999998	0.0597661030000001	0.0599882549999998	0.0593548610000001	0.012044183358068	0.000895441322050716	9.41962049702698e-05	0.00032092521960936	0.00915717397126112	0.00647242504314131	0.00415145747206652	0.00257794711972198	0.0148811715290129	0.0810125161682994
0.0524629349999999	0.146422141	0.0919833140000003	0.211816218	0.081087256	0.0643882390000002	0.0608053709999998	0.0603984060000001	0.0606212479999998	0.059987195	0.0120573623277057	0.00089523230852366	8.01674625112932e-05	0.000745582909062514	0.00916209951698365	0.00646867637731197	0.00413577186009676	0.00256153333782046	0.0148784404902612	0.0810111432900351
0.0529858099999999	0.147532374	0.0928949070000003	0.213854454	0.081855134	0.0650625180000003	0.0614623559999997	0.0610513940000001	0.0612698219999998	0.060633417	0.0120436957717887	0.000897023264382932	8.1082863799877e-05	0.000475136702521769	0.00915425296457741	0.00646798646769266	0.00414431033511417	0.00258887218621683	0.0148798689054465	0.0810111750416572
0.0534922669999999	0.148516137	0.0937490440000003	0.215753604	0.082579541	0.0657303180000003	0.0620977259999997	0.0616878680000001	0.0618973489999998	0.061263491	0.0119862545927584	0.000896849715160554	8.03693500838188e-05	0.00690556107585615	0.00910139839276982	0.00641327494713231	0.00406797336847667	0.00250101941146244	0.0148750832997382	0.081011022207696
0.0540124269999999	0.149754274	0.0946391380000003	0.217791887	0.083329626	0.0664047750000003	0.0628789419999998	0.0623395060000001	0.0625581799999998	0.0620868260000001	0.0121349995125923	0.000931444205712173	0.000141994472465973	0.20456623761964	0.00919870168388227	0.00646877541697263	0.00411130609764422	0.00254072893166393	0.0148765557908812	0.0810111717861325
0.0546085699999999	0.151239958	0.0956494350000004	0.220228172	0.084173726	0.0675784200000002	0.0636078319999998	0.0632001030000001	0.0633393309999999	0.062712247	0.0119834642801808	0.000892650735147859	6.69269663085204e-05	0.022958621583476	0.00910258607159966	0.00641986213218175	0.0040810356897751	0.00251469215392376	0.0148753066964236	0.0810110516177889
0.0550522379999999	0.152349538	0.0964595500000003	0.222215974	0.08484586	0.0683545520000002	0.0642036679999998	0.0637805340000002	0.0639311669999998	0.0632911040000001	0.0119922451612817	0.000892697624344385	6.72034333117101e-05	0.0212866129126495	0.00911122888484182	0.00642652215590257	0.00408579300161896	0.00251946252007179	0.0148753176137336	0.0810110433171269
0.0555075389999999	0.15331821	0.0972557470000004	0.223892045	0.0855152859999999	0.0689428220000002	0.0647752599999998	0.0643817480000002	0.0644965679999999	0.063852566	0.0119583454425926	0.000892928987200747	8.2151952870647e-05	0.043954375204406	0.00908218763972305	0.00640205508898649	0.00406780478609583	0.00252964090998851	0.0148785722324222	0.0810111582413027
0.0559625619999999	0.154580344	0.0980428110000004	0.225636528	0.086178452	0.0695413070000001	0.0653559289999998	0.0649586830000003	0.0650689369999999	0.06442115	0.0119579720398932	0.000890603983881725	6.31141427401842e-05	0.0711429208639891	0.00907994656934175	0.00639758510378342	0.00405651164245045	0.00250054683888272	0.0148750144281476	0.0810110096972884
0.0564310889999999	0.15568775	0.0989293960000004	0.227671099	0.086890068	0.0701644620000001	0.0660546809999999	0.0655838110000003	0.0656884039999999	0.065009529	0.0119518471961184	0.000887515952175462	4.98577503957371e-05	0.0132311830377928	0.00907910390802239	0.00639970251785251	0.00405666895197644	0.00249362161987769	0.0148739872315102	0.0810109582307204
0.0569243349999999	0.156718711	0.0996969020000004	0.229487152	0.087587005	0.070754042	0.0666265269999999	0.0661497390000003	0.0662521999999999	0.065571718	0.0119543054461818	0.000887640831390007	4.89759252489827e-05	0.00592368006222069	0.00908536862367896	0.00640977190985973	0.00407139948379011	0.00250669825005771	0.0148743014534076	0.0810109566849316
0.0573876619999999	0.157701881	0.100515491	0.231257832	0.088232462	0.071370916	0.0671974009999998	0.0667468510000003	0.0668835619999999	0.0662279110000001	0.0119603743658235	0.000887046556304219	4.89325086247534e-05	0.00273678392504096	0.00908868808966484	0.00641090757085061	0.00407101232378444	0.00250529123459445	0.0148742580544957	0.0810109565362618
0.0578797219999999	0.158831523	0.101498985	0.233216045	0.0889599669999999	0.072014252	0.0678235189999998	0.0673978930000004	0.0675623309999998	0.0668617940000002	0.011962571642239	0.000887057271602106	4.89410676975538e-05	0.002725472370245	0.00909043685545758	0.00641213497995412	0.00407143927656218	0.00250473151953497	0.0148742059232347	0.0810109558357112
0.0583901369999999	0.159752989	0.102300921	0.235045945000001	0.0896554029999999	0.072628839	0.0683975139999999	0.0679668440000004	0.0681308529999998	0.0674515960000001	0.0119605118368375	0.000887059118423942	4.89405879900133e-05	0.00272053524411941	0.00908894013636218	0.00641133151512442	0.00407115039785828	0.00250471942545644	0.0148742057651276	0.0810109558348097
0.0588211639999999	0.160842262000001	0.103073853	0.236905706000001	0.0903045069999999	0.073251922	0.0689679709999999	0.0685531070000004	0.0687208799999999	0.0680129700000001	0.0119360141181189	0.000887246222674294	4.8929134023708e-05	0.00329014348348456	0.00906763355123653	0.00639151116173417	0.00404887883176319	0.00241366741087814	0.014873668783008	0.0946228163199636
0.0592893519999999	0.161843264000001	0.103818546	0.238663036000001	0.090936395	0.0738595339999999	0.0695245049999999	0.0691957170000004	0.0692892479999999	0.0685826710000002	0.0119550123713701	0.000886847908534706	4.81201568326705e-05	0.00254665720866728	0.0090842105674873	0.00640727026303114	0.00406731945386189	0.00243016230597199	0.0148742563193398	0.0946228229674491
0.0597612849999999	0.162679416000001	0.104605923	0.240408905000001	0.0915721379999999	0.0745566899999999	0.0701106899999999	0.0697548340000004	0.0698746889999999	0.0691696000000002	0.00996895096728501	0.000603941227210479	4.20296170009449e-05	0.00194579738934384	0.00744952076130896	0.00517214295665859	0.00330854576027513	0.0019872848550946	0.014871898533735	0.094623040145264
0.0603325809999999	0.164116964	0.105544142	0.242784092000001	0.0924828709999998	0.0752856439999999	0.0708065049999999	0.0703480740000004	0.0704989609999999	0.0700252300000002	0.00992324243663194	0.000628742094089364	3.42992925248296e-05	0.00415737316645805	0.00737489393719011	0.00505938179326718	0.00310839641292652	0.00173507633396953	0.0148613392029374	0.0946228000076875
0.0611847209999999	0.165788018	0.106629225	0.245479439	0.0935223089999998	0.07624352	0.0717129529999999	0.0711830500000003	0.0712796429999999	0.0707695920000002	0.00992730130912779	0.000645073072806305	3.37062030372841e-05	0.0214409070377356	0.00738337030545287	0.00506727941740816	0.00310835358879955	0.00174554076037513	0.0148595727541564	0.0946226841486027
0.0619279959999999	0.167676703	0.107828365	0.248428227000001	0.0945511779999998	0.077095461	0.072490237	0.0719433510000003	0.0721213689999999	0.0715494780000002	0.00993683533430941	0.000659976692683706	3.36364632753932e-05	0.0057004993530525	0.00738424441553622	0.00505987033936661	0.00308925548942546	0.00177043353894383	0.0148573935465067	0.0946225461408687
0.0624777769999999	0.169351371	0.108810381	0.250528104000001	0.0956007089999997	0.077832693	0.073221638	0.0726566450000003	0.0728050519999999	0.0722137310000002	0.0114640563664519	0.00148270492051557	7.02163087986871e-05	0.0429290563972496	0.00900605726839398	0.00662461030274186	0.00441182314640467	0.00408954135136888	0.0149488422882534	0.0946240051979366
0.0630052359999998	0.170564433	0.109719953	0.252827211000001	0.0963557619999998	0.0785001840000001	0.0739214409999999	0.0733214680000003	0.0734500119999999	0.0728525060000002	0.00789278506163169	0.000683152353271539	2.45471444338182e-05	0.00345275398299993	0.00584457651316065	0.0040297803719321	0.00252373387992995	0.00174373980539495	0.0148584719511888	0.115040455302063
0.0635704549999999	0.172012252	0.110627877	0.255150579	0.0972126829999998	0.079215808	0.0746235859999999	0.0739842770000003	0.0741760889999999	0.0735252490000002	0.00533339350093372	0.000423096648012991	1.91341331247233e-05	0.00938948514933743	0.00367672370562967	0.00235852678029828	0.00148805893358566	0.00145281437879339	0.0148642454014115	0.11504058673915
0.0640822899999999	0.173000606	0.111499796	0.257119152	0.0979426239999997	0.0798749099999999	0.0752605339999999	0.0746170360000003	0.0748099749999999	0.0741766180000002	0.00503482629659463	0.000438851845119661	1.02677771481097e-05	0.00166054276506813	0.00344932480051815	0.00215101509202482	0.00123705391563341	0.00144235919867181	0.0148538015343108	0.115040381042462
0.0646401759999999	0.174291946	0.112426397	0.259229038	0.0987251549999997	0.0805823099999999	0.0759753049999999	0.0753128090000003	0.075499954	0.0748574900000002	0.00461511436163188	0.000266864905349804	1.6968193491317e-05	0.00122786048242316	0.00319466115923869	0.00206840473232299	0.0013299880851074	0.00144264278781453	0.0148544248939701	0.115040482152738
0.0652374399999999	0.175962498	0.113412787	0.261533145	0.0995946109999997	0.0814282119999999	0.0767145229999999	0.0760757480000004	0.076326299	0.0756051710000002	0.00441315750427104	0.000240072672871166	8.74547950717046e-06	0.00130870531753816	0.00299764773993403	0.00185696181103996	0.00105289140653197	0.000801447418468758	0.014845914510138	0.115040311569918
0.0657595399999999	0.177340355	0.114273241	0.263446436	0.100343466	0.082108792	0.0773614349999999	0.0767227340000004	0.076973411	0.0762421220000002	0.00373726992769166	0.000201498478652136	6.52567389778278e-06	0.00122553105114783	0.00251608675628749	0.00156073144422442	0.000924202623283428	0.000786962842207488	0.0148462856413081	0.115040319725483
0.0662884669999999	0.178378249	0.11514276	0.265358873	0.101084449	0.082769186	0.0780274829999999	0.0773747620000004	0.077646074	0.0768792030000002	0.00369019865036567	0.000207407347742083	6.13723805525249e-06	0.00108977102474542	0.00245905650630406	0.00149468753046756	0.000845909170040252	0.000743848772344999	0.0148457234477926	0.115040312589983
0.066857842	0.179627858	0.116059584	0.267579098	0.101875513	0.0834862480000001	0.0787599639999999	0.0780936620000004	0.078361136	0.0776362310000001	0.00392730544141889	0.000190819507724659	1.27509335056597e-05	0.00106707384206766	0.00267801436813894	0.00170303177728387	0.00106047147005346	0.000783238136110129	0.0148459381343913	0.115040311391496
0.067364183	0.180951886	0.116941709	0.269576138000001	0.102616772	0.08417464	0.0794132549999999	0.0787545050000004	0.079000864	0.0782729640000001	0.00369822071027613	0.000182574680285694	4.79077631346353e-06	0.000551815545573336	0.00245140789832945	0.00147321200775482	0.000813301803514337	0.00057322550864851	0.0111348639049909	0.0946224079962844
0.067883101	0.182103465	0.117782162	0.271481370000001	0.103350772	0.0848399100000001	0.0800546969999999	0.0793856000000005	0.079631556	0.0789036490000001	0.00272450119440164	0.000176243932088608	4.61446005119633e-06	0.000470481342007868	0.00176918195666955	0.00105261860433703	0.000605977084871292	0.000544532935782616	0.0148450106623628	0.0946224072867646
0.068445369	0.183449248	0.118707555	0.273670937000001	0.104164702	0.085561678	0.0807701199999998	0.0800946530000004	0.080333335	0.0796683860000002	0.00270261682812373	0.000118592964808424	5.84969192568704e-06	0.000227706737258775	0.00176215758379787	0.00107031202871192	0.000663532130032335	0.00054150089204611	0.0148456641901563	0.0946224427451039
0.068991785	0.184760242	0.119626228	0.275988681000001	0.104927323	0.086254139	0.0814411389999999	0.0807465190000003	0.080992684	0.0803144130000002	0.0026490879529287	0.000115350260647682	3.69000428873899e-06	0.000227978041744315	0.00170614049736573	0.00100236929490301	0.000562512406993137	0.000451163426951116	0.0148445665368305	0.0946224013213673
0.069492348	0.185875271	0.120536903	0.277939831000001	0.105657161	0.086911631	0.0820905259999999	0.0813871610000003	0.0816844869999999	0.0809540760000002	0.00265284074786851	0.000125284318042559	3.70105447433583e-06	0.000229177014649514	0.00170934975948613	0.00100582544187399	0.000568124960473682	0.00046732430745926	0.014844657820844	0.0946224058394756
0.070086066	0.187262193	0.121536356	0.280235173000001	0.106569174	0.0876677980000001	0.0828008909999999	0.0820945470000003	0.0823896269999999	0.0816491680000002	0.00264381508720784	0.000126022737158153	3.69978631941493e-06	0.000657651215098144	0.00169881733275839	0.000992658732374351	0.000548830120946964	0.00045686684758744	0.0148445594120794	0.0946224034117193
0.070815538	0.189116567	0.123029698	0.282840296000001	0.107460332999999	0.0886348470000001	0.0837541359999998	0.0828416450000003	0.0837134199999998	0.0826315810000001	0.00264455924084251	0.000126410573023674	3.67738402781735e-06	0.000295725426563303	0.0017003904659705	0.000994785267600377	0.00055057084019889	0.000455145050473839	0.0148445281990674	0.0946224016167835
0.071394631	0.190155383	0.123880677	0.284926565000001	0.108222787999999	0.0893267450000001	0.0844204599999999	0.0834816220000003	0.0843495749999999	0.0832746730000001	0.00281879571029866	0.000127357385227115	7.34520813006697e-06	0.000217280889670367	0.00190947125288969	0.0012622429618438	0.000917405022371095	0.00072741464102086	0.0148480958512667	0.0946224825019666
0.071982144	0.191556852	0.124764823	0.286974390000001	0.109022647999999	0.0900861920000002	0.0850810869999999	0.0841223410000003	0.0849857459999998	0.0839533380000001	0.0026363556022516	0.000126802254364284	3.07165585018458e-06	4.93655185504626e-05	0.00168622598316598	0.000972308471884559	0.000514108004824409	0.00038569489574042	0.0148444523406133	0.0946224033363826
0.0724948829999999	0.19271551	0.12565615	0.288947511000001	0.109767893999999	0.0907553650000002	0.0857281869999999	0.0847672840000002	0.0856626079999998	0.0845957470000001	0.00263266944250169	0.000127977445353999	2.80204656677391e-06	4.89300727586774e-05	0.00169110465780936	0.000988514781553692	0.000548723909544159	0.000415771205478224	0.0148446119096159	0.0946224046964171
0.073104468	0.194123212999999	0.126669731	0.291221940000001	0.110639977999999	0.0915474620000002	0.0864695059999999	0.0854867950000002	0.0863858509999997	0.0852890530000001	0.00230085305276295	9.62480781784781e-05	2.67338092494482e-06	4.31825692917885e-05	0.00146361791876889	0.000851227588325329	0.00048061240943644	0.000355290867930979	0.0148443863631875	0.0946223988543247
0.07365991	0.195702520999999	0.127640916	0.293693214000001	0.111532723999999	0.0922986560000003	0.087178303	0.0861530300000001	0.0870461059999998	0.0859395550000001	0.00219035081614861	9.62480781784781e-05	2.68771842577158e-06	4.20381793281053e-05	0.0013815452963865	0.000789791113460351	0.000426236202910161	0.000317634884578238	0.0148442665299929	0.0946223987299294
0.074236351	0.196888847999999	0.128632205000001	0.296166482000001	0.112322436999999	0.0930850870000003	0.087838417	0.0868859810000001	0.0877068179999998	0.086694535	0.00227279461114505	9.08206222709855e-05	4.07915865404057e-06	0.000105131537849004	0.00147765906753254	0.00091107625376479	0.000600925230144308	0.000473660212236892	0.0148457608364918	0.0946224248898293
0.0749808340000001	0.198035496999999	0.129658001000001	0.298952861000001	0.113241159999999	0.0939388230000002	0.088622038	0.0875924180000001	0.0884178619999998	0.0874790050000001	0.00219715269545465	8.96937980672446e-05	2.29466809602285e-06	4.32088178795198e-05	0.00138222782204438	0.000788222678285747	0.000429016551701848	0.000312470019867389	0.014844430390532	0.0946224042010647
0.0754547270000001	0.199247531999999	0.130481540000001	0.300834669000001	0.113938755999999	0.0945495540000002	0.0892162979999999	0.0882316440000002	0.0890670129999998	0.0881005700000001	0.0021892758965591	9.30662126301248e-05	2.19642150450738e-06	6.72273013620757e-05	0.0013710182900209	0.000772184064302508	0.000400932105562877	0.000288201893211751	0.0148442005905393	0.0946223984544428
0.0760716540000002	0.200757142999999	0.131301933000001	0.302872282000001	0.114676139999999	0.0951988440000003	0.0899710569999999	0.0888489250000001	0.0896663339999999	0.0887082950000001	0.00219786001823524	9.58235521657046e-05	2.24630086174194e-06	3.55325888826352e-05	0.00137928572118056	0.000780667125404978	0.000410950825612312	0.000299839209256242	0.0148441958319209	0.0946223976459532
0.0766390330000002	0.202158625999999	0.132240634000001	0.305044724000001	0.115448126999999	0.0958927600000003	0.0906277689999999	0.0895027340000002	0.0903120589999999	0.0893647880000001	0.00221715127514503	9.61618473152661e-05	2.23952606630631e-06	0.00153715942185857	0.0013955992786933	0.000795468093862231	0.000427062759106337	0.000311080667734446	0.0148442617794568	0.0946223974041425
0.0771280920000001	0.203274742999999	0.133085660000001	0.306961427000001	0.116143302999999	0.0965440470000002	0.0912919619999999	0.0901011050000001	0.0909160299999999	0.0900485050000001	0.00250625426027857	0.00021379863836799	2.79350419356077e-06	7.67433135203757e-06	0.00164534366967409	0.000973171253798243	0.000554662362147393	0.000572941764500727	0.0148448527233755	0.0946223999832386
0.07768854	0.204368708999999	0.133959839000001	0.308973215	0.116848256999999	0.0971750970000002	0.0919133099999998	0.090710187	0.091542912	0.090685229	0.00185367683935261	8.62642971714348e-05	2.19683933857151e-06	3.44592950045532e-06	0.00115246359333969	0.000651924691226528	0.000349949176574864	0.000282869914878716	0.0148441704455947	0.094622397292703
0.078451309	0.206317654999999	0.135101283000001	0.311787079	0.118088306999999	0.0980130060000003	0.0926873749999999	0.0914923650000001	0.0924036079999999	0.091421671	0.00164414520199378	7.4949181791367e-05	3.1853665934053e-06	3.23758636512226e-06	0.00101398674041984	0.000582235512159467	0.000366380364821026	0.00033946984305742	0.0148443857445896	0.0946224009935775
0.0789455799999999	0.207226696999999	0.135920998000001	0.313918661	0.118804006999999	0.0986294170000002	0.0933154309999998	0.092087606	0.093093877	0.09201602	0.00190391359779965	0.00013126809261474	2.19093222919968e-06	9.08742188375383e-06	0.00119961118148698	0.000681428122142654	0.000437371826506847	0.000360192905843479	0.0148443587563826	0.0946224011003744
0.0794668319999998	0.208397046999999	0.136902077000001	0.316098812	0.119509676999999	0.0993839290000002	0.0940060429999999	0.0927963110000001	0.093785075	0.092651743	0.00136341837484138	5.34529505553753e-05	5.64689832593824e-06	7.10769130144641e-06	0.00083064724252458	0.000469299242429202	0.000272150365122515	0.000213338589650163	0.0148440523113437	0.0946223964664513
0.0799491619999999	0.209778117999999	0.137745244	0.318170982	0.120236837999999	0.100034247	0.0946093209999999	0.0933895850000001	0.094406016	0.0932508540000001	0.00118921013485582	4.18374012514714e-05	1.73580974446595e-06	4.20244542481295e-06	0.000724174809866393	0.000418873324952341	0.00026059284239597	0.000198180591561602	0.01484404142346	0.0946223964915722
0.0804304589999999	0.210682667999999	0.138536385	0.320090369	0.120908372999999	0.100657876	0.0951908969999999	0.0939661680000001	0.0949818650000001	0.093846492	0.00119488678788968	4.20826521352403e-05	1.67765833811496e-06	2.24494954939921e-06	0.000732691633820282	0.00042691369922111	0.000272758513951239	0.000204507199979425	0.0148440496590622	0.094622396649058
0.0808846339999999	0.211746000999999	0.139314198	0.322041922	0.121703961999999	0.101257596	0.0957716809999998	0.0945757250000001	0.0955783010000001	0.0944404649999999	0.0011446938989356	4.32556183999939e-05	2.3537959964975e-06	2.07644711735727e-06	0.000716826251435638	0.00043044289208861	0.000294562300948479	0.00020386319773324	0.0148440566385597	0.094622396574508
0.0813693779999999	0.212859073999999	0.14014359	0.324142274	0.122388335999999	0.101887055	0.0963787559999998	0.0951735340000001	0.0961731900000001	0.095033849	0.000983870723996333	3.5462939199563e-05	1.65369976817066e-06	4.69640131296043e-06	0.000619675494261122	0.00038398869659275	0.000271372503779227	0.000202166245138162	0.0148440518283407	0.094622396522115
0.0818626979999999	0.214068227999999	0.140979774	0.326194183	0.123103479999999	0.102533676	0.0970031579999998	0.0957941180000001	0.0967911190000001	0.0956492439999999	0.00109283610557019	4.08293292059254e-05	1.92647805538328e-06	4.06405054155429e-05	0.000692754595021066	0.000421056448678202	0.000283764073169951	0.00021004976691603	0.0148440560779595	0.0946223965225929
0.0823570509999999	0.215003097999999	0.141829957	0.328134517	0.123872139999999	0.103188011	0.0976607509999998	0.0964245150000001	0.0974180020000001	0.096298504	0.00118222390413479	5.01815675364818e-05	2.39576547331771e-06	9.62106485834922e-06	0.000817863079524458	0.000562924075995294	0.000429234351631557	0.000290038308277036	0.0148441975231208	0.0946223969995747
0.0828580939999999	0.216075783999999	0.142708795	0.330054242	0.124620636999999	0.103843134	0.0982966119999998	0.0970558100000001	0.0980719800000002	0.096927169	0.00127030605180356	3.29393418294802e-05	3.83222024747803e-06	2.05418140390975e-05	0.00093413223258576	0.000683652879689342	0.000533987848651718	0.000359262597085582	0.0148445231088108	0.0946224010708643
0.0834252969999999	0.217571409999999	0.14362831	0.332262035	0.125371972999999	0.104533003	0.0989575099999998	0.0976901690000001	0.0987343740000001	0.0975932760000001	0.000690136470501162	2.65649965102815e-05	1.64319507882532e-06	0.000179287492327242	0.000468824602026138	0.000334948467819409	0.000288709028303161	0.000238987482512765	0.0148444107555524	0.140562657425294
0.0838657069999998	0.218497950999999	0.144403195000001	0.334000525000001	0.126031438999999	0.105110898	0.0995203239999999	0.0982452270000002	0.0993055310000001	0.0981619740000001	0.000639046340955854	1.67561456126916e-05	1.34156974997482e-06	0.000446354758250908	0.000425064217257163	0.000283924469396479	0.000210301050579842	0.000152493362769343	0.014844057106383	0.1405626849969
0.0843288709999998	0.219449734999999	0.145153951000001	0.335740321000001	0.126666924999999	0.105697405	0.100109379	0.0988049170000001	0.0998661810000001	0.0987319880000001	0.000640526163138287	1.34558518139621e-05	2.14085746518686e-06	0.000780838376885922	0.000425548186035164	0.00028452514497056	0.000208962043396948	0.000148025677187872	0.0148440139088035	0.140562682287964
0.0847993409999998	0.220423205999999	0.145944760000001	0.337464082000001	0.127310844999999	0.106282498	0.100681971	0.0994225580000002	0.100431748	0.099333077	0.000596249875968913	1.24436739706022e-05	1.19882771541283e-06	0.000316818900266107	0.000389268680090252	0.000253254031889129	0.00017757493326566	0.000125663985117514	0.0148439845453868	0.14056268200682
0.0852677559999997	0.221662649999999	0.146820067000001	0.339288907000001	0.128044447999999	0.106926362	0.101299552	0.100005633	0.101013135	0.099991869	0.000590300344560352	1.2719207497377e-05	1.16110762936887e-06	0.00258477219533579	0.000383714611239039	0.000249708203937183	0.000177024139671078	0.000126032672012576	0.014843971449602	0.140562681892713
0.0857408499999996	0.222778886999999	0.147638006000001	0.341114195000001	0.128760275	0.107549677	0.101951442	0.100628837	0.101595414	0.100559217	0.000622513705067522	1.3255606882466e-05	1.1359247625552e-06	0.00496945929327499	0.000408643753928047	0.000267758435584918	0.000190011341126763	0.000132017217029132	0.0148439772489308	0.140562681919543
0.0862095029999996	0.223651328999999	0.148422133000001	0.342928279000001	0.129455133	0.108140224	0.102544926	0.10118769	0.102166157	0.10110795	0.000614159161266971	1.32677533991853e-05	1.41871568125608e-05	0.00158785469691332	0.00040184143112789	0.00026287873769139	0.000186911222227721	0.000130794010493975	0.0148439761792664	0.140562681918319
0.0866472109999996	0.224623249999999	0.149170736000001	0.344689820000001	0.130093644999999	0.108743995	0.103171193	0.101760164	0.102718937	0.101655869	0.000627033516393866	1.34708449156508e-05	1.27341688093401e-06	0.00136435863677854	0.000411289156244715	0.00026908807356181	0.00019105115445136	0.000132546441818971	0.0148439773646983	0.140562681919916
0.0871159279999997	0.225682254999999	0.150092066000001	0.346702861000001	0.130755868999999	0.109335827	0.103768163	0.102326961	0.103332829	0.102230424	0.000601739419140078	1.34012998325035e-05	1.16387753824369e-06	0.000693256221927582	0.000393095940672552	0.00025727086005887	0.000183699401373429	0.000130135335844916	0.0148439771317974	0.140562681925604
0.0875829339999997	0.226708729999999	0.150895196	0.348501945000001	0.131415455	0.109949486	0.104362687	0.102950484	0.103942709	0.102788263	0.000578571127523862	1.21217786212149e-05	1.13908300686025e-06	0.000218543501633386	0.000386632342343852	0.000258526289144421	0.000184654198082723	0.000130284991199383	0.0148439771637005	0.14056268192321
0.0880272999999998	0.227914162999999	0.151710801	0.350280368000001	0.132059288	0.110579632	0.104961174	0.103506471	0.104496431	0.103528679	0.000592659230764812	1.05997986213347e-05	1.10208314791844e-06	0.000105657422458076	0.000397093469692821	0.000265054927294277	0.000188373563892486	0.000131054530930204	0.0148439768192672	0.140562681917879
0.0884616969999997	0.229039901999999	0.152491788	0.352030661	0.132698808	0.111154139	0.10551876	0.104079429	0.105052683	0.104088122	0.000582539072146024	8.8782492164656e-06	1.14876695471992e-06	0.000859975746393875	0.000394244703446485	0.000265016242968048	0.000188130513141869	0.000130471477755196	0.0148439768165702	0.140562681917703
0.0888944509999997	0.230029791999999	0.153284619000001	0.353798894000001	0.133336615	0.111730754	0.10610404	0.104658521	0.105603115	0.1046344	0.000564921608353991	7.99076495096338e-06	1.10214285103211e-06	0.000525738512582105	0.00038669651472602	0.000262070951459078	0.000186596148974944	0.000129659335158578	0.0148439762103057	0.14056268191684
0.0893677459999997	0.230707986999999	0.154045089000001	0.355516208000001	0.133997535	0.112344334	0.106701718	0.105220149	0.106156504	0.105222695	0.000570520611183595	7.40046185634871e-06	1.09260720296913e-06	0.000161118402899145	0.000390199391619412	0.000264113635056953	0.000187309260486533	0.000118664880914322	0.0148439764024608	0.0946223957472949
0.0897945239999998	0.231652330999999	0.154789339000001	0.357129793000001	0.134624377	0.112916364	0.107253802	0.105767848	0.106704841	0.105778122	0.000881360749520319	9.35020926755608e-06	2.23196347393354e-06	1.99390631135939e-05	0.000630397380256447	0.000444857507841576	0.000328820759299372	0.000210820010654812	0.014844165993541	0.0946223984759908
0.0902422159999998	0.232811303999999	0.155618806000001	0.359170268	0.135311397	0.113526003	0.107875518	0.106364703	0.107423835	0.106385012	0.000458190345263824	7.34125324144753e-06	8.83080041781715e-07	3.02630759054205e-06	0.000296089159787634	0.00019165569678408	0.000135773026910663	9.60673865771984e-05	0.014843968521611	0.0946223959965566
0.0907411139999998	0.234163996999999	0.156570959000001	0.361298623	0.136021967	0.114197228	0.108524279	0.106980165	0.10798294	0.106999778	0.000438205351014557	7.27457743143063e-06	6.9859365348688e-07	1.40891314440581e-06	0.0002897759006802	0.000193958926721388	0.000141932266587589	0.000100461519845504	0.0148439694814515	0.0946223958298717
0.0911772989999998	0.235228830999999	0.157314401000001	0.3630794	0.136649939	0.114768223	0.109079184	0.107527474	0.108537672	0.107545029	0.000482424646845763	7.38581668747702e-06	6.98319574716558e-07	1.43774029812003e-06	0.000322899679027406	0.000214376975999201	0.000149849411302618	9.03066172020297e-05	0.0148439525004529	0.0257119663626089
0.0916787859999997	0.236019929999999	0.158109611000001	0.364981957	0.137293307	0.115360785	0.109647882	0.108118296	0.109121054	0.108124667	0.000469447205949269	9.95957490612244e-06	7.20444158897252e-07	1.54552419766146e-06	0.000308433713871079	0.000200355373901387	0.000139940486553109	8.51114851354549e-05	0.0148439486273229	0.025711966356164
0.0921498389999998	0.237129317999999	0.158936690000001	0.367061701	0.13802419	0.115998713	0.110269863	0.108706573	0.109707551	0.108711094	0.000464489032067745	8.26934065514178e-06	7.060085042613e-07	1.29015515446881e-06	0.000312689159551192	0.000205953393050324	0.000142383973915468	8.4677826390365e-05	0.0148439467230176	0.0257119662843974
0.0928240429999998	0.238570566999999	0.159986552000001	0.369947888000001	0.138861478	0.116823209	0.111061975	0.109520434	0.110470205	0.109465507	0.00043667210173202	6.17027225704393e-06	8.4916358318952e-07	0.000230421848298478	0.000301332987543036	0.000206242296416608	0.000149693697881077	9.55160443788494e-05	0.0148439675823686	0.0257119675654279
0.0933928689999998	0.239922745999999	0.160905154000001	0.372355785	0.139711335	0.117486919	0.111689796	0.110161988	0.111099104	0.110105396	0.000441265553409855	4.80042333599785e-06	6.07311993701814e-07	3.43017696185282e-05	0.000302411056714728	0.000202627002411196	0.000140090521284369	8.40427725784083e-05	0.014843948734721	0.0257119663742019
0.0938873799999997	0.240975172999999	0.161757207000001	0.374260121	0.140428887	0.118135096	0.112313525	0.110787794	0.111717861	0.110762087	0.000372516429787169	4.33808972413646e-06	6.30748438075478e-07	2.45690386025242e-05	0.000248165809711861	0.00016372297776881	0.000114563600028043	7.58901965330744e-05	0.0148439548534058	0.0257119673510021
0.0944625029999997	0.242218882999999	0.162661180000001	0.376514662	0.141233668	0.11882873	0.113045996	0.111420367	0.112433554	0.111397015	0.000377131671383915	4.09759054798322e-06	8.19981796749404e-07	6.00098483267993e-05	0.000258030175197711	0.000176452440775814	0.00012709501504143	8.17216339931968e-05	0.014843952258411	0.0257119667893932
0.0949286749999997	0.243270756999999	0.163471364000001	0.378448517	0.141917143	0.119443665	0.113642754	0.112012231	0.113026682	0.111985091	0.000378172171913072	4.87482750765074e-06	6.3180721511565e-07	6.8116138742777e-05	0.000254762078686254	0.000172418365018092	0.00012406094997387	7.65946487806384e-05	0.0147859636223148	0.0379201560318974
0.0954742429999997	0.244585618999999	0.164303146000001	0.3805562	0.142749721	0.120090067	0.114249631	0.112630321	0.114167025	0.112630083	0.000367695753283852	2.91036399184827e-06	0.000115742262787711	3.30744210295123e-05	0.000249105010878675	0.000165717731600778	0.000113953297583224	6.7203820416025e-05	0.0148439445231806	0.0385679498034393
0.0959163539999997	0.245621834999999	0.165094988000001	0.382273792	0.143439501	0.12066045	0.114847671	0.113180831	0.114737195	0.113208626	0.000363722009923698	2.79574120816105e-06	3.7306703718607e-05	3.32308733807157e-05	0.000245832368602525	0.000161674039203227	0.000109848843688452	6.50824930566693e-05	0.0148439433106543	0.0385679490435588
0.0963450919999997	0.246616031999999	0.165851351000001	0.384032782	0.144097732	0.121242939	0.115417937	0.11373055	0.115315234	0.113787518	0.000402341729299811	3.26832172179254e-06	1.41587975267421e-05	1.58160545190181e-05	0.000279213400128199	0.000192138463887795	0.000139840654766452	8.92842290317691e-05	0.0148439669350823	0.0385679492402222
0.0968052539999997	0.247828930999999	0.166829384000001	0.385869091	0.144765959	0.121822686	0.11597294	0.11428072	0.115915027	0.114339443	0.000344143384309482	2.10504930967463e-06	3.98048679443791e-06	8.44702148169494e-05	0.000235936008007756	0.000157528580640903	0.000106905319351649	6.10153252294097e-05	0.0148439370633607	0.0385679489999747
0.0972742349999997	0.248968763999999	0.167833049000001	0.388052837999999	0.14541784	0.122476129	0.116552807	0.114886433	0.11647295	0.114900427	0.000317753847601486	2.6199401888134e-06	2.61816498392905e-06	0.00251690032225497	0.000212561274696117	0.000137897501742824	9.10111412560456e-05	5.17554715481989e-05	0.0148439331856311	0.03856794898497
0.0977057219999997	0.249974752999999	0.168566060000001	0.389742066999999	0.146046127	0.123047599	0.117137576	0.115437371	0.117021359	0.115451984	0.000339596808739315	1.78927950069295e-06	1.54702719926393e-06	4.95965711206958e-05	0.000227684881281932	0.000147906017011462	9.73248004152742e-05	5.47768171672567e-05	0.0148439342875466	0.0385679489973374
0.0981852769999997	0.250795925999999	0.169337683000001	0.391513155999999	0.146698627	0.123681297	0.117742695	0.116036214	0.117593307	0.11602469	0.000287515795883341	1.68954247901973e-06	1.53135076922955e-06	8.03172131363143e-05	0.000191101141095803	0.000124435686828932	8.42434143124214e-05	4.79353144543922e-05	0.00742198260326293	0.0347111542437112
0.0986350819999997	0.251822623999999	0.170116357000001	0.393276965999999	0.147378173	0.124277636	0.1183631	0.116629053	0.118165019	0.116595986	0.00031777195608451	1.89736940309647e-06	1.77439259475705e-06	4.11806466113914e-05	0.000215888226031077	0.000142543307679246	9.54445294566881e-05	4.9706171423963e-05	0.0148439324912107	0.0867778851244254
0.0990607769999998	0.252644836999999	0.170967843000001	0.395052550999999	0.148023371	0.124946379	0.118915921	0.117204047	0.118715476	0.1171432	0.000313390473074888	1.84480074257846e-06	1.14973137674968e-06	4.12695215969634e-05	0.000208166082066485	0.000134077210416972	8.76227166561203e-05	4.58180812901047e-05	0.014843931918335	0.086777885134342
0.0995368539999997	0.254007168999999	0.171880252000001	0.397201566999999	0.148706719	0.125539368	0.119539136	0.118138659	0.119284586	0.117720349	0.00028773570956974	1.28092858940728e-06	1.09805537596078e-06	3.12340440212679e-05	0.000188453520494134	0.000118386218625866	7.40016110333616e-05	3.64130407139267e-05	0.0148439295127477	0.0867778851272255
0.100008078	0.254937270999999	0.172618127000001	0.399186630999999	0.149330933	0.126101449	0.120120853	0.118679738	0.119824463	0.118312576	0.000282047602995002	1.16615402787354e-06	7.21153291049728e-06	6.43051312886631e-05	0.000186864921186974	0.000119075012316678	7.59518441691116e-05	3.87413552393894e-05	0.0148439302553437	0.0867778851223121
0.100451086	0.255885222999999	0.173361837000001	0.400918881999999	0.150002569	0.126724686	0.120687954	0.119219497	0.120479349	0.118862225	0.00030766217610797	1.18405779602018e-06	3.4093059345288e-06	2.20523671705718e-06	0.000203197898804032	0.000128490821616746	8.08885426327298e-05	4.03277614090626e-05	0.0148439303698982	0.0867778851222687
0.101046262	0.257020640999999	0.174219050000001	0.402977957999999	0.150717378	0.127337604	0.121303163	0.119817522	0.121097965	0.119524357	0.000281210390585638	1.18827568210809e-06	2.6924405341217e-06	0.000727489663474005	0.000186490219095661	0.000120063248216303	7.86196068442112e-05	4.13769523507661e-05	0.0148439315170417	0.130166827677835
0.101568915	0.258133779999999	0.175088036000001	0.404995338999999	0.151458763	0.128003063	0.121980774	0.120532754	0.121798208	0.12015831	0.000280550399675092	1.18223715111121e-06	1.70541925772767e-06	0.000688673682495263	0.000182734710242281	0.000114145502806429	7.13405638550938e-05	3.54722251659766e-05	0.0148439298550832	0.130166827674445
0.102061589	0.259031263999999	0.175963026000001	0.406898730999999	0.152167239	0.12865388	0.122593773	0.121143945	0.122408061	0.120764704	0.000357564900579637	1.30265798710822e-06	8.19647464978682e-07	0.000640349074504974	0.000248447739865947	0.0001670693381524	0.000113280771606459	6.09780149032939e-05	0.0148439379992655	0.130166827700678
0.102601544	0.260236844999999	0.176794255000001	0.408822492999999	0.152879982	0.12930123	0.123237249	0.121825319	0.123043049	0.121399923	0.000258128757704212	1.05502637407763e-06	7.89500240341961e-07	0.000626176897559184	0.000167801140341878	0.000104497961545847	6.47501124155936e-05	3.14762113448887e-05	0.0148439290124197	0.13016682767337
0.103243454	0.261616754999999	0.177706016000001	0.411127102999999	0.153667146	0.130133295	0.123952276	0.122523413	0.123731128	0.122132876	0.000229422757547637	1.00199206082098e-06	7.8568808239013e-07	0.00062414189055568	0.000146948914301108	9.07161064227948e-05	5.68094274966115e-05	2.93046155289645e-05	0.0148439291730949	0.130166827671943
0.10374092	0.262909885999999	0.178611391000001	0.413180239999999	0.154380656	0.130941145	0.124669851	0.123162816	0.124325668	0.122720087	0.000242518327965336	9.84454496761834e-07	7.47379867582152e-07	4.83496619163479e-05	0.000155966383253616	9.6053770245591e-05	5.88989345567803e-05	2.81778855180843e-05	0.0148439286421561	0.0946223953956061
0.10464016	0.265034833999999	0.179963770000001	0.416678235999999	0.155717638	0.1319432	0.125708396	0.124086667	0.125344936	0.123637556	0.000233212853798068	9.35426565255237e-07	7.90799701573593e-07	3.08127439023823e-05	0.000152609244136836	9.70216083953537e-05	6.29510086291859e-05	3.30260535046466e-05	0.0148439300226402	0.0946223954029592
0.105337752	0.266993262999999	0.181101818000001	0.419418859999999	0.156773561	0.132821869	0.126549361	0.124886634	0.126147019	0.124484742	0.000253521183540794	9.35419354738364e-07	8.37584781036873e-07	3.21050084266833e-05	0.000162165580179094	9.87196621463208e-05	5.93768750294178e-05	2.76138757253102e-05	0.0148439283986069	0.0946223953940528
0.106117885	0.268459516999999	0.182395825000001	0.422506937999999	0.157895841	0.133837416	0.127499664	0.125820017	0.127091703	0.125420076	0.000218775415309379	9.36017899043035e-07	7.76678152594859e-07	3.06650022694643e-05	0.000138456431849033	8.37799691246626e-05	5.04171419625562e-05	2.36537272793659e-05	0.0148439279762305	0.09462239539177
0.106993632	0.270127006999999	0.183801425000001	0.425863383999999	0.15910738	0.134904623	0.128517376	0.126840885	0.128175031	0.126468017	0.000305891453448312	1.02272904082349e-06	5.92816251573073e-07	3.06325842952282e-05	0.000202492755890343	0.000128396561058842	8.13587892217414e-05	4.08416315083788e-05	0.0148439314184842	0.0946223954096312
0.107701275	0.271715459999999	0.184992901	0.428914649999999	0.16011454	0.135834044	0.129365598	0.127683782	0.129102081	0.12735765	0.000224661171572837	9.40352582899591e-07	2.56377536054057e-07	8.55023824998947e-07	0.000143674700824976	8.83911401560622e-05	5.52152405936482e-05	2.80206420197084e-05	0.0143800566395767	0.0302689908176377
0.109192516	0.274653996999998	0.187391941000001	0.434018109999999	0.161645444999999	0.137148051	0.130604146	0.12902465	0.130516758	0.128709138	0.000236901810682155	6.42498028722217e-07	1.34636876301047e-07	8.60987600962041e-07	0.000153130868301096	9.50948784932877e-05	5.89432310549016e-05	2.82415152122711e-05	0.0148439285198363	0.0413057469811045
0.110004456	0.276692569999999	0.188803296	0.437444553999999	0.162797741999999	0.138228369	0.131580193	0.129973316	0.131452311	0.129644853	0.000177904274660935	5.56135404512391e-07	1.7328415923791e-07	5.47015040755475e-06	0.000109188176687199	6.36081980157205e-05	3.6774310202892e-05	1.66424674781198e-05	0.0148439273599598	0.0413057469734566
0.110875986	0.278998474999998	0.190008816000001	0.440654812999999	0.163901359999999	0.139095024	0.132486397	0.130835976	0.132302064	0.130576734	0.000193383899145568	5.37506744008304e-07	9.92234003709165e-07	5.22858458133351e-06	0.000120860038795818	7.12746587986918e-05	4.09658126258572e-05	1.76666555517512e-05	0.0148438140971158	0.0619481329337808
0.111720284	0.280759230999998	0.191180638000001	0.443726491999999	0.164949761999999	0.139997537	0.13339975	0.131718326	0.133220176	0.131441613	0.000187930504731409	4.96100211811766e-07	3.05820560091838e-07	4.92122904803927e-06	0.000117914580107747	6.9946108149262e-05	4.02528130895571e-05	1.70009785745625e-05	0.0148439272702624	0.0619586204600571
0.112338424	0.282013002999998	0.192153431000001	0.446068875999999	0.165797473999999	0.140781563000001	0.134143133	0.132434823	0.133916264	0.132126856	0.000170128962043374	5.46104827817305e-07	2.6500896053356e-07	7.46824108560573e-06	0.000106602399388859	6.40744983484305e-05	3.87217367251658e-05	1.83154459884922e-05	0.0148439274850153	0.0619586204594483
0.11295422	0.283453548999998	0.193237180000001	0.448833918999999	0.166764676999999	0.141582972000001	0.134904254	0.133258616	0.134696994	0.132878222	0.000182244139752612	5.5751814230496e-07	5.22705516132995e-07	6.30651087395918e-06	0.000113626464512835	6.82185771073291e-05	4.20251027641057e-05	2.10362311295026e-05	0.0148439279939998	0.0619586204591677
0.113579043	0.284761001999998	0.194218565	0.451185403999999	0.167642025999999	0.142351485000001	0.135681816	0.134026018	0.135440737	0.133628013	0.000175876028134301	4.30172080252698e-07	1.5136827035139e-07	2.771129318867e-05	0.000108088950294353	6.26083707190752e-05	3.5447379368346e-05	1.52346777431933e-05	0.0148439272439094	0.0929379306865436
0.114206465	0.286313699999998	0.195235212	0.453612048999998	0.168523287	0.143119923	0.136435505	0.134765379	0.136185115	0.134352321	0.00018665531022084	3.97980064483589e-07	3.83187123969089e-07	1.57824402900856e-05	0.000114202701082134	6.55564652701333e-05	3.64454190638251e-05	1.51431485076187e-05	0.0148439272009443	0.0929379306866785
0.114756769	0.287692551999998	0.196176843	0.455931430999999	0.169344181	0.14385258	0.137150147	0.13545638	0.136881914	0.135046937	0.000181894724908604	4.06531205087723e-07	1.12695846442526e-07	4.553071256883e-06	0.000111419824067959	6.41098787484354e-05	3.57837197816154e-05	1.49207024729621e-05	0.0148439271863487	0.0929379306866879
0.115345816	0.289108113999998	0.197151022	0.458385841999999	0.170175033	0.144599808	0.137849447	0.136159545	0.137583497	0.135775499	0.000167037598645904	4.34119693113548e-07	1.35094430111301e-07	1.04190170508877e-05	0.000103577855881633	6.11904750001816e-05	3.57670144025257e-05	1.57890618579658e-05	0.0148439272557552	0.092937930686816
0.115943426	0.290562196999998	0.198129273	0.460906369999999	0.171011551	0.145338585	0.138633098	0.13688748	0.138333704	0.136520089	0.000161879474854498	4.26202265980712e-07	2.48452849572639e-07	4.08970990749771e-06	9.89276895392925e-05	5.69232318505259e-05	3.1937085779995e-05	1.34145030768924e-05	0.0148439271362717	0.0929379306866543
0.116533294	0.291941024999998	0.199052058	0.463159308999999	0.171844049	0.146049953	0.13934088	0.137563482	0.13901278	0.137192622	0.000164257945174269	3.45295010342934e-07	3.54773037540945e-07	0.000979698082834037	0.000101051616717834	5.85230493825854e-05	3.29521381470756e-05	1.39108970299382e-05	0.0148439271557669	0.0929379306866602
0.117127316	0.293337558999998	0.200066145	0.465575589999999	0.172696554	0.146783747	0.140071864	0.138283203	0.139724802000001	0.13792171	0.000166595963771306	4.60176966455455e-07	9.36343538436956e-08	0.000407574317395343	0.000102672163469713	5.94752985722241e-05	3.34608026990365e-05	1.40566280234459e-05	0.0148439271566872	0.0929379306866635
0.117706668	0.294792981999998	0.200994208	0.467876642999999	0.173511363	0.147508006	0.140779561	0.138990715	0.140430932000001	0.138619595	0.000171388005278817	3.17890746342723e-07	1.64666948025961e-07	0.000548105240313224	0.000108571816846805	6.49313090869963e-05	3.75948240994106e-05	1.60163309426247e-05	0.0148439272691025	0.0929379306869239
0.118274535	0.296054101999998	0.20193516	0.470105704999999	0.174357562	0.148238942	0.141503528	0.139708058	0.141122812	0.139312	0.000136884255475818	2.63217297603881e-07	1.50022721562207e-06	0.000234320172212911	8.31058965931128e-05	4.80025791244771e-05	2.74692376154237e-05	1.21687513412984e-05	0.0148439271466389	0.0929379306870252
0.118878872	0.297252362999998	0.202949375	0.472441958999999	0.175325041	0.14903568	0.142259097	0.140462945	0.141871625000001	0.14009279	0.000157637259469397	2.66544592023992e-07	7.04948378492854e-08	0.000382248314756882	9.61420470945056e-05	5.49063890850047e-05	3.02865466441601e-05	1.24401739225126e-05	0.0148439270765096	0.0929379306865155
0.119467575	0.298466549999998	0.203970953	0.474827763999999	0.176206702	0.149837173	0.143019535	0.141216246	0.142612260000001	0.140822045	0.000158631348802247	2.66202708003027e-07	8.13727550855422e-08	2.67936669188828e-05	0.000100853696205498	6.09110688451562e-05	3.61185298886164e-05	1.61586846997489e-05	0.01484392731018	0.0946223953897422
0.120050108999999	0.299845916999998	0.204889388	0.477119603999999	0.177017674	0.150553341	0.143727854	0.141981415	0.143305758000001	0.141507878	0.000155668896393968	2.60463627322905e-07	1.61794068611876e-07	1.19947669841528e-05	9.73627738098666e-05	5.78276127179971e-05	3.39461982459994e-05	1.52977080733088e-05	0.0148439272870241	0.094622395389765
0.120536443999999	0.300958323999998	0.205736987	0.479021555999999	0.177747123	0.151191289	0.144347862	0.142595488	0.144051332000001	0.142149588	0.000152136577701906	2.49539712371695e-07	2.73220946160003e-07	5.38279402814833e-06	9.38747832098862e-05	5.45326336725459e-05	3.08279539159489e-05	1.31016020551041e-05	0.0148439271411795	0.097149092443507
0.121025739999999	0.302197808999998	0.206567703	0.481016126999999	0.178486282	0.151832075	0.14496926	0.143240563	0.144666523000001	0.142769447999999	0.000125263013032802	2.37673638768219e-07	7.8614272769781e-08	1.05832778197331e-06	7.51309394162688e-05	4.21893258319443e-05	2.28575769040046e-05	9.15354703848096e-06	0.0148439269711893	0.097149092443344
0.121540374999999	0.303671478999998	0.207435881	0.483138963999999	0.179228432	0.152500336	0.145611144	0.143878210000001	0.145305786	0.143422358999999	0.000199568671893211	3.60841840307744e-07	1.06036469206322e-07	2.16890830476248e-05	0.00012772394941333	7.73382370435271e-05	4.56789170784305e-05	2.01041381379447e-05	0.0148439275032717	0.097149092443893
0.122055956999999	0.304641939999998	0.208319162	0.485350397999999	0.179977817	0.153179521	0.146280928	0.144531381000001	0.145982452	0.144073714999999	0.000127164738309661	2.28044353672084e-07	8.0107179974936e-07	3.50219813444529e-05	7.63556483649393e-05	4.31233929162047e-05	2.36764456638579e-05	9.64556712520133e-06	0.0148439269788861	0.097149092443304
0.122585811999999	0.305866155999998	0.20931661	0.487469552999999	0.180752775	0.153872704	0.146948948	0.145199240000001	0.146656934	0.144738838	0.000120296485767228	2.18833807491201e-07	2.43902429406929e-07	2.04288869336365e-05	7.24482085103897e-05	4.0530475971055e-05	2.16006291484964e-05	8.52931539803481e-06	0.0148439269718192	0.097149092443385
0.123179873999999	0.307176050999998	0.210303584	0.489766353999999	0.181577063	0.154624119	0.147694456	0.145923198000001	0.147415085	0.145484281999999	0.000129967565300999	2.15711228394694e-07	2.17120410185681e-07	7.1195081142783e-06	7.90722254965371e-05	4.52226325453823e-05	2.50022712980246e-05	1.00446640517203e-05	0.0148439269810813	0.0971490924433135
0.123713665999999	0.308269056999998	0.211213228	0.492024067999999	0.182340506999999	0.155375286	0.148385943	0.146597810000001	0.14810995	0.14614923	0.000125895427145933	2.27599637551216e-07	8.88374877824162e-07	0.000112554878514368	7.56699421197845e-05	4.26224115024116e-05	2.32541803263567e-05	9.46391371211498e-06	0.0148439269936801	0.0971490924434163
0.124255070999999	0.309077747999998	0.212107698	0.494114028999999	0.183113768999999	0.156067628	0.149057625	0.147261327000001	0.148773287	0.14681027	0.00012065736502399	1.8417666626304e-07	1.11676669081812e-07	7.64691916691452e-05	7.20295991667086e-05	4.00714544050709e-05	2.13307168731506e-05	8.2153736292477e-06	0.014843926934228	0.0971490924432845
0.124779596999999	0.310091277999998	0.213008028	0.496159465999999	0.183875810999999	0.156770093	0.149731829	0.147950937000001	0.149507191	0.147482253	0.000170797006926308	2.04855521748237e-07	1.39839919311011e-07	7.47479377649956e-06	0.000104147791720757	5.93321829351984e-05	3.26114437597468e-05	1.33783035346999e-05	0.014843927126203	0.097149092443542
0.125282201999999	0.311295147999998	0.213874602	0.498063368999999	0.184626276999999	0.157467316	0.150372745	0.148659993	0.150157760000001	0.148157844	0.00016132686878177	1.42871004430173e-07	2.84753849917753e-07	7.10376734340674e-06	9.41443055061093e-05	5.04370552699857e-05	2.53470292476842e-05	9.06229863751703e-06	0.0148439269370234	0.0971490924432896
0.125752610999999	0.312359461999998	0.214752686	0.499901089999999	0.185344275999999	0.158103735	0.151021257	0.149282702	0.150794449	0.148799439	0.000112798880710026	1.48754252419032e-07	1.9269993037404e-07	5.03019049274688e-06	6.86917463245163e-05	3.88553153072383e-05	2.0793945788582e-05	7.90790977738185e-06	0.0148439269234308	0.097149092443285
0.126238449999999	0.313088482999999	0.215521987	0.501835837999999	0.186027669999999	0.158690587	0.15160347	0.149920297	0.151396085	0.149360455	0.000115968385650811	1.07215283041906e-07	7.95186296104925e-07	3.15037665453634e-06	7.02586561763305e-05	3.95962412082528e-05	2.13293976578002e-05	8.41251306733922e-06	0.0148439269491923	0.0971490924433693
0.126676704999999	0.314260348999998	0.21626067	0.503657809999999	0.186663970999999	0.159262656	0.1521562	0.150476179	0.151943103	0.149906371	9.47887668827846e-05	1.23316264265373e-07	2.17095090736537e-06	2.54921495464549e-06	5.49502863341862e-05	2.94653325641449e-05	1.50647309333913e-05	5.68092729949836e-06	0.0148439268992937	0.0946223953890997
0.127153589999999	0.315383171999999	0.21701938	0.505623173999999	0.187370772999999	0.15985083	0.15272806	0.151121146	0.152502227	0.150469084	0.000100693447189142	1.33741770897921e-07	3.01572306228696e-07	1.71420846799239e-06	5.96363973328334e-05	3.29157781444394e-05	1.74004628798474e-05	6.71005048894731e-06	0.0148439269121062	0.0946223953890997
0.127871253999999	0.317269267999999	0.218203099	0.508629140999999	0.188310876999999	0.160561738	0.153622741	0.151957865	0.153279458	0.151324882	9.0333749008971e-05	9.10953989819385e-08	1.56818870679958e-06	9.92632273555705e-06	5.14483320597068e-05	2.70109794249236e-05	1.34968785287117e-05	4.93052106269947e-06	0.0148439268849757	0.0946223953890705
0.128366939999999	0.318213602999999	0.219021499	0.510724514999999	0.188989156999999	0.161170179	0.15420495	0.152557269	0.153858066	0.151944373	0.000113528649565958	1.01476571358274e-07	4.41482481914747e-07	1.46526200166451e-06	6.77584979054347e-05	3.7823515403138e-05	2.06378962870134e-05	8.73295591821897e-06	0.0148439269991766	0.0946223953893209
0.128910306999999	0.319485717999999	0.220127864	0.512799701999999	0.189725100999999	0.162064438	0.15489941	0.153203112	0.154468269	0.152547351	8.59702242371504e-05	6.07812752356271e-08	1.02640861359266e-07	3.35999051480781e-06	4.92585739626406e-05	2.60357816479779e-05	1.31713799892224e-05	5.05422466757619e-06	0.0148439268988472	0.0946223953891651
0.129430573999999	0.320750964999999	0.220937536	0.514957253999999	0.190454936999999	0.162674142	0.155601495	0.153846374	0.155138471	0.153137911	9.19215167624707e-05	7.10275141158005e-08	1.26715946723795e-07	4.58573134401311e-06	5.31316718258722e-05	2.82973497346378e-05	1.4235174758984e-05	5.23118096341636e-06	0.0148439268898339	0.0946223953890824
0.129883942999999	0.321542979999999	0.221710753	0.516753218999999	0.191108833999999	0.163286265	0.156170789	0.154413342	0.155757543	0.153712501	8.78981160836228e-05	6.50300243862837e-08	9.64658899867564e-08	4.1431775738761e-06	4.9944325065308e-05	2.61379173149894e-05	1.29323581217955e-05	4.67108471175072e-06	0.0148439268856404	0.0946223953890701
0.130332183999999	0.322519539999999	0.222477333	0.518699202999999	0.191753428999999	0.163876076	0.156738267	0.154978914	0.156318162	0.154270688	0.000127466040771105	9.77821497341203e-08	1.57606111834565e-07	8.39499402441554e-07	7.96990362381666e-05	4.68014216512155e-05	2.66133817068343e-05	1.12320878181149e-05	0.0147279588716626	0.0868591175766788
0.130805990999999	0.323525963999999	0.223246361	0.520557352999999	0.192453309999999	0.164493077	0.157308288	0.155573465000001	0.156904715	0.154858636	9.8212543858717e-05	4.58438422565865e-08	1.28020631211227e-07	3.68363920935231e-06	5.80011843930597e-05	3.18153780430791e-05	1.67848445984268e-05	6.78047880241756e-06	0.0148439269421858	0.090832349807883
0.131288157999999	0.324709647999999	0.224017421	0.522471835999999	0.193113587999999	0.165120613	0.157887779	0.156145226000001	0.157503524	0.155427729999999	7.90295417092581e-05	4.42247910068793e-08	1.77942151308914e-07	8.19826294484385e-07	4.46927498544306e-05	2.33437456769154e-05	1.17077365423628e-05	4.2732507025386e-06	0.0148439268776803	0.0908323498077655
0.131726387999999	0.325763003999999	0.224774301	0.524271760999999	0.193757912999999	0.165706681	0.158452932	0.156704740000001	0.158061966	0.155993003	7.25790023019219e-05	4.10501660692827e-08	8.56122535121892e-08	1.5156075276222e-05	4.13987529895021e-05	2.18948059308195e-05	1.11132463122362e-05	4.22428099916293e-06	0.0148439268779102	0.0908323498077658
0.132157089999999	0.326488446999999	0.225518746	0.526067676999999	0.194387939999999	0.166283498	0.159015813	0.157263479000001	0.158616144	0.156597235	7.29394801957791e-05	3.95171754658982e-08	7.11399122663083e-08	0.000446256319412514	4.08923870027627e-05	2.1076114080547e-05	1.02726098188229e-05	3.64525043987738e-06	0.0148439268709562	0.0908323498077627
0.132617200999999	0.327537431999999	0.226331562	0.52790588	0.195055034999999	0.16702361	0.159627739	0.157892206000001	0.159195703	0.157174231999999	6.96438804887877e-05	3.44848153590679e-08	1.35586794413055e-07	5.51646572695826e-05	3.95626042221105e-05	2.08171176066297e-05	1.05084526797336e-05	4.05303033015928e-06	0.0148439268835485	0.0908323498078017
0.133067320999999	0.328560874999999	0.227144776	0.5295271	0.195726972999999	0.1676024	0.160189131	0.158462210000001	0.159774951	0.157727559999999	7.51624514611794e-05	3.22805356095821e-08	7.07972207363855e-08	1.39254067303031e-05	4.24897793632109e-05	2.22439036443829e-05	1.1221046684804e-05	4.35855817407325e-06	0.0148439268877257	0.0908323498078138
0.133596304999999	0.329945983999999	0.227978210999999	0.531667662999999	0.196637932999999	0.168296147	0.160837959999999	0.159183325000001	0.160409435	0.158383088999999	7.12244586693248e-05	2.93074686455688e-08	1.3274609080416e-07	3.08430317952998e-05	3.964456045947e-05	2.01443136985156e-05	9.55923176442938e-06	3.22166693554035e-06	0.0148439268668398	0.090832349807773
0.134137117999999	0.330792052999999	0.228913711	0.534141558999999	0.197441133999999	0.169066511	0.161534370999999	0.159847073000001	0.161054529	0.159034781999999	7.01961515722639e-05	2.93609614772223e-08	4.3737071265325e-07	1.55527275306858e-05	3.93298535744159e-05	2.02318320864058e-05	9.79780901527905e-06	3.44272256447239e-06	0.0148439268695459	0.0908323498077781
0.134635913999999	0.331830110999999	0.229693951	0.536030992	0.198143549999999	0.169688063	0.162189456	0.160469965000001	0.161650603	0.159611615999999	6.36378098125458e-05	2.78782162103115e-08	9.59622550308018e-08	9.76060454273537e-06	3.54019985088024e-05	1.80422932199278e-05	8.62214476297387e-06	2.94480651085205e-06	0.0148439268653903	0.0908323498077802
0.135083612999999	0.332730471999999	0.230525837	0.53780531	0.198906520999999	0.170284804	0.162760964	0.161070223000001	0.162216403	0.160178612	8.21031423562835e-05	3.12128044214274e-08	2.09655624601009e-07	4.4507576073024e-06	4.80469281209612e-05	2.61296612799236e-05	1.35683925592698e-05	5.14989841233698e-06	0.0148439268876276	0.0908323498078035
0.135597673999999	0.333891955999999	0.231339828	0.539836284	0.199613605999999	0.171081924	0.163400544	0.161709739000001	0.162819241	0.160790388	8.48032453789853e-05	3.53685958524383e-08	6.58742966026363e-07	8.26842737229574e-07	4.89201647958532e-05	2.60618713936001e-05	1.32001505493429e-05	4.88745942073773e-06	0.0148439268850834	0.0908323498078102
0.136050045999999	0.334890272999999	0.232130049	0.541683397	0.200267602	0.171681144	0.163977375	0.162277967000001	0.163405451	0.161355051	8.99577715003143e-05	3.09794888449096e-08	7.46361017878439e-08	2.74295055312695e-07	5.0644774182362e-05	2.60148761518206e-05	1.24640346169151e-05	4.25097190101765e-06	0.0148439268751043	0.0908323498078049
0.136531336999999	0.335893239999999	0.232926859	0.543692098	0.200962469999999	0.172322442	0.164589693	0.162890645000001	0.164015497	0.161969198	5.72957086077846e-05	1.90574144824184e-08	6.75359992806337e-08	8.23149983290885e-07	3.08137688813255e-05	1.50606271810916e-05	6.83008657326827e-06	2.18741214944757e-06	0.0148439268615776	0.0946223953890488
0.137008282999999	0.337191872999999	0.233776848	0.545809565	0.201670510999999	0.172960891	0.165199758	0.163496878000001	0.164619117	0.162581231	6.3420065109234e-05	1.86433355000752e-08	8.99675920120526e-08	2.27433045629034e-06	3.44336665276018e-05	1.69298068751129e-05	7.66289428986716e-06	2.40992439440752e-06	0.0148439268618671	0.0946223953890483
0.137497082999999	0.338251853999999	0.234645541	0.547959056	0.202391141999999	0.173605163	0.165820209	0.164136507000001	0.165234877	0.163192162	5.67695638765394e-05	1.81145599205216e-08	1.73328838681026e-07	1.00894216727682e-05	3.14485862301626e-05	1.60046024895445e-05	7.64818544223375e-06	2.59612497611076e-06	0.0148439268633061	0.0946223953890486
0.137987165999999	0.339251260999999	0.235425103	0.549849482	0.203048738999999	0.174183187	0.166379726	0.164713745000001	0.165810388	0.163772987	5.98826217577042e-05	1.81145599205216e-08	3.21466610258304e-07	4.00097310789351e-06	3.26174480240674e-05	1.61584124272912e-05	7.4238607767027e-06	2.40265084827331e-06	0.0148439268622603	0.0946223953890485
0.138415898999999	0.340105245999999	0.236190445	0.551607462	0.203691976999999	0.174750545	0.166934983	0.165287227000001	0.166355255	0.164322819	6.42551517901539e-05	1.88565383732207e-08	5.95062711742781e-08	3.88772075307215e-06	3.49379040682721e-05	1.72124104988367e-05	7.83215388432682e-06	2.49774062433064e-06	0.0148439268624254	0.0946223953890485
0.138855630999999	0.341187969999999	0.236947873	0.553626977	0.204355683999999	0.175358292	0.167495483	0.165840396000001	0.166909409	0.164901763	5.7352389630703e-05	1.71935730868285e-08	7.42109543039689e-07	3.01962811324019e-06	3.16744783690273e-05	1.59714011526606e-05	7.49106206788225e-06	2.46868710929565e-06	0.0148439268625445	0.0946223953890485
0.139307586999999	0.342175543999999	0.237713498	0.555523333	0.205085187	0.17599	0.168064505	0.166439207000001	0.167496753	0.165490119	5.10559914334129e-05	1.7055416247163e-08	1.49273934950371e-07	2.82235251419774e-06	2.77927965321803e-05	1.38324037655166e-05	6.47073020183755e-06	2.20675646303666e-06	0.0148439197846814	0.100304350170702
0.139788841999999	0.343152789999999	0.238461257	0.557465688	0.205744404999999	0.17659358	0.168627323	0.167030440000001	0.168101477	0.166044112	5.21095111734821e-05	1.47060820632247e-08	1.91933091078388e-07	4.55803358041638e-05	2.8839211081681e-05	1.46938960366364e-05	7.07682150361753e-06	2.41959122092551e-06	0.0148439268632726	0.100307463760929
0.140250167999999	0.344402057999999	0.239314492	0.559437289000001	0.206433516999999	0.177205996	0.169219448	0.167619084000001	0.168760632	0.166628952	5.10471299900218e-05	1.42232925203909e-08	3.40042067431915e-07	7.71834209741714e-05	2.76103119898657e-05	1.34795961083084e-05	6.06978551885931e-06	1.90138703713208e-06	0.0148439268604803	0.100307463760932
0.140723001999999	0.345313788999999	0.240154522	0.561418825	0.207121051999999	0.177873878	0.169857114	0.168219052000001	0.16936768	0.167228768	5.10872836580554e-05	1.41336023147786e-08	1.32076217936324e-07	6.69906628594293e-05	2.75377787821098e-05	1.34536924445935e-05	6.07108695054438e-06	1.90953696517685e-06	0.0148439268604892	0.100307463760937
0.141332345999999	0.346323240999999	0.241044293	0.563321831	0.207826825999999	0.178524854	0.170531478	0.168834856000001	0.170016584	0.167915023	5.60625451605137e-05	1.6229289684905e-08	7.49213746839479e-08	9.76388008975628e-05	3.04291893151192e-05	1.49946451153843e-05	6.80341328434116e-06	2.13409082838943e-06	0.0148439268609574	0.0946223953890477
0.141846570999999	0.347265348999999	0.241877768	0.565155037	0.208487668999999	0.17915583	0.171115214999999	0.169459234000001	0.170607868	0.168537126	7.04609065660032e-05	1.17866571999062e-08	1.03151614926883e-07	9.59097736664668e-05	3.75024586976057e-05	1.77533941738788e-05	7.5200168658298e-06	2.1738337042977e-06	0.0148439268608801	0.0946223953890477
0.142530981999999	0.348706205999999	0.242865432	0.567721492000001	0.209491788999999	0.179931213	0.171889849999999	0.170214273000001	0.171308458	0.16941159	4.42159173703007e-05	1.12856281782761e-08	1.16405059459471e-07	5.51129675247968e-05	2.37451138172442e-05	1.17978368619171e-05	5.59485236861025e-06	1.91614238799654e-06	0.0148439268612293	0.0946223953890484
0.143100860999999	0.349864608999999	0.243799944	0.569718702000001	0.210167394999999	0.180547186	0.172496805999999	0.170803765000001	0.171976352	0.16999694	4.59984503852736e-05	1.1365346392516e-08	3.54955872138916e-07	3.55022451414731e-05	2.44353624450833e-05	1.17591763640626e-05	5.23644782408264e-06	1.63072808702287e-06	0.0148439268598529	0.0946223953890474
0.143562917999999	0.351069710999999	0.244596562	0.571717454	0.210945615999999	0.181170316	0.173082735999999	0.171436421000001	0.172577695	0.170592271	4.5031966379271e-05	1.10428154151482e-08	1.16003285291178e-07	2.42717451180271e-05	2.44558528122342e-05	1.21272709662435e-05	5.60854964006713e-06	1.82217034318569e-06	0.0148439268604553	0.0946223953890477
0.144009930999999	0.352105379	0.245361481	0.573599893	0.211594056999999	0.181782372	0.173675902	0.171999683000001	0.17314309	0.171174376	4.40625604566117e-05	1.1247637860093e-08	3.62642937415894e-07	1.54772361361842e-05	2.36564560834026e-05	1.15662142880584e-05	5.26554811028125e-06	1.67964346486152e-06	0.0148439268599654	0.0946223953890474
0.144462270999999	0.353207634999999	0.246157654	0.575426775	0.212243695999999	0.182373526	0.174277533	0.172595067000001	0.173713611	0.171767337	4.81777674073872e-05	1.23262502043019e-08	2.90807971469878e-07	1.27125753966342e-06	2.60482623224645e-05	1.27898043840792e-05	5.81496231080449e-06	1.84061616149127e-06	0.0148439268604081	0.0946223953890475
0.144908098999999	0.354143097999999	0.246927899	0.577359385	0.212890402999999	0.182961266	0.175060102	0.173256024000001	0.174322255	0.172327915	4.49186462321558e-05	1.0593693702581e-08	2.80229299988747e-07	1.49351671129636e-06	2.4302640047968e-05	1.19890636157437e-05	5.51016880736945e-06	1.77106687805344e-06	0.014843926860226	0.0946223953890475
0.145349808999999	0.355144220999999	0.247699637	0.579220127	0.213542048999999	0.183551428	0.175623958	0.173816713000001	0.174882609	0.172886013	5.70473150615446e-05	1.29441792106746e-08	7.15542024952841e-08	1.51118331627437e-07	3.26173266263846e-05	1.71878788775753e-05	8.550059593076e-06	3.02934512284395e-06	0.0148439268661972	0.0946223953890505
0.145809324999999	0.356568798	0.248478257	0.581349255	0.214268877999999	0.184259157	0.176272336	0.174395951000001	0.175476168	0.173490602	4.26073398764491e-05	9.34432714013974e-09	1.40385105822679e-07	6.87592137495972e-07	2.29330194658429e-05	1.11757292821843e-05	5.00040371966059e-06	1.5279061727016e-06	0.014843926859416	0.0946223953890472
0.146273333999999	0.357441672	0.249234742	0.583309798	0.214901311999999	0.184836453	0.176827103	0.174946127000001	0.176037613	0.174036635	4.16028041483134e-05	9.34437476459314e-09	2.66719289300394e-07	1.45644952968167e-06	2.22642068147221e-05	1.08268061545469e-05	4.89058947628505e-06	1.54493956696671e-06	0.014843926859614	0.0946223953890472
0.146716977999999	0.358283605	0.250006708	0.585162339	0.215545381999999	0.185457318	0.177417661	0.175511938000001	0.176602386	0.174625562	4.06447789015555e-05	9.33670974650485e-09	2.77049375820325e-07	7.58330121621677e-07	2.16703181400421e-05	1.04730914568636e-05	4.67504242573115e-06	1.4447014707934e-06	0.0148439268593602	0.0946223953890472
0.147179981999999	0.35928814	0.250803465	0.587095735000001	0.216241735999999	0.186063417	0.178004353	0.176240460000001	0.177219059	0.175205651	4.05799476747863e-05	7.90473734256929e-09	1.84107577090815e-07	7.39237217138124e-07	2.16210766745719e-05	1.03663180151183e-05	4.52297223461262e-06	1.33337584419327e-06	0.0148439268590206	0.0946223953890471
0.147644277999999	0.360141812	0.251585146	0.589034709000001	0.216920966999999	0.18669187	0.17861999	0.176819324000001	0.177853126	0.175805592	3.92638628300389e-05	6.7578782484554e-09	2.25679256350571e-07	8.29622154568245e-07	2.05422109450673e-05	9.67458892280209e-06	4.19866746321976e-06	1.28902071529911e-06	0.0148439268592559	0.0946223953890473
0.148126374	0.360988656	0.252393062	0.591063392	0.217606694999999	0.187293116	0.179200434	0.177396360000001	0.17845811	0.176380089	3.6032296465773e-05	6.4393500290191e-09	2.01592973199727e-07	5.13017510786322e-07	1.90517810515599e-05	9.13208324597177e-06	4.03679106565433e-06	1.22870614519806e-06	0.0148439268589646	0.0946223953890471
0.148588804999999	0.361839982	0.253313983	0.593280276	0.218272688999999	0.187895865	0.179789076	0.177983840000001	0.179047133	0.176979563	3.78205176572309e-05	7.03448538493648e-09	2.89498520166843e-07	8.44443074187629e-05	1.98104405919582e-05	9.3514101839183e-06	4.04031485153084e-06	1.19020676095511e-06	0.0148439268588039	0.094622395389047
0.149099345	0.362675791000001	0.254109573	0.595242730999999	0.219010535999999	0.188558733	0.180415755	0.178593211000001	0.179666005	0.177583108	3.89477905215001e-05	6.48102418150921e-09	7.80254529366604e-08	1.84127212678238e-06	2.02568752816762e-05	9.47380281284901e-06	4.04504628724555e-06	1.17817228705936e-06	0.0148439268588042	0.094622395389047
0.149563297	0.363892441	0.254926409	0.597128586	0.219670322999999	0.189201004	0.181030711	0.179231712000001	0.180274934	0.178163786	4.32673358939285e-05	8.607199806331e-09	2.632588149834e-07	5.02608050350419e-05	2.42589240450606e-05	1.25056022078243e-05	6.0555012194935e-06	2.05267689720627e-06	0.0148439268613133	0.0860947928312007
0.149995684	0.364859396	0.255708343	0.598908966	0.220299220999999	0.189772478	0.181583812	0.179815088000001	0.180826064	0.178709622	3.33014333476039e-05	5.50718229612159e-09	1.06962331278786e-07	0.00399880067680586	1.74405525789488e-05	8.24002733474499e-06	3.57307064245286e-06	1.06985344103481e-06	0.0148439268587868	0.086094792831208
0.150471711	0.365678618000001	0.256508528	0.600742528999999	0.221050029999999	0.190389361	0.182185217	0.180398057000001	0.181426465	0.17932594	3.28873719297711e-05	5.51034239830335e-09	8.92636659863457e-08	0.000674913813267728	1.69685260106743e-05	7.86914181586105e-06	3.33902090659053e-06	9.7894414289769e-07	0.0148439268586663	0.0860947928312128
0.150903265	0.366612036	0.257257146	0.602407325999999	0.221721224999999	0.190960685	0.182740666	0.180975868000001	0.181997347	0.179876131	3.25904289617438e-05	5.43816159642617e-09	9.90030370210229e-07	0.000212112355453074	1.68286586446776e-05	7.81482682356033e-06	3.31862506247883e-06	9.66928894912777e-07	0.0148439268586081	0.0860947928312176
0.151345774	0.36743289	0.258024185	0.604118276999999	0.222361664999999	0.191548261	0.183306271	0.181596693000001	0.182591625	0.180435381	3.34897441229411e-05	5.43559595915323e-09	3.66258527347612e-07	0.000199438816242356	1.73569508695418e-05	8.09699005333102e-06	3.45748315024619e-06	1.01120869077397e-06	0.0129884360014534	0.094622395389047
0.151806906	0.368565156	0.258827395	0.605869855999999	0.223036894999999	0.192167471	0.183926893	0.182191334000001	0.183180322	0.181026171	3.35004318833079e-05	5.45498086738477e-09	2.88271579366407e-07	0.000186079413617969	1.74201572675852e-05	8.15070623664399e-06	3.49528689132044e-06	1.02713244621192e-06	0.0148439268586905	0.094622395389047
0.152292601	0.369684202	0.25971234	0.607852215999999	0.223741867999999	0.192809061	0.184533733	0.182794603000001	0.18378428	0.181632217	3.33656485169609e-05	5.32159964216623e-09	2.16297120501171e-07	0.0046912178552174	1.73111731285082e-05	8.08940316067793e-06	3.46743746512077e-06	1.0153721679167e-06	0.0148439268586181	0.0946223953890469
0.152774485	0.37064724	0.260506449	0.609716115999999	0.224401345999999	0.193404791	0.185114216	0.183365614000001	0.184364208	0.182203331	3.38961289988871e-05	5.27077123311945e-09	1.92605555769355e-07	0.00218725774005853	1.75570429772133e-05	8.1740896670294e-06	3.47063338572589e-06	1.00166288509707e-06	0.0148439268585981	0.0946223953890469
0.153223815	0.371407066	0.261283305	0.611415158999999	0.225076175999999	0.194025302	0.185694712	0.183944257000001	0.184941134999999	0.18277922	3.36634796428915e-05	5.2732803867401e-09	2.38737669816516e-07	4.58903052225945e-05	1.74697785927122e-05	8.15705974919949e-06	3.47543526211835e-06	1.00721135371072e-06	0.0148439268586023	0.0946223953890469
0.153761809	0.3726514	0.26211343	0.613527575999999	0.225801446999999	0.194653482	0.186325702	0.184530707000001	0.185546645999999	0.183474406	3.3841184472855e-05	5.27364101466074e-09	6.26174739576762e-07	4.42256671094016e-05	1.7559403178445e-05	8.20995854091058e-06	3.49189701478671e-06	1.00907638208889e-06	0.0148439268586022	0.0946223953890469
0.15420657	0.373416417	0.262874469	0.615373677999999	0.226427623999999	0.195228451	0.186882886	0.185118733000001	0.186125481999999	0.184030967	3.44868690109951e-05	5.25688052683259e-09	2.98896393995374e-07	2.96968310776272e-05	1.79228245358031e-05	8.38283738629301e-06	3.55795029866393e-06	1.02251945819e-06	0.0148439268586066	0.0946223953890469
0.154641875	0.37429433	0.263620817	0.617175733999999	0.227056487999999	0.195797674	0.187434048	0.185677889000001	0.186691283	0.184576384	2.99564838643645e-05	4.40182127473842e-09	3.38814752970376e-07	3.2065464538161e-05	1.55500706254869e-05	7.29703181132748e-06	3.1326160751666e-06	9.07757085470076e-07	0.0148439268584676	0.0946223953890469
0.155113799	0.375124417	0.264404343	0.618983647999999	0.227774596999999	0.196367045	0.18798266	0.186254518000001	0.187241701	0.185126097	5.05382339406077e-05	1.01763057671864e-08	1.6546154825455e-07	0.000177812773627575	2.75976505064793e-05	1.37011677368808e-05	6.30300601445351e-06	2.01315739191439e-06	0.0148439268607006	0.0946223953890475
0.15558493	0.375905443	0.265227213	0.620748812	0.228419659999999	0.196970159	0.188567226	0.186836102000001	0.187825885	0.185714	3.25928196015677e-05	3.72385290181889e-09	4.87809503910456e-07	0.000453062424528232	1.62689804991688e-05	7.21580916676775e-06	2.87340410355896e-06	7.59180080242337e-07	0.0148439268583341	0.0946223953890469
0.156047571	0.376872769	0.266033415	0.622598618	0.229084152999999	0.197598708	0.189172442	0.187415973000002	0.188400885	0.186359673	2.61522790008977e-05	3.71422707970289e-09	2.85363766039134e-07	0.000415846841639058	1.32474690153683e-05	6.01142918588682e-06	2.48053962165939e-06	6.9653451983911e-07	0.0148439268583376	0.0946223953890469
0.156605017	0.378041592	0.267161027	0.624965708	0.229967801999999	0.198315407	0.189871565	0.188158932000002	0.189107035	0.187042622	3.27338609911023e-05	7.23911690794226e-09	3.9490949677731e-06	0.000227216316838846	1.76080875122458e-05	8.65980769816791e-06	3.97215223517617e-06	1.2933048890152e-06	0.0148439268593342	0.0946223953890473
0.157188939	0.379314351	0.267984275	0.627218877	0.230759515999999	0.19895584	0.190517616	0.188814507000002	0.189750129	0.187750071	2.62637735036684e-05	3.01301252925329e-09	2.40626158415073e-07	0.000120466363460371	1.32238674546895e-05	5.93710382755235e-06	2.40939270936723e-06	6.56274538301525e-07	0.0148439268582892	0.0946223953890469
0.157698917	0.380242155	0.268814701	0.62906913	0.231427352999999	0.199590333	0.191099021	0.189713710000002	0.190501812	0.188314472	2.90869074860136e-05	3.25478324488536e-09	1.07643268799215e-07	0.000278491459544049	1.48136772785864e-05	6.72720493177236e-06	2.75012527901679e-06	7.51328158171608e-07	0.0148439268583457	0.0946223953890469
0.15817906	0.381118338	0.269586244	0.630987455	0.232085265999999	0.200177054	0.191666781	0.190283998000002	0.191065628	0.188881723	2.73289502323095e-05	3.1013427641005e-09	2.9958027387623e-06	0.000104927420228378	1.37154602441694e-05	6.14155822142366e-06	2.4860759336052e-06	6.7694510212204e-07	0.0148439268582984	0.10741379922577
0.158676661	0.382535795000001	0.270405589000001	0.632940987	0.232762835999999	0.200807144	0.192282296	0.190902053000002	0.191729282	0.189526905	2.51075140443686e-05	3.10489759556982e-09	6.17361763621342e-07	2.6063576597415e-05	1.25765529901793e-05	5.63000592898691e-06	2.27959811380758e-06	6.22809821716507e-07	0.0148439268582693	0.107413799225775
0.159182438	0.383732680000001	0.27122524	0.63480001	0.233421295999999	0.201422145	0.192861106	0.191512294000002	0.192351787	0.190136296	2.64235688449327e-05	3.31937448425963e-09	1.18070043328355e-07	2.49202871764809e-05	1.33468645962789e-05	6.05138854440445e-06	2.49158206016901e-06	6.61743359231528e-07	0.0148439268582919	0.10741379922578
0.159658231	0.384961688000001	0.272089116	0.636644526	0.234108858999999	0.20204101	0.193428398	0.192077665000002	0.192916187	0.190697835	2.48593547351843e-05	2.45404991866313e-09	1.067811163923e-07	7.01209781814818e-05	1.23481712383312e-05	5.46224241024676e-06	2.1720626635886e-06	5.77790408199148e-07	0.0148439268582474	0.0946223953890468
0.160181443	0.385922170000001	0.272905113	0.638438835	0.234761867999999	0.202631904	0.193994704	0.192691713000002	0.193638846	0.191287638	2.523676915653e-05	2.43599534175768e-09	1.58061021237683e-07	1.79745632460414e-05	1.27048223822004e-05	5.67849320410103e-06	2.26494906488272e-06	5.97859855059772e-07	0.014843926858245	0.0946223953890468
0.160654855	0.386849826000001	0.273735849	0.640423539	0.235470668999999	0.203311837	0.194578328	0.193288746000002	0.19423605	0.191905621	2.1711338268568e-05	2.30260286592814e-09	4.54327276071785e-07	1.18665644320591e-05	1.07951632415883e-05	4.77716591545284e-06	1.90321445541887e-06	5.18072347264798e-07	0.0148439268582636	0.0946223953890469
0.161195329	0.388147736000001	0.274697937000001	0.642739631000001	0.236282916999999	0.203971128	0.195381353	0.193927793000002	0.194933749	0.19260539	2.29204216041706e-05	2.37665089588308e-09	1.17689496629743e-07	1.42857093266083e-05	1.14206438153892e-05	5.05054263811849e-06	1.9984993996676e-06	5.22037935807912e-07	0.0148439268582045	0.0946223953890468
0.161809709	0.389206333000001	0.275579589000001	0.644983227000001	0.237147094999999	0.204611075	0.196125666	0.194647120000002	0.195646457	0.193289761	3.52935431455207e-05	5.31501278457843e-09	9.15623870197601e-08	1.27396793945333e-05	1.92367757668781e-05	9.41670742406065e-06	4.12196138115481e-06	1.17615069152948e-06	0.0148439268586649	0.0946223953890469
0.162316402	0.390513070000001	0.276480966000001	0.647036375000001	0.237881989999999	0.205251689	0.196747212	0.195259630000002	0.196261551	0.193915918	2.5420631974042e-05	1.94735861531549e-09	2.68782000173796e-07	1.27639518682216e-05	1.28027419560575e-05	5.7343734862401e-06	2.30448699680221e-06	6.2242780081904e-07	0.0148439268582622	0.0946223953890468
0.162918329	0.391718671000001	0.277502618000001	0.649712713000001	0.238751588999999	0.205967384	0.197418292999999	0.195891194000002	0.197016435	0.194623529	2.25657693960937e-05	1.93834975627038e-09	7.63462162213366e-08	4.33423525907928e-05	1.12739315205569e-05	5.0128054333721e-06	1.99309765083653e-06	5.19298573906499e-07	0.0148439268582068	0.0946223953890468
0.163400964	0.392530884000001	0.278300848000001	0.651613701000001	0.239436310999999	0.20661539	0.19802459	0.196477709000002	0.197606072	0.195205588	2.07816112385458e-05	1.65883475426363e-09	1.05623710635303e-07	1.4022407736639e-05	1.02751068714954e-05	4.54708450923336e-06	1.82906819929606e-06	5.01794572140683e-07	0.0148439268582203	0.0946223953890468
0.163974672	0.393903332000001	0.279278647000001	0.653923163000001	0.240351675999999	0.207485492	0.198841221999999	0.197166363000002	0.19835464	0.195894819	2.04973008367383e-05	1.56159705321903e-09	9.94593255652965e-08	3.09991403566993e-06	1.0147278564956e-05	4.45292519007996e-06	1.75086002652438e-06	4.61250362823282e-07	0.0148439268581925	0.0946223953890468
0.164500389	0.395104918000001	0.280139925000001	0.656151320000001	0.241121856999999	0.208129622	0.199515511999999	0.197853836000002	0.199064139	0.196563496	1.85355566776803e-05	1.55481391384544e-09	1.24031110260139e-07	8.45793366038453e-06	8.99598648384731e-06	3.86768599246383e-06	1.49652245187033e-06	3.77913319426255e-07	0.0148439268581497	0.0946223953890468
0.164985609	0.396257954000001	0.280974204	0.658098750000001	0.241814426999999	0.20876021	0.200180685999999	0.198440703000002	0.199687839	0.197161747	1.94787007834995e-05	1.55348259046002e-09	3.41487067585384e-07	3.95224780582922e-06	9.53120263624564e-06	4.12269171169854e-06	1.58659622510733e-06	3.96307521055516e-07	0.0148439268581526	0.0946223953890468
0.165432044	0.397135926000001	0.281749763	0.659909520000002	0.242483267999999	0.209354535999999	0.200804578999999	0.199007432000002	0.200338715	0.197727078	2.49291323302574e-05	2.71734937286858e-09	1.40479511237811e-07	3.71733817366014e-05	1.27060662223922e-05	5.79797542633013e-06	2.39528950313248e-06	6.62943729260862e-07	0.0148439268582959	0.0946223953890469
0.165894635	0.398428008000002	0.282575463	0.662045364000001	0.243159575999999	0.209984527999999	0.201460188999999	0.199610681000002	0.200922762999999	0.198355028	1.68091762373516e-05	1.23401298437309e-09	1.81142553884389e-07	3.52580479122401e-06	8.15601555762491e-06	3.50042300251946e-06	1.34146864181319e-06	3.39712598825803e-07	0.0148439268581449	0.0946223953890468
0.166370804	0.399525572000002	0.283382479	0.663859164000001	0.243843993999999	0.210612634999999	0.202045353	0.200252645000002	0.201550035999999	0.198939842	1.80977092839269e-05	1.21792391554437e-09	1.12344378888443e-07	8.04258305203119e-06	8.9155312533339e-06	3.90189360954571e-06	1.52579873127321e-06	3.91966120100509e-07	0.014843926858157	0.0946223953890468
0.166907814	0.400521658000002	0.284193054	0.666020474000001	0.244521083999999	0.211272803	0.202658634	0.200862631000002	0.202212190999999	0.199534121	1.65805818696256e-05	1.14144783003025e-09	2.81318269969925e-07	5.64546144777006e-06	8.02880168862611e-06	3.44399147462959e-06	1.31846269506361e-06	3.31233011578114e-07	0.0148439268581391	0.0946223953890468
0.167551205	0.401588793000001	0.285021416	0.668270273000001	0.245263174999999	0.211947977	0.203279229	0.201439167000002	0.202813532999999	0.200154921	1.61378484660803e-05	9.43430983603426e-10	1.50660427837477e-06	3.37875363342376e-06	7.85485544631741e-06	3.39821754335223e-06	1.31929488667682e-06	3.39439071608843e-07	0.0148439268581446	0.0946223953890468
0.167989799	0.402600131000002	0.285782063	0.670040411000001	0.245908887999999	0.212532764	0.203845111	0.202001113000002	0.203374483999999	0.200713532	1.84329572280799e-05	9.24701941579323e-10	2.68812004627789e-07	3.10018104433099e-05	8.88563515047135e-06	3.76253911498974e-06	1.40178516032417e-06	3.35172513501575e-07	0.0148439268581344	0.0946223953890468
0.1684271	0.403493414000002	0.286599175	0.671840244	0.246564522999999	0.213116603999999	0.20441965	0.202568183000002	0.203935130999999	0.201271117	1.53907716425442e-05	1.01037201624968e-09	1.4833000426092e-07	1.38511836118424e-05	7.31278757517981e-06	3.07496195906051e-06	1.16606315405225e-06	3.00226469609982e-07	0.0148439268581388	0.0946223953890468
0.168927181	0.404324253000002	0.287398571	0.673694644	0.247245458999999	0.213753026999999	0.204988318	0.203138172000002	0.204502556	0.201841640999999	1.59865626192937e-05	9.81135542579586e-10	1.15506013800381e-07	9.39145963752742e-05	7.51894468664445e-06	3.07703628355636e-06	1.09642027812247e-06	2.49060661161439e-07	0.0148439268581191	0.0946223953890468
0.169436556	0.405422522000002	0.288174702000001	0.675582149	0.247931172999998	0.214343140999999	0.205581096	0.203709929000003	0.205066934	0.202442351	1.6169010308763e-05	8.73990317691877e-10	1.53750452751741e-07	0.00146476245613197	7.71882838723091e-06	3.21964099430965e-06	1.17185793484661e-06	2.70463991062351e-07	0.0148439268581212	0.0946223953890468
0.169879182000001	0.406626664000002	0.288952243000001	0.677460353	0.248595964999998	0.214934460999999	0.206151009	0.204280233000002	0.205644283	0.203010772999999	1.43732484879086e-05	8.01622667020999e-10	7.69445129393695e-08	0.00606932857364531	6.87162094394019e-06	2.91022632283222e-06	1.10199896816414e-06	2.74426993899924e-07	0.0148439268581271	0.0946223953890468
0.170306907	0.407674421000002	0.289698269000001	0.679152543999999	0.249228758999998	0.215514425999999	0.206711443	0.204834549000002	0.206196946	0.203561912	1.6529220316936e-05	8.07994928701256e-10	3.19534545673558e-07	0.00187213871301061	7.88069288955605e-06	3.27818655951762e-06	1.18888089763768e-06	2.74237053414645e-07	0.0148438702330358	0.0754208748643706
0.170775511	0.408619862000002	0.290521412000001	0.680826655999999	0.249861000999998	0.216091671	0.207282839	0.205414295000002	0.206810186	0.204133924	1.42149178376525e-05	7.98448114215562e-10	6.10796926209039e-08	0.000516324295260526	6.65382669924254e-06	2.73031520740322e-06	9.87236018004883e-07	2.30859682816156e-07	0.0148439268581179	0.0946223953890468


==> MATLAB/SuiteSparseCollection/results/ash219/res_over_iter.txt <==
k	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	1	1	1	1	1	1	1	1	1	1
11	1	1.00342627111022	0.998046616145698	1.04056638277086	1	1	1	1	1	1.00004639237084
21	1	1.00342627111022	0.99813543570419	0.999322426124955	1	1	1	1	1	0.991142332511079
31	1	1.00342627111022	0.998135457787274	1.03359038172429	1	1	1	1	1	0.991079976165817
41	1	0.92380271940837	0.925082934706032	1.03193764350117	1	1	1	1	1	0.975111244459266
51	1	0.805883462693917	0.796815866401993	0.948767990237002	1	1	1	1	0.969160499443577	0.870248976224342
61	0.867589337346018	0.698763564338913	0.674013622012554	0.782772551264468	0.85262652738511	0.821500317075362	0.781005243634354	0.745699170219003	0.724134933024445	0.691384507413419
71	0.867589337346018	0.582788984527743	0.520747139572983	0.665646598589689	0.85262595050972	0.821487388763608	0.780957558583198	0.745762124453073	0.725254974786483	0.696886787174374
81	0.839471963659002	0.572814750120218	0.508249849208525	0.650556297948966	0.834429555763711	0.812783799863547	0.779454908303754	0.731879998545738	0.681782579609586	0.618129252181334
91	0.770510998513237	0.574520470519261	0.47102936190438	0.586463999676812	0.745733477903386	0.727910204988968	0.716960905459558	0.697001860166802	0.674877649499345	0.616849348725566
101	0.770510998513237	0.573286047190714	0.371740079147573	0.522381081735615	0.745708299132283	0.727879046486266	0.716952779271926	0.694378174427847	0.651104121595637	0.589322164146794
111	0.770510998513237	0.441085729505523	0.305753438318346	0.397167960651915	0.745708299132281	0.701117106353474	0.623890552231524	0.542698391499929	0.47073321735245	0.493500538722937
121	0.729828603220709	0.402081782380788	0.2763330231562	0.324385372731703	0.719044393908416	0.685242065997651	0.615228323440796	0.539369154215788	0.470551623958732	0.485595812742243
131	0.727770506442383	0.398630631297968	0.237797139770253	0.323100805286724	0.718209532289271	0.674073220273486	0.584452249138951	0.509167125345912	0.46513705186936	0.477805091199559
141	0.71693486905074	0.388416928916775	0.22927898641811	0.316383172332498	0.694698779472943	0.653092616565277	0.576179560194248	0.506996612061749	0.475975507803995	0.527813678119483
151	0.71693486905074	0.366507080179731	0.229139637556031	0.323364778662298	0.694698768784441	0.651977180933292	0.577852632217159	0.526659302427168	0.477550172590559	0.475316140192178
161	0.71693486905074	0.366507080179731	0.229139680984506	0.320633915965016	0.694698768784441	0.652025420260028	0.577871096384524	0.5266803176925	0.477672775307152	0.475905836131197
171	0.668877953852697	0.366507080179731	0.233431220124898	0.308333929023374	0.662482631590281	0.632797429318828	0.565835863532982	0.508128415504013	0.455958505427293	0.453027579412253
181	0.668942374429538	0.366507080179731	0.223617474608655	0.291792118949526	0.66124838729629	0.627893905437436	0.553013938133984	0.484059731289899	0.438461069774673	0.452835047093016
191	0.668907338262881	0.366507080179731	0.223578579122981	0.291458571901007	0.66124140401463	0.627901143576626	0.552948944685843	0.484007727281015	0.438460664939935	0.452835953464625
201	0.668907338262881	0.366507080179731	0.223578267587579	0.291455637849924	0.661241404014587	0.627901143581005	0.55294894402711	0.484007717594832	0.4384606645578	0.452835966257734
211	0.510361096231162	0.366507080179731	0.22357587963857	0.286439319141132	0.494751094842471	0.506375963364669	0.52067998412713	0.522761146488018	0.47814492312715	0.415401696246719
221	0.500029374005542	0.366507080179731	0.223575858324373	0.286439297317459	0.469749079379756	0.461836792927727	0.463652304569842	0.466942850781371	0.456209248017099	0.41549712238166
231	0.500287293227877	0.259378688902547	0.160090114136206	0.16379064911709	0.469806932637521	0.403366183856001	0.325663144404753	0.228110624791677	0.187847136933121	0.331622177093725
241	0.494856920831806	0.183717817519887	0.120545068029253	0.184266281440596	0.467627362639938	0.402601268180572	0.324864555519065	0.22475026794769	0.194383901415422	0.403492906567463
251	0.492857916276768	0.183717817519887	0.118923465306091	0.219718645687598	0.466133804044214	0.401628739102198	0.324488322334061	0.224850821383771	0.206793047260446	0.452723944067828
261	0.488887283993921	0.183717817519887	0.119909194331652	0.276798759072062	0.459140415349119	0.39227518573037	0.316134642576489	0.220564388569021	0.0857897876031097	0.158064574660564
271	0.48733376882978	0.183717817519887	0.119909195231474	0.276798433783183	0.45801131855814	0.390285517057934	0.313256839937318	0.218213497044496	0.0824394003923676	0.157868798410346
281	0.346636830175057	0.0150721163655587	0.065965053404872	0.278455723760617	0.23342765821919	0.149836316505658	0.0967926514289665	0.0865561998850036	0.0650744202690265	0.101146841707632
291	0.346089509349146	0.0150721163655587	0.0658903630679373	0.289324951860849	0.23323669233528	0.149732983353211	0.096329719357468	0.085779314098801	0.0648659332311115	0.101616605485395
301	0.30242052277904	0.0150721163655587	0.065890361811012	0.212687944785382	0.20541984365957	0.134911746952914	0.0924999508658781	0.0856520960968119	0.0648657423495246	0.10161316292873
311	0.164545244467957	0.0150721163655587	0.0658903609531168	0.165096711650065	0.103376490513237	0.0634752381204507	0.042548657296455	0.0387567265052909	0.033678671026673	0.0393848866110582
321	0.164545244467957	0.0150721163655587	0.0647111901018541	0.183124331916124	0.103010346881851	0.0629056326680997	0.0412777280541797	0.0342982596886262	0.0304320046396486	0.0501263977271402
331	0.164473222759822	0.0150721163655587	0.0698912552740429	0.318963153936353	0.102993622362036	0.0629039205062416	0.0412777022830972	0.0342980079548088	0.0304408731315522	0.050777984042466
341	0.160125549195706	0.0150721163655587	0.0779161823268352	0.327012420520204	0.101629202280824	0.062791656616328	0.0412387036425794	0.0342780298566806	0.0304408818649459	0.0458481982220378
351	0.159020058892841	0.0150721163655587	0.0322500441866737	0.262782029688323	0.101373229513099	0.0628573061716296	0.0413501323795863	0.0342897884482987	0.0304830911388529	0.0491829567904914
361	0.146015716286471	0.0150721163655587	0.0322512813353307	0.26275992036282	0.0961247607547885	0.0629015556280467	0.0400774935257316	0.0320584667247513	0.0304854931685187	0.0441528417577643
371	0.141851190252436	0.0150721163655587	0.0314009047304077	0.262631616142984	0.0925351663481468	0.0602793303912709	0.0387786282945286	0.0319500078060342	0.0301913273878348	0.0358118450307236
381	0.141851190252436	0.0150721163655587	0.0314254015689249	0.261002853409625	0.0925351515107875	0.0602790799028813	0.0387781478894548	0.0306802785273585	0.0301881709888373	0.0357701038517986
391	0.141851190252436	0.0150721163655587	0.0314254269811779	0.134167639450007	0.0925351515107875	0.0602790799028556	0.0387781478866572	0.0306779378863316	0.0301881681358704	0.0357702084895074
401	0.141851190252436	0.0150721163655587	0.0314255057188318	0.121710793949509	0.0925351515107875	0.0602790799028556	0.0387781478866572	0.030670304209204	0.0301881681341133	0.03577020913527
411	0.140101442633329	0.0150721163655587	0.0314255141263512	0.0749172833190282	0.0924041158792397	0.0605137958928434	0.0385558921197656	0.0305693615906274	0.0301881681340039	0.0350459604072139
421	0.140038465532017	0.0150721163655587	0.031425490595687	0.07407267905234	0.0923905703366586	0.060512762525954	0.0385554240421744	0.0305740812360074	0.030188168133956	0.0350478052778339
431	0.140021394691462	0.0150721163655587	0.0314254905984978	0.0731477460754673	0.0923877495379236	0.0605126025290578	0.0385554230424761	0.030573559569004	0.0301881681339545	0.0350478461272619
441	0.140018779378897	0.013052835661369	0.0314254906011731	0.0728364745193341	0.092387364434538	0.0605125845446167	0.0385554229828125	0.0305735596342995	0.0301881681339545	0.0350478463745603
451	0.140018779378897	0.0075360581827794	0.0314254906039789	0.081716251570656	0.0923873644345379	0.0605126065581059	0.0385554229828123	0.0305745191884569	0.0301881681339545	0.0350478463760636
461	0.140018125543123	0.0075360581827794	0.00888181833157642	0.088803533081239	0.092387288364724	0.0605126044480024	0.0385554229779498	0.0305746917014952	0.0301881681339545	0.0350478463760543
471	0.0826581374320559	0.0075360581827794	0.00888181810158002	0.084802714088853	0.056149856756588	0.0405041460428798	0.0323210634266308	0.0302010060138704	0.0301881681339545	0.0344503183198093
481	0.0826581374320559	0.0075360581827794	0.00888181810171326	0.085552646795579	0.0561470819982212	0.0404827134176565	0.0322957507902743	0.0301979860791126	0.0301881681339545	0.0344830556897147
491	0.082657860540907	0.0075360581827794	0.00888181810208566	0.0941339287506281	0.0561470588900515	0.0404827129515429	0.0322957506418866	0.0301979857827023	0.0301881681339545	0.0344833534971658
501	0.082657860540907	0.0075360581827794	0.00888181810222162	0.0878608631060373	0.0561470572734302	0.0404827128838877	0.0322957506417989	0.0301979864640332	0.0301881681339545	0.0344833553015403
511	0.082217154675672	0.0075360581827794	0.0107485415469903	0.0626096904212807	0.0556012601072559	0.0400110477163004	0.0321523962816857	0.0301960195404422	0.0301865674405889	0.0356602914102648
521	0.078325815177481	0.0075360581827794	0.0115166320602484	0.0418060738030582	0.0519456789219247	0.0373991044205092	0.0312144398173062	0.0301616821004523	0.0301451590221582	0.0302452279010989
531	0.0750153913847516	0.0075360581827794	0.00713177107138247	0.0381521842861251	0.0492467736689405	0.0359684243960435	0.0309089718486593	0.0301566310602133	0.030145148938753	0.0302024290829992
541	0.0741374469784901	0.0075360581827794	0.00734638690192695	0.0189924178092995	0.048502922733702	0.035565977238808	0.0308194575987149	0.0301549824607759	0.0301442327323617	0.030192585790685
551	0.0740384755357538	0.0075360581827794	0.00700520293368398	0.128064604003487	0.0484517878373442	0.0355553507757884	0.0308198819979193	0.0301550012556401	0.0301442327317205	0.0301977220295684
561	0.0736666402863298	0.0075360581827794	0.00493973898105707	0.128277322019819	0.0482616962170526	0.0355040821660718	0.0308162209870808	0.0301549979980928	0.0301442327316094	0.0301940104293238
571	0.0738126643892498	0.0075360581827794	0.00493852772492407	0.0960664772340142	0.0482978439003091	0.0355064392616565	0.0308160825435724	0.0301549969426017	0.0301442327316091	0.0301939348552074
581	0.04614763311503	0.0075360581827794	0.00514001894138135	0.0987626665496926	0.03494062486449	0.0310782407495211	0.030213258557375	0.0301446241891824	0.0301442327313804	0.0301504775592911
591	0.0398917371430635	0.0075360581827794	0.00513997385314531	0.0957669505291047	0.0331016526944448	0.0307696958116249	0.0301984139393998	0.0301446162294007	0.0301442327314861	0.0301565219336112
601	0.0361583609220311	0.0075360581827794	0.00437935771600701	0.095692539601336	0.0316416155825624	0.0304069854797949	0.0301650396560298	0.0301443594091462	0.030144232731486	0.0301506753455809
611	0.0361583510318257	0.0075360581827794	0.00439169773212351	0.0959945823849197	0.0316416151481462	0.0304069850502178	0.0301650406840643	0.0301443594649903	0.030144232731486	0.0301506821820128
621	0.0335871626456434	8.62248033322163e-17	0.00439171033400812	0.106928356283483	0.0310991006092698	0.0303388833682633	0.0301624276511991	0.0301443547288862	0.030144232731486	0.0301506007420809
631	0.0329239346093445	8.62248033322163e-17	0.00439171066108256	0.106596150197486	0.0309636774610684	0.0303268191840798	0.0301625966233431	0.0301443567519099	0.030144232731486	0.0301506447727583
641	0.0311294817373358	8.62248033322163e-17	0.00432537580234041	0.100137758372951	0.0303352803535748	0.0301705692847105	0.0301456873276494	0.0301442362414547	0.0301442327311176	0.0301444725090946
651	0.0311046677394888	8.62248033322163e-17	0.00432627926280455	0.102513742479263	0.0303328624364074	0.0301710275479553	0.0301457405719218	0.030144236186796	0.0301442327311175	0.0301446325199806
661	0.0311046677394888	8.62248033322163e-17	0.00432625131608391	0.102994812951808	0.030332862476154	0.030171027953138	0.0301457407673889	0.0301442361876585	0.0301442327311175	0.0301446338438218
671	0.031015925938548	8.62248033322163e-17	0.00432634631192267	0.102947313878121	0.0303258508894004	0.0301709358451807	0.0301457382596155	0.0301442361739026	0.0301442327311175	0.0301446331210576
681	0.0308161221041734	8.62248033322163e-17	0.00379803204010174	0.103504279476228	0.0302561005207692	0.0301558052208173	0.0301445817467068	0.0301442330372507	0.0301442327311175	0.0301442694290978
691	0.0308098573840669	8.62248033322163e-17	0.00380279088390254	0.103766853658958	0.0302556216420144	0.030155869952472	0.0301445863877242	0.0301442330387865	0.0301442327311175	0.0301442734107939


==> MATLAB/SuiteSparseCollection/results/ash219/res_over_runtime.txt <==
t	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
0	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1
7.8455e-05	3.4046e-05	0.000985772	8.942e-05	0.000221733	0.000191431	0.000132517	0.0002169	0.000121463	0.000112808	1	1.00342627111022	0.998046616145698	1.04056638277086	1	1	1	1	1	1.00004639237084
0.000168215	0.001284797	0.001111243	0.002172005	0.000375674	0.000310035	0.000263793	0.000364641	0.000222502	0.000216544	1	1.00342627111022	0.99813543570419	0.999322426124955	1	1	1	1	1	0.991142332511079
0.000232557	0.001309206	0.001212994	0.002412404	0.000461402	0.000386916	0.000340587	0.000439978	0.000391898	0.000296527	1	1.00342627111022	0.998135457787274	1.03359038172429	1	1	1	1	1	0.991079976165817
0.000295438	0.001327895	0.001325481	0.002577791	0.000560898	0.000475662	0.00043993	0.000567333	0.000494337	0.000381629	1	0.92380271940837	0.925082934706032	1.03193764350117	1	1	1	1	1	0.975111244459266
0.000349594	0.001629236	0.001419808	0.002780503	0.000642335	0.000550941	0.000511798	0.000644097	0.000567064	0.000450851	1	0.805883462693917	0.796815866401993	0.948767990237002	1	1	1	1	0.969160499443577	0.870248976224342
0.00046009	0.001887655	0.00158286	0.003232654	0.000838185	0.000686279	0.000629083	0.00074606	0.000667521	0.000563904	0.867589337346018	0.698763564338913	0.674013622012554	0.782772551264468	0.85262652738511	0.821500317075362	0.781005243634354	0.745699170219003	0.724134933024445	0.691384507413419
0.000582123	0.002142686	0.001756031	0.00381441	0.00098409	0.000802918	0.000736158	0.000865113	0.000811454	0.000673354	0.867589337346018	0.582788984527743	0.520747139572983	0.665646598589689	0.85262595050972	0.821487388763608	0.780957558583198	0.745762124453073	0.725254974786483	0.696886787174374
0.000641338	0.002212453	0.00189259	0.004031161	0.001072397	0.000885524	0.000837411	0.000944178	0.000888274	0.000753071	0.839471963659002	0.572814750120218	0.508249849208525	0.650556297948966	0.834429555763711	0.812783799863547	0.779454908303754	0.731879998545738	0.681782579609586	0.618129252181334
0.000757117	0.002298066	0.00202595	0.004286898	0.001188569	0.001041461	0.000964513	0.001032802	0.000982513	0.000893377	0.770510998513237	0.574520470519261	0.47102936190438	0.586463999676812	0.745733477903386	0.727910204988968	0.716960905459558	0.697001860166802	0.674877649499345	0.616849348725566
0.000816956	0.002406937	0.002117068	0.004477166	0.001272404	0.001115071	0.001036842	0.001122759	0.001095014	0.000969244	0.770510998513237	0.573286047190714	0.371740079147573	0.522381081735615	0.745708299132283	0.727879046486266	0.716952779271926	0.694378174427847	0.651104121595637	0.589322164146794
0.000864567	0.002606506	0.002197098	0.004784744	0.001344332	0.001178028	0.001117228	0.001183284	0.001157043	0.001031158	0.770510998513237	0.441085729505523	0.305753438318346	0.397167960651915	0.745708299132281	0.701117106353474	0.623890552231524	0.542698391499929	0.47073321735245	0.493500538722937
0.000907422	0.00264506	0.00226969	0.004932111	0.001404052	0.001234453	0.001171933	0.001237347	0.001211576	0.001084944	0.729828603220709	0.402081782380788	0.2763330231562	0.324385372731703	0.719044393908416	0.685242065997651	0.615228323440796	0.539369154215788	0.470551623958732	0.485595812742243
0.000948042	0.002770732	0.002341952	0.005081189	0.0014649	0.001288311	0.001224283	0.001289717	0.001263257	0.001136512	0.727770506442383	0.398630631297968	0.237797139770253	0.323100805286724	0.718209532289271	0.674073220273486	0.584452249138951	0.509167125345912	0.46513705186936	0.477805091199559
0.000999335	0.002929088	0.002426141	0.005366646	0.001539077	0.00135038	0.001285741	0.001349509	0.00135743	0.001195479	0.71693486905074	0.388416928916775	0.22927898641811	0.316383172332498	0.694698779472943	0.653092616565277	0.576179560194248	0.506996612061749	0.475975507803995	0.527813678119483
0.001045132	0.00303367	0.002504881	0.00555432	0.001605026	0.001409108	0.00134374	0.001406649	0.001415188	0.001253106	0.71693486905074	0.366507080179731	0.229139637556031	0.323364778662298	0.694698768784441	0.651977180933292	0.577852632217159	0.526659302427168	0.477550172590559	0.475316140192178
0.001134469	0.003137706	0.002715781	0.00587727	0.00172346	0.001479605	0.001408841	0.001485111	0.001491797	0.001319852	0.71693486905074	0.366507080179731	0.229139680984506	0.320633915965016	0.694698768784441	0.652025420260028	0.577871096384524	0.5266803176925	0.477672775307152	0.475905836131197
0.001238325	0.003163491	0.002885331	0.006213571	0.001852896	0.001582159	0.001509349	0.001590247	0.001588919	0.001436458	0.668877953852697	0.366507080179731	0.233431220124898	0.308333929023374	0.662482631590281	0.632797429318828	0.565835863532982	0.508128415504013	0.455958505427293	0.453027579412253
0.001327115	0.003603887	0.003139274	0.00660612299999999	0.002056638	0.001689068	0.001643733	0.001692346	0.001695539	0.001541617	0.668942374429538	0.366507080179731	0.223617474608655	0.291792118949526	0.66124838729629	0.627893905437436	0.553013938133984	0.484059731289899	0.438461069774673	0.452835047093016
0.001401036	0.003721746	0.003279974	0.006825698	0.002155744	0.001773622	0.001722249	0.001795614	0.001772717	0.001623489	0.668907338262881	0.366507080179731	0.223578579122981	0.291458571901007	0.66124140401463	0.627901143576626	0.552948944685843	0.484007727281015	0.438460664939935	0.452835953464625
0.001463655	0.003738715	0.003409256	0.00707272099999999	0.00224295	0.001876415	0.001799727	0.001876838	0.001851268	0.001699522	0.668907338262881	0.366507080179731	0.223578267587579	0.291455637849924	0.661241404014587	0.627901143581005	0.55294894402711	0.484007717594832	0.4384606645578	0.452835966257734
0.001512527	0.003753948	0.003485962	0.00725468699999999	0.002339243	0.00193691	0.00187094	0.001936457	0.001910743	0.001758106	0.510361096231162	0.366507080179731	0.22357587963857	0.286439319141132	0.494751094842471	0.506375963364669	0.52067998412713	0.522761146488018	0.47814492312715	0.415401696246719
0.001554708	0.003873494	0.00356081	0.00742969199999999	0.002402296	0.001993407	0.001925944	0.001991677	0.001965314	0.001812752	0.500029374005542	0.366507080179731	0.223575858324373	0.286439297317459	0.469749079379756	0.461836792927727	0.463652304569842	0.466942850781371	0.456209248017099	0.41549712238166
0.001595259	0.00388662	0.003632615	0.007600087	0.002459595	0.002047578	0.001977741	0.002043516	0.002017135	0.001864751	0.500287293227877	0.259378688902547	0.160090114136206	0.16379064911709	0.469806932637521	0.403366183856001	0.325663144404753	0.228110624791677	0.187847136933121	0.331622177093725
0.001636695	0.00395482	0.003705378	0.007773937	0.002518131	0.002110377	0.002030106	0.00209615	0.002069371	0.00191655	0.494856920831806	0.183717817519887	0.120545068029253	0.184266281440596	0.467627362639938	0.402601268180572	0.324864555519065	0.22475026794769	0.194383901415422	0.403492906567463
0.001736125	0.003998306	0.00381677	0.007952524	0.002636763	0.002167154	0.002082983	0.00214908	0.002121719	0.001971713	0.492857916276768	0.183717817519887	0.118923465306091	0.219718645687598	0.466133804044214	0.401628739102198	0.324488322334061	0.224850821383771	0.206793047260446	0.452723944067828
0.001806826	0.004063641	0.004255577	0.008272302	0.002748819	0.002318878	0.002309178	0.002233335	0.002216745	0.002168682	0.488887283993921	0.183717817519887	0.119909194331652	0.276798759072062	0.459140415349119	0.39227518573037	0.316134642576489	0.220564388569021	0.0857897876031097	0.158064574660564
0.001873682	0.004082094	0.004370605	0.008544243	0.002879176	0.002413437	0.002393434	0.002318071	0.002300661	0.002258521	0.48733376882978	0.183717817519887	0.119909195231474	0.276798433783183	0.45801131855814	0.390285517057934	0.313256839937318	0.218213497044496	0.0824394003923676	0.157868798410346
0.001926024	0.004152099	0.004452159	0.008712719	0.002951131	0.002479315	0.002456529	0.002381088	0.002365683	0.002322727	0.346636830175057	0.0150721163655587	0.065965053404872	0.278455723760617	0.23342765821919	0.149836316505658	0.0967926514289665	0.0865561998850036	0.0650744202690265	0.101146841707632
0.001973612	0.00419331	0.004527929	0.008843972	0.003013621	0.002536823	0.002511058	0.002436123	0.00242024	0.002377805	0.346089509349146	0.0150721163655587	0.0658903630679373	0.289324951860849	0.23323669233528	0.149732983353211	0.096329719357468	0.085779314098801	0.0648659332311115	0.101616605485395
0.002020828	0.004236694	0.004641354	0.009107785	0.003153287	0.002634812	0.002675562	0.002509363	0.002484567	0.002434848	0.30242052277904	0.0150721163655587	0.065890361811012	0.212687944785382	0.20541984365957	0.134911746952914	0.0924999508658781	0.0856520960968119	0.0648657423495246	0.10161316292873
0.002127474	0.004372556	0.004927887	0.009762391	0.003359922	0.002741423	0.002791934	0.002605316	0.002588886	0.00254046	0.164545244467957	0.0150721163655587	0.0658903609531168	0.165096711650065	0.103376490513237	0.0634752381204507	0.042548657296455	0.0387567265052909	0.033678671026673	0.0393848866110582
0.002245926	0.004486682	0.00506038	0.010121567	0.003486067	0.002932783	0.002988761	0.002704015	0.002678502	0.00263399	0.164545244467957	0.0150721163655587	0.0647111901018541	0.183124331916124	0.103010346881851	0.0629056326680997	0.0412777280541797	0.0342982596886262	0.0304320046396486	0.0501263977271402
0.002326318	0.004506566	0.005213261	0.010419807	0.003580176	0.0030199	0.003174361	0.002799697	0.002762542	0.002712611	0.164473222759822	0.0150721163655587	0.0698912552740429	0.318963153936353	0.102993622362036	0.0629039205062416	0.0412777022830972	0.0342980079548088	0.0304408731315522	0.050777984042466
0.00239147	0.004597243	0.005349451	0.010737339	0.003672261	0.003099225	0.00328181	0.002890109	0.002839116	0.002884555	0.160125549195706	0.0150721163655587	0.0779161823268352	0.327012420520204	0.101629202280824	0.062791656616328	0.0412387036425794	0.0342780298566806	0.0304408818649459	0.0458481982220378
0.002441593	0.004612532	0.005439299	0.010927924	0.003742995	0.003164309	0.003345912	0.002953931	0.002899834	0.002948	0.159020058892841	0.0150721163655587	0.0322500441866737	0.262782029688323	0.101373229513099	0.0628573061716296	0.0413501323795863	0.0342897884482987	0.0304830911388529	0.0491829567904914
0.002484914	0.004626203	0.005554004	0.011085693	0.003805039	0.003221166	0.003404422	0.003013969	0.002956104	0.003003873	0.146015716286471	0.0150721163655587	0.0322512813353307	0.26275992036282	0.0961247607547885	0.0629015556280467	0.0400774935257316	0.0320584667247513	0.0304854931685187	0.0441528417577643
0.002528085	0.004676024	0.005632209	0.011237397	0.003866287	0.003277016	0.003459044	0.003067931	0.003010275	0.003098286	0.141851190252436	0.0150721163655587	0.0314009047304077	0.262631616142984	0.0925351663481468	0.0602793303912709	0.0387786282945286	0.0319500078060342	0.0301913273878348	0.0358118450307236
0.002569886	0.004717845	0.005708167	0.011382235	0.003925081	0.00333049	0.00351158	0.003119982	0.003062259	0.003149898	0.141851190252436	0.0150721163655587	0.0314254015689249	0.261002853409625	0.0925351515107875	0.0602790799028813	0.0387781478894548	0.0306802785273585	0.0301881709888373	0.0357701038517986
0.002619399	0.004824618	0.005802621	0.011564643	0.004037793	0.003438366	0.003591363	0.003191618	0.003143106	0.003210186	0.141851190252436	0.0150721163655587	0.0314254269811779	0.134167639450007	0.0925351515107875	0.0602790799028556	0.0387781478866572	0.0306779378863316	0.0301881681358704	0.0357702084895074
0.002689643	0.00484529	0.006098543	0.011872215	0.004154656	0.003527077	0.003670962	0.003319083	0.003253762	0.003302571	0.141851190252436	0.0150721163655587	0.0314255057188318	0.121710793949509	0.0925351515107875	0.0602790799028556	0.0387781478866572	0.030670304209204	0.0301881681341133	0.03577020913527
0.00275846	0.004864455	0.006220891	0.012125554	0.004248612	0.003637694	0.003797052	0.003403888	0.003337856	0.003380957	0.140101442633329	0.0150721163655587	0.0314255141263512	0.0749172833190282	0.0924041158792397	0.0605137958928434	0.0385558921197656	0.0305693615906274	0.0301881681340039	0.0350459604072139
0.002818175	0.004951252	0.006321101	0.012451603	0.004331244	0.003706768	0.003864306	0.00347192	0.003405959	0.003448669	0.140038465532017	0.0150721163655587	0.031425490595687	0.07407267905234	0.0923905703366586	0.060512762525954	0.0385554240421744	0.0305740812360074	0.030188168133956	0.0350478052778339
0.002892455	0.005172564	0.006426187	0.01271199	0.004447067	0.003784703	0.0039362	0.00354503	0.003571636	0.003531903	0.140021394691462	0.0150721163655587	0.0314254905984978	0.0731477460754673	0.0923877495379236	0.0605126025290578	0.0385554230424761	0.030573559569004	0.0301881681339545	0.0350478461272619
0.002977971	0.005348573	0.006567508	0.013055387	0.004681059	0.003938235	0.004034756	0.003643143	0.003724599	0.003634499	0.140018779378897	0.013052835661369	0.0314254906011731	0.0728364745193341	0.092387364434538	0.0605125845446167	0.0385554229828125	0.0305735596342995	0.0301881681339545	0.0350478463745603
0.003049358	0.005424289	0.006684978	0.013357324	0.00480363	0.004083909	0.004113232	0.003740385	0.003805366	0.003776291	0.140018779378897	0.0075360581827794	0.0314254906039789	0.081716251570656	0.0923873644345379	0.0605126065581059	0.0385554229828123	0.0305745191884569	0.0301881681339545	0.0350478463760636
0.003114471	0.005489798	0.006786126	0.013628608	0.004891677	0.004164134	0.004190936	0.003816922	0.003881758	0.003882756	0.140018125543123	0.0075360581827794	0.00888181833157642	0.088803533081239	0.092387288364724	0.0605126044480024	0.0385554229779498	0.0305746917014952	0.0301881681339545	0.0350478463760543
0.003210119	0.0055112	0.006905655	0.013962628	0.005008206	0.004249737	0.004300402	0.003900152	0.003960599	0.003998027	0.0826581374320559	0.0075360581827794	0.00888181810158002	0.084802714088853	0.056149856756588	0.0405041460428798	0.0323210634266308	0.0302010060138704	0.0301881681339545	0.0344503183198093
0.003364306	0.005609405	0.007018741	0.014339112	0.005096204	0.004323724	0.004388088	0.003970504	0.004032375	0.004069807	0.0826581374320559	0.0075360581827794	0.00888181810171326	0.085552646795579	0.0561470819982212	0.0404827134176565	0.0322957507902743	0.0301979860791126	0.0301881681339545	0.0344830556897147
0.003415915	0.00562428	0.007099251	0.014504734	0.005165477	0.004386527	0.004451086	0.004035209	0.004096344	0.004132936	0.082657860540907	0.0075360581827794	0.00888181810208566	0.0941339287506281	0.0561470588900515	0.0404827129515429	0.0322957506418866	0.0301979857827023	0.0301881681339545	0.0344833534971658
0.003457645	0.005637449	0.00717413	0.014632113	0.005233538	0.004443339	0.004507448	0.004090091	0.00415095	0.004186914	0.082657860540907	0.0075360581827794	0.00888181810222162	0.0878608631060373	0.0561470572734302	0.0404827128838877	0.0322957506417989	0.0301979864640332	0.0301881681339545	0.0344833553015403
0.003529574	0.005651144	0.007274211	0.014799307	0.005293974	0.004499733	0.00456372	0.004144991	0.004234126	0.004241806	0.082217154675672	0.0075360581827794	0.0107485415469903	0.0626096904212807	0.0556012601072559	0.0400110477163004	0.0321523962816857	0.0301960195404422	0.0301865674405889	0.0356602914102648
0.003587916	0.00570735	0.007576349	0.015100113	0.005395463	0.004562952	0.004625071	0.00420537	0.004294972	0.004302971	0.078325815177481	0.0075360581827794	0.0115166320602484	0.0418060738030582	0.0519456789219247	0.0373991044205092	0.0312144398173062	0.0301616821004523	0.0301451590221582	0.0302452279010989
0.003722968	0.005790834	0.00772184	0.01553533	0.005517321	0.004692328	0.004731978	0.004319259	0.004398374	0.004414023	0.0750153913847516	0.0075360581827794	0.00713177107138247	0.0381521842861251	0.0492467736689405	0.0359684243960435	0.0309089718486593	0.0301566310602133	0.030145148938753	0.0302024290829992
0.003907029	0.005938114	0.007886051	0.016136753	0.005654537	0.004935395	0.004830028	0.004458415	0.004565357	0.004517541	0.0741374469784901	0.0075360581827794	0.00734638690192695	0.0189924178092995	0.048502922733702	0.035565977238808	0.0308194575987149	0.0301549824607759	0.0301442327323617	0.030192585790685
0.004021859	0.006313582	0.008070302	0.016555589	0.005823005	0.005083294	0.004965958	0.004574817	0.004686681	0.004641301	0.0740384755357538	0.0075360581827794	0.00700520293368398	0.128064604003487	0.0484517878373442	0.0355553507757884	0.0308198819979193	0.0301550012556401	0.0301442327317205	0.0301977220295684
0.004093365	0.006407364	0.00840386	0.016830887	0.005933667	0.005162845	0.005068227	0.004679412	0.004765816	0.0047194	0.0736666402863298	0.0075360581827794	0.00493973898105707	0.128277322019819	0.0482616962170526	0.0355040821660718	0.0308162209870808	0.0301549979980928	0.0301442327316094	0.0301940104293238
0.004172625	0.006487537	0.00851512300000001	0.017063874	0.006040613	0.005257633	0.005165101	0.004832981	0.004875995	0.004841318	0.0738126643892498	0.0075360581827794	0.00493852772492407	0.0960664772340142	0.0482978439003091	0.0355064392616565	0.0308160825435724	0.0301549969426017	0.0301442327316091	0.0301939348552074
0.004325435	0.00665846	0.00867087800000001	0.017373036	0.006189347	0.005359718	0.00526844	0.005000205	0.004969287	0.004933343	0.04614763311503	0.0075360581827794	0.00514001894138135	0.0987626665496926	0.03494062486449	0.0310782407495211	0.030213258557375	0.0301446241891824	0.0301442327313804	0.0301504775592911
0.004385699	0.006675806	0.00876876500000001	0.017578046	0.006299907	0.005436799	0.0053438	0.005074854	0.005042178	0.005006036	0.0398917371430635	0.0075360581827794	0.00513997385314531	0.0957669505291047	0.0331016526944448	0.0307696958116249	0.0301984139393998	0.0301446162294007	0.0301442327314861	0.0301565219336112
0.004439145	0.006758793	0.008858048	0.017757322	0.00637811	0.005508226	0.005414127	0.005144222	0.00511200200000001	0.005076748	0.0361583609220311	0.0075360581827794	0.00437935771600701	0.095692539601336	0.0316416155825624	0.0304069854797949	0.0301650396560298	0.0301443594091462	0.030144232731486	0.0301506753455809
0.004484315	0.006825708	0.00893734	0.017924761	0.00644356	0.005567727	0.005472695	0.005202407	0.00516913600000001	0.005164513	0.0361583510318257	0.0075360581827794	0.00439169773212351	0.0959945823849197	0.0316416151481462	0.0304069850502178	0.0301650406840643	0.0301443594649903	0.030144232731486	0.0301506821820128
0.00452804	0.006838742	0.009040032	0.018078255	0.006503406	0.005623607	0.00552723	0.005257544	0.005223642	0.005218724	0.0335871626456434	8.62248033322163e-17	0.00439171033400812	0.106928356283483	0.0310991006092698	0.0303388833682633	0.0301624276511991	0.0301443547288862	0.030144232731486	0.0301506007420809
0.004581167	0.006917405	0.009117182	0.018360629	0.00656969	0.005680205	0.005582014	0.005312115	0.005278061	0.005300056	0.0329239346093445	8.62248033322163e-17	0.00439171066108256	0.106596150197486	0.0309636774610684	0.0303268191840798	0.0301625966233431	0.0301443567519099	0.030144232731486	0.0301506447727583
0.00463152	0.006973812	0.009201464	0.018640361	0.006638714	0.005745094	0.00564574	0.005374827	0.005341297	0.00536225	0.0311294817373358	8.62248033322163e-17	0.00432537580234041	0.100137758372951	0.0303352803535748	0.0301705692847105	0.0301456873276494	0.0301442362414547	0.0301442327311176	0.0301444725090946
0.0047056	0.007059835	0.009287817	0.018853242	0.006712359	0.00580969	0.005773822	0.005457515	0.005405545	0.005424377	0.0311046677394888	8.62248033322163e-17	0.00432627926280455	0.102513742479263	0.0303328624364074	0.0301710275479553	0.0301457405719218	0.030144236186796	0.0301442327311175	0.0301446325199806
0.004770223	0.007121882	0.009379844	0.019066721	0.006790193	0.005910347	0.005837468	0.005519699	0.005495474	0.005497652	0.0311046677394888	8.62248033322163e-17	0.00432625131608391	0.102994812951808	0.030332862476154	0.030171027953138	0.0301457407673889	0.0301442361876585	0.0301442327311175	0.0301446338438218
0.004817948	0.007136439	0.0094712	0.019262156	0.006858755	0.005972763	0.005900514	0.00558122	0.005561004	0.005559676	0.031015925938548	8.62248033322163e-17	0.00432634631192267	0.102947313878121	0.0303258508894004	0.0301709358451807	0.0301457382596155	0.0301442361739026	0.0301442327311175	0.0301446331210576
0.004870676	0.007153272	0.009575471	0.019525126	0.006932847	0.006041338	0.005966319	0.005650428	0.005627803	0.005625221	0.0308161221041734	8.62248033322163e-17	0.00379803204010174	0.103504279476228	0.0302561005207692	0.0301558052208173	0.0301445817467068	0.0301442330372507	0.0301442327311175	0.0301442694290978
0.004923145	0.007223272	0.009662978	0.019745101	0.007006378	0.00613627	0.00603285	0.005743701	0.00569218	0.005690136	0.0308098573840669	8.62248033322163e-17	0.00380279088390254	0.103766853658958	0.0302556216420144	0.030155869952472	0.0301445863877242	0.0301442330387865	0.0301442327311175	0.0301442734107939


==> MATLAB/SuiteSparseCollection/results/ash331/res_over_iter.txt <==
k	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	1	0.862535815855218	0.883380469849717	1.25379024676951	0.983376793085656	0.955290429797526	0.924990141420266	0.895859727826736	0.878330234219527	0.906276991305668
11	0.91478423795169	0.862535815855218	0.878679527699404	0.931518902687157	0.899816409773854	0.889299133630202	0.881951999025296	0.878515049928	0.878033221645425	0.881642456735967
21	0.91478423795169	0.772524820168741	0.830955816998339	0.87168715628516	0.899816409720045	0.889299114517354	0.881951613632191	0.878513759369639	0.878033363868527	0.87793809572035
31	0.887360464234464	0.816929003833186	0.833026204062293	0.901965795759069	0.882375233116673	0.879622500568127	0.878349870255543	0.852811881303278	0.80736749697106	0.787565475791361
41	0.887360464234464	0.816929003833186	0.836765585879935	0.887951705947673	0.882375233008282	0.879622486981686	0.878349765002285	0.852797441960882	0.80724421049585	0.787429950251479
51	0.887360464234464	0.764130062290971	0.787563097415375	0.835236291443245	0.882375233008282	0.879622486981685	0.878349765001664	0.852797440446867	0.807244090170539	0.78781173086797
61	0.831037832354154	0.700476765276618	0.765818624468003	0.757159503552189	0.805933940927489	0.780972502879171	0.759831802191956	0.749613729794508	0.734651693065547	0.737513456212086
71	0.831037832354154	0.665111793938036	0.743370970445437	0.743894406843359	0.805933468850239	0.780971499022509	0.759831235922065	0.742355577592911	0.727661722650114	0.739572042389473
81	0.831037832354154	0.665111793938036	0.75295760822301	0.743109082557402	0.805933468850239	0.780971499022407	0.759831235918879	0.74235486981895	0.727656766702708	0.725742450174306
91	0.831037832354154	0.610624002195993	0.696322011583819	0.675450521239218	0.805933468850239	0.771746436894779	0.736186465258376	0.704529326798689	0.665234536950736	0.656162251345807
101	0.799204235204197	0.47971403046498	0.689999734252014	0.647259549357789	0.751206617719125	0.691963243895165	0.63331141974644	0.612011564311926	0.623024232433943	0.652572811772875
111	0.669140943578379	0.359850671007525	0.410696407764431	0.431971372486728	0.637413502759015	0.599348140223658	0.551819921226089	0.509586943976569	0.477460538905064	0.496066672345436
121	0.651482430877983	0.278227015471885	0.26868071743178	0.35448273515292	0.628698812514575	0.596118241963868	0.55100677868465	0.50908223626025	0.474312590189465	0.481365449089246
131	0.635525065122155	0.277536125326494	0.264872628739089	0.315324173711803	0.620649910032916	0.59372201417288	0.551153367663794	0.509048195969307	0.474311059989058	0.478272277839557
141	0.635525065122155	0.277536125326494	0.265009258582686	0.289710317715944	0.620649909775361	0.593722029182903	0.551153504001478	0.509048164546797	0.474311060249866	0.478373473962472
151	0.635525065122155	0.255617307807307	0.264652535574092	0.287826648891956	0.620649909775361	0.593722029182905	0.52411606046524	0.420742398049065	0.3038080742275	0.26829044310271
161	0.635525065122155	0.255617307807307	0.264705864757531	0.288176678779557	0.620649909775361	0.593722029182905	0.523633050592306	0.418415673456412	0.296584691830128	0.274964851885399
171	0.630921585651458	0.255617307807307	0.264705918868015	0.29298678939061	0.618895307234054	0.593276858782067	0.523574353749004	0.41841479697264	0.296577815583737	0.275020863017462
181	0.581422106287956	0.170735529354915	0.250215275797336	0.27570502691966	0.538012906846878	0.474280742993193	0.399415639470437	0.329884667745783	0.268311342765975	0.271484640817135
191	0.452067418246533	0.170735529354915	0.208690904373183	0.236976218270938	0.396368398139025	0.348135987226868	0.32819587367194	0.312434478324671	0.261669547132636	0.265849514213354
201	0.429015780245711	0.0991794245757618	0.138830673605308	0.247448262117651	0.385448094720637	0.346433930075807	0.330483014859295	0.313509924546408	0.261704739379879	0.265577661998371
211	0.414694348102366	0.0991794245757618	0.112471241995195	0.273029866924329	0.359353813504116	0.303270083086124	0.27374606381072	0.266114835035524	0.261704773879269	0.258907135110616
221	0.412752408558062	0.0991794245757618	0.112464079541495	0.273085636942516	0.355132356772297	0.297545919247278	0.268990027421348	0.264427848044941	0.26170477391296	0.258872378686787
231	0.41267932060926	0.09848912058913	0.112464162472419	0.260009377682023	0.35509770167831	0.297432382719	0.268782098427195	0.264276057902633	0.261704773912993	0.258848871629624
241	0.412674752182664	0.084949000956406	0.112464162471985	0.261634250360322	0.355097105862868	0.297432354774909	0.268782097287782	0.264276044626547	0.261704773912993	0.25884844836289
251	0.413061511066284	0.084949000956406	0.11256229277544	0.349308335060443	0.355166390127044	0.297011211973341	0.268339089843061	0.264116767423096	0.261704773912993	0.258413555401689
261	0.413957397642783	0.084949000956406	0.11268281703659	0.318268796161484	0.356055000336093	0.297573842641038	0.26849688594068	0.264125719808785	0.261704773912993	0.258978340024529
271	0.414043591434756	0.084949000956406	0.112692398715286	0.318291305547293	0.356106638289726	0.297591532676129	0.268498870972277	0.264125972254303	0.261704773912993	0.258799291172998
281	0.413603332658047	0.084949000956406	0.110974213589564	0.318710113162813	0.355995311787423	0.297576347026885	0.260054680115909	0.244554942048481	0.265414525693065	0.337004023828076
291	0.413603332658047	0.084949000956406	0.11097421370857	0.363577883967906	0.355987518563861	0.297574112357742	0.260052088420344	0.244548792881576	0.265973873631613	0.341716940072581
301	0.413603275680603	0.084949000956406	0.110570131050669	0.354367438327837	0.355987514751195	0.297574112292539	0.260052088405256	0.244548786774436	0.253074304084003	0.292803516685265
311	0.413795789365699	0.084949000956406	0.110570618857751	0.314077179803429	0.356094203340933	0.297614172906335	0.260055296043286	0.244548785471111	0.253069556933251	0.292825106665195
321	0.413795775127964	0.0840406149170599	0.110570619749469	0.311722871745945	0.356096640924753	0.29761546815068	0.260055375089726	0.244548784602722	0.253069552337593	0.292858003684397
331	0.414472377257084	0.0840406149170599	0.0793318081308658	0.258458042849704	0.356484423654036	0.297763479739158	0.251776500125609	0.233708456074688	0.242505779245279	0.283905998256989
341	0.414472377257084	0.0840406149170599	0.0793890598859378	0.257582286365676	0.35653120303702	0.297802502426484	0.251617860424969	0.233653161072104	0.242546848423911	0.284510521598536
351	0.314335347511977	0.0643529467312142	0.0597644902784593	0.206860152066319	0.277043143274153	0.245970789001464	0.232521806278855	0.230867173296382	0.241891002803345	0.276034355536115
361	0.283632659232472	0.00461741582149574	0.00553274709293498	0.1572903623202	0.251447592305658	0.216903512929408	0.203326141012991	0.206404395354346	0.207425640654923	0.217068907321133
371	0.283632659232472	0.00461741582149574	0.00553073373281078	0.132667413579631	0.251447340705958	0.216898930130828	0.203331566596195	0.206464863727719	0.207208856323994	0.21637518464384
381	0.283632659232472	0.00461741582149574	0.00553073621152944	0.132649028108176	0.251447340705958	0.216555089713631	0.202034964479632	0.205698667145116	0.207208647738691	0.216373259880507
391	0.259432790873933	0.00461741582149574	0.00072549018500846	0.0837760340112445	0.23384356457826	0.207259038140154	0.201199983039909	0.203044220852491	0.204352191141063	0.0804804808814469
401	0.259257166294493	0.00461741582149574	0.000630155125212376	0.0722876325522367	0.233806958701923	0.207251582134583	0.201198312425666	0.203023468939646	0.204340910760288	0.0812045918029579
411	0.252919734370768	0.00461741582149574	0.000629971466424871	0.0711116945824312	0.231311264299366	0.206637820451469	0.201164791995867	0.202954174267123	0.204340910749902	0.0788234511254189
421	0.252919732914893	0.00461741582149574	0.000629971466889251	0.745457572955128	0.223347451572355	0.152020753982314	0.0886202753964009	0.0590186755217159	0.0796522673600471	0.0746094505631411
431	0.250212884337398	0.00461741582149574	0.000629971598978643	0.742833779436361	0.216032938716575	0.146124989964934	0.0782512858799316	0.0736466596370644	0.123248911034944	0.0912993662536698
441	0.234219588107811	0.00461741582149574	0.000629971686007897	0.142067205454306	0.19978434318193	0.137693924761174	0.0750669329649031	0.0725098620435574	0.123295545277535	0.0811115428232874
451	0.222310595949049	0.00461741582149574	0.00041265536136786	0.139049253118179	0.173090327303381	0.126264719416072	0.0750301805953477	0.0530998288416051	0.122875026513131	0.117358624272605
461	0.168309768201451	0.00461741582149574	0.000314761844024137	0.138877441718772	0.144179562002549	0.108146456402323	0.0613800901336472	0.0363746558004049	0.105579991600594	0.0800039669829535
471	0.168804810504982	0.00461741582149574	0.000314866493726242	0.0282535900041337	0.145535175436373	0.109420891090096	0.0619529620804972	0.0358302334258383	0.105533033057913	0.0839995740409758
481	0.117566753377857	0.00461741582149574	6.47801685002644e-07	0.250819165604299	0.0813905037766458	0.0524145734046826	0.0331320686865339	0.0289261938407801	0.0286144883095279	0.0423582178037882
491	0.103529508270749	0.00461741582149574	1.91789461447783e-07	0.252253771039557	0.0655481782792883	0.0403893149336255	0.0301050430113986	0.0286734609626578	0.0286145020428133	0.0377201177899015
501	0.101527231927684	0.00461741582149574	1.92055724321507e-07	0.238433443736945	0.0638970273495245	0.0403430080574914	0.0301042498217137	0.0286730554998939	0.0286145047383816	0.0377095228732229
511	0.0935443578234678	0.00461741582149574	1.71153253031432e-07	0.279836029005822	0.0604298375597412	0.039548481745009	0.0300662943279647	0.0286558538136582	0.0286137684310106	0.0330754587918341
521	0.0885386451019123	0.00461741582149574	8.45297228937436e-07	0.279835234797524	0.0592035675495855	0.0393781780464003	0.0300535380364526	0.0286549395724464	0.0286137677129841	0.0330648096974955
531	0.088364278398773	0.00461741582149574	9.17963123080535e-07	0.279835234372634	0.0590577073718865	0.0393781781581919	0.0300535385395763	0.0286549396988323	0.0286137677129852	0.033064937665904
541	0.0801768952441898	0.00461741582149574	8.58012421942684e-07	0.27983523503625	0.0553682490166129	0.0384223343500661	0.0299651872544618	0.028654157335632	0.0286137677129852	0.0330494706925638
551	0.0599705325669857	0.00461741582149574	2.95977423737122e-06	0.144729045377357	0.0432544202911688	0.0329143836167867	0.0290115773419718	0.0286220932575245	0.0286137676763165	0.0290585939791894
561	0.0598374075720736	0.00461741582149574	2.79603663611932e-06	0.144728936958377	0.0432046244220939	0.0328858611303103	0.0290015905232966	0.0286212191993763	0.0286137676710871	0.0295475360465487
571	0.0594135707932224	0.00412994226289898	2.70153163329764e-06	0.105313128132468	0.0431060882390912	0.0328766708519279	0.0290015810106629	0.0286212078774989	0.028613767671082	0.0295510410163104
581	0.056634207795163	8.98481631169512e-17	1.30249234578572e-06	0.105109045589604	0.0422709417114959	0.0327072247977172	0.028994112039666	0.028621186621057	0.028613767671082	0.0295498052964231
591	0.056593384146473	8.98481631169512e-17	1.26752026833302e-06	0.105109067754159	0.0422612395587237	0.0327057352289602	0.0289940187538415	0.0286211862020772	0.028613767671082	0.0295498589454762
601	0.0530023452382364	8.98481631169512e-17	1.26487972027494e-06	0.0990207604635532	0.0412304245170557	0.0326001944472992	0.0289950290296801	0.028620793168943	0.028613767671082	0.0292008286674129
611	0.0530023452382364	8.98481631169512e-17	1.26507776291638e-06	0.0648034191933206	0.0412304216282529	0.0326001966690151	0.0289950392042696	0.0286207909328378	0.028613767671082	0.0292001937884852
621	0.0530023452382364	8.98481631169512e-17	1.26488873471697e-06	0.0659800755620385	0.0412304216282529	0.0326000117228893	0.0289947587844787	0.0286207906274619	0.028613767671082	0.0292002034938425
631	0.0529956179047264	8.98481631169512e-17	1.26496018276769e-06	0.0591275616116334	0.0412305044395991	0.0326001211125739	0.0289947591705283	0.0286207906264037	0.028613767671082	0.0292002035537772
641	0.0529854278278545	8.98481631169512e-17	1.19286614850859e-07	0.158986413350114	0.0412288485233305	0.0326000245010676	0.0289947587156567	0.0286207906264038	0.028613767671082	0.0292002035541636
651	0.0464315388598071	8.98481631169512e-17	1.27699099996449e-07	0.0440289251517396	0.0387387701130548	0.0319573810395407	0.0289414623355039	0.0286194351460496	0.028613767671082	0.0288423854346312
661	0.0464317880867944	8.98481631169512e-17	1.88013497646453e-07	0.0481947090199774	0.0387387896509578	0.0319573277326985	0.0289414574929318	0.0286194269827254	0.028613767671082	0.0288499018010811
671	0.0463344224584217	8.98481631169512e-17	1.5498604712332e-07	0.0846797117529083	0.0387943348678032	0.0319573277326948	0.028941457492905	0.0286194269818757	0.028613767671082	0.0288499649682203
681	0.0464016247431067	8.98481631169512e-17	1.38415056999797e-07	0.0717884880285007	0.038837782928296	0.0319573277326948	0.028941457492905	0.0286194269818756	0.028613767671082	0.0288499653508156
691	0.0464004264981294	8.98481631169512e-17	1.41142392873811e-07	0.0718045260109899	0.0388431320304686	0.0319573262892579	0.0289414574906353	0.0286194269818756	0.028613767671082	0.0288499653531274


==> MATLAB/SuiteSparseCollection/results/ash331/res_over_runtime.txt <==
t	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
0	0	0	0	0	0	0	0	0	0	1	0.862535815855218	0.883380469849717	1.25379024676951	0.983376793085656	0.955290429797526	0.924990141420266	0.895859727826736	0.878330234219527	0.906276991305668
0.000178067	0.000585998	0.000262832	0.000426862	0.00025351	0.000140586	0.0001509	0.000148932	0.0001217	0.000123439	0.91478423795169	0.862535815855218	0.878679527699404	0.931518902687157	0.899816409773854	0.889299133630202	0.881951999025296	0.878515049928	0.878033221645425	0.881642456735967
0.000265803	0.000610163	0.00040871	0.000725303	0.000365822	0.000278554	0.000309964	0.000258066	0.000329765	0.000220594	0.91478423795169	0.772524820168741	0.830955816998339	0.87168715628516	0.899816409720045	0.889299114517354	0.881951613632191	0.878513759369639	0.878033363868527	0.87793809572035
0.000325159	0.000819392	0.000526841	0.000879284	0.000458817	0.000360632	0.000390063	0.000336991	0.000408964	0.00030052	0.887360464234464	0.816929003833186	0.833026204062293	0.901965795759069	0.882375233116673	0.879622500568127	0.878349870255543	0.852811881303278	0.80736749697106	0.787565475791361
0.00038384	0.00089565	0.000645875	0.001055416	0.000545403	0.00043867	0.000465807	0.000412374	0.000484507	0.00037665	0.887360464234464	0.816929003833186	0.836765585879935	0.887951705947673	0.882375233008282	0.879622486981686	0.878349765002285	0.852797441960882	0.80724421049585	0.787429950251479
0.000449382	0.000915789	0.000804904	0.00127861	0.000664748	0.000519716	0.000623486	0.000491826	0.000563525	0.000455413	0.887360464234464	0.764130062290971	0.787563097415375	0.835236291443245	0.882375233008282	0.879622486981685	0.878349765001664	0.852797440446867	0.807244090170539	0.78781173086797
0.000495034	0.000994615	0.000885477	0.00143469	0.000733992	0.000583031	0.000684716	0.00055221	0.000624903	0.000530527	0.831037832354154	0.700476765276618	0.765818624468003	0.757159503552189	0.805933940927489	0.780972502879171	0.759831802191956	0.749613729794508	0.734651693065547	0.737513456212086
0.000598996	0.001634739	0.00101817	0.00191875	0.000855736	0.000758193	0.00080671	0.000647644	0.000715311	0.000694808	0.831037832354154	0.665111793938036	0.743370970445437	0.743894406843359	0.805933468850239	0.780971499022509	0.759831235922065	0.742355577592911	0.727661722650114	0.739572042389473
0.000671174	0.001973371	0.001135354	0.002215767	0.001027548	0.000888423	0.000897874	0.000733934	0.000827739	0.000778435	0.831037832354154	0.665111793938036	0.75295760822301	0.743109082557402	0.805933468850239	0.780971499022407	0.759831235918879	0.74235486981895	0.727656766702708	0.725742450174306
0.000725904	0.0019889	0.001224149	0.002389111	0.001099069	0.000955825	0.001005129	0.000800065	0.000894148000000001	0.000885721	0.831037832354154	0.610624002195993	0.696322011583819	0.675450521239218	0.805933468850239	0.771746436894779	0.736186465258376	0.704529326798689	0.665234536950736	0.656162251345807
0.000838668	0.00250948	0.001383343	0.002843461	0.001270563	0.001156868	0.00120108	0.000974475	0.001031088	0.001004222	0.799204235204197	0.47971403046498	0.689999734252014	0.647259549357789	0.751206617719125	0.691963243895165	0.63331141974644	0.612011564311926	0.623024232433943	0.652572811772875
0.00096349	0.002773878	0.001564917	0.003137206	0.001473031	0.00130184	0.001390724	0.001064498	0.001149232	0.00109378	0.669140943578379	0.359850671007525	0.410696407764431	0.431971372486728	0.637413502759015	0.599348140223658	0.551819921226089	0.509586943976569	0.477460538905064	0.496066672345436
0.001048377	0.002990436	0.001661539	0.003353427	0.001585657	0.001374281	0.001460471	0.001134748	0.001246138	0.001165251	0.651482430877983	0.278227015471885	0.26868071743178	0.35448273515292	0.628698812514575	0.596118241963868	0.55100677868465	0.50908223626025	0.474312590189465	0.481365449089246
0.001096273	0.003082975	0.001743081	0.003500702	0.001654617	0.001438281	0.001525121	0.001198129	0.001308093	0.001227568	0.635525065122155	0.277536125326494	0.264872628739089	0.315324173711803	0.620649910032916	0.59372201417288	0.551153367663794	0.509048195969307	0.474311059989058	0.478272277839557
0.001142277	0.003150985	0.001817557	0.003666909	0.001718764	0.00149713	0.001581455	0.001254409	0.001363188	0.001282628	0.635525065122155	0.277536125326494	0.265009258582686	0.289710317715944	0.620649909775361	0.593722029182903	0.551153504001478	0.509048164546797	0.474311060249866	0.478373473962472
0.00131028	0.003167268	0.001896141	0.003824959	0.001783478	0.001555644	0.001637414	0.001313111	0.001419638	0.001345637	0.635525065122155	0.255617307807307	0.264652535574092	0.287826648891956	0.620649909775361	0.593722029182905	0.52411606046524	0.420742398049065	0.3038080742275	0.26829044310271
0.001356068	0.00322633	0.001974768	0.003993271	0.001848007	0.001614027	0.001695476	0.001371738	0.001477198	0.001413008	0.635525065122155	0.255617307807307	0.264705864757531	0.288176678779557	0.620649909775361	0.593722029182905	0.523633050592306	0.418415673456412	0.296584691830128	0.274964851885399
0.001420788	0.003250978	0.002098731	0.004226764	0.001928129	0.001685358	0.001759514	0.001437372	0.001543871	0.001477183	0.630921585651458	0.255617307807307	0.264705918868015	0.29298678939061	0.618895307234054	0.593276858782067	0.523574353749004	0.41841479697264	0.296577815583737	0.275020863017462
0.00153993	0.003489643	0.002228364	0.004519524	0.002037265	0.001776501	0.00186656	0.001514088	0.001620064	0.001551813	0.581422106287956	0.170735529354915	0.250215275797336	0.27570502691966	0.538012906846878	0.474280742993193	0.399415639470437	0.329884667745783	0.268311342765975	0.271484640817135
0.001634542	0.003634007	0.002383156	0.004848883	0.002139402	0.001921388	0.001977586	0.00169149	0.00171237	0.001653285	0.452067418246533	0.170735529354915	0.208690904373183	0.236976218270938	0.396368398139025	0.348135987226868	0.32819587367194	0.312434478324671	0.261669547132636	0.265849514213354
0.001704748	0.003787268	0.002498543	0.005075041	0.002266931	0.002044114	0.00207478	0.001785817	0.001804422	0.001749993	0.429015780245711	0.0991794245757618	0.138830673605308	0.247448262117651	0.385448094720637	0.346433930075807	0.330483014859295	0.313509924546408	0.261704739379879	0.265577661998371
0.001815485	0.0038805	0.002682656	0.005404827	0.002430324	0.00214654	0.002161041	0.001867593	0.001982687	0.001845772	0.414694348102366	0.0991794245757618	0.112471241995195	0.273029866924329	0.359353813504116	0.303270083086124	0.27374606381072	0.266114835035524	0.261704773879269	0.258907135110616
0.001886533	0.00403498	0.002786329	0.005684659	0.002547665	0.002220948	0.002229903	0.001967299	0.002056117	0.001919047	0.412752408558062	0.0991794245757618	0.112464079541495	0.273085636942516	0.355132356772297	0.297545919247278	0.268990027421348	0.264427848044941	0.26170477391296	0.258872378686787
0.001954706	0.00409152	0.003039878	0.00603907	0.002654375	0.002318477	0.002344728	0.002048495	0.002153048	0.002023562	0.41267932060926	0.09848912058913	0.112464162472419	0.260009377682023	0.35509770167831	0.297432382719	0.268782098427195	0.264276057902633	0.261704773912993	0.258848871629624
0.002047236	0.004161586	0.003157248	0.006231095	0.00273157	0.002393335	0.002417696	0.002119886	0.002225068	0.002098492	0.412674752182664	0.084949000956406	0.112464162471985	0.261634250360322	0.355097105862868	0.297432354774909	0.268782097287782	0.264276044626547	0.261704773912993	0.25884844836289
0.002091728	0.004209674	0.003235905	0.006381228	0.002796998	0.002455758	0.002478078	0.002180187	0.002284141	0.002190716	0.413061511066284	0.084949000956406	0.11256229277544	0.349308335060443	0.355166390127044	0.297011211973341	0.268339089843061	0.264116767423096	0.261704773912993	0.258413555401689
0.002134262	0.004223565	0.00331029	0.006549938	0.002859576	0.002513451	0.002534255	0.002235162	0.002339765	0.002245398	0.413957397642783	0.084949000956406	0.11268281703659	0.318268796161484	0.356055000336093	0.297573842641038	0.26849688594068	0.264125719808785	0.261704773912993	0.258978340024529
0.002184562	0.0043409	0.003463766	0.006745966	0.002933946	0.002574261	0.002594995	0.002295375	0.002399371	0.002304009	0.414043591434756	0.084949000956406	0.112692398715286	0.318291305547293	0.356106638289726	0.297591532676129	0.268498870972277	0.264125972254303	0.261704773912993	0.258799291172998
0.002258955	0.004379099	0.003540723	0.006901062	0.002998343	0.002632277	0.002684667	0.002351808	0.002455406	0.002359946	0.413603332658047	0.084949000956406	0.110974213589564	0.318710113162813	0.355995311787423	0.297576347026885	0.260054680115909	0.244554942048481	0.265414525693065	0.337004023828076
0.002301343	0.00448032	0.003615482	0.007043122	0.003059465	0.002687996	0.00273895	0.002406008	0.002508367	0.002413552	0.413603332658047	0.084949000956406	0.11097421370857	0.363577883967906	0.355987518563861	0.297574112357742	0.260052088420344	0.244548792881576	0.265973873631613	0.341716940072581
0.002369155	0.004501331	0.003750344	0.007346023	0.003158088	0.002907576	0.002830282	0.002489836	0.002588018	0.00248933	0.413603275680603	0.084949000956406	0.110570131050669	0.354367438327837	0.355987514751195	0.297574112292539	0.260052088405256	0.244548786774436	0.253074304084003	0.292803516685265
0.002459189	0.004525661	0.004034887	0.007864401	0.003268772	0.003015407	0.002931539	0.002582549	0.002707175	0.002576021	0.413795789365699	0.084949000956406	0.110570618857751	0.314077179803429	0.356094203340933	0.297614172906335	0.260055296043286	0.244548785471111	0.253069556933251	0.292825106665195
0.002541625	0.004696966	0.004311005	0.008286559	0.003413362	0.003135355	0.003019859	0.002672983	0.002816238	0.00272599	0.413795775127964	0.0840406149170599	0.110570619749469	0.311722871745945	0.356096640924753	0.29761546815068	0.260055375089726	0.244548784602722	0.253069552337593	0.292858003684397
0.002624376	0.004848433	0.004466575	0.008709703	0.003525802	0.003268975	0.003187914	0.002798542	0.002943031	0.002831744	0.414472377257084	0.0840406149170599	0.0793318081308658	0.258458042849704	0.356484423654036	0.297763479739158	0.251776500125609	0.233708456074688	0.242505779245279	0.283905998256989
0.002710626	0.005044396	0.004652861	0.009047569	0.003649068	0.003402357	0.003326519	0.002947046	0.003035319	0.002914211	0.414472377257084	0.0840406149170599	0.0793890598859378	0.257582286365676	0.35653120303702	0.297802502426484	0.251617860424969	0.233653161072104	0.242546848423911	0.284510521598536
0.002806041	0.005081974	0.004769606	0.009366692	0.003740308	0.003482702	0.003402674	0.003031119	0.003163721	0.002999015	0.314335347511977	0.0643529467312142	0.0597644902784593	0.206860152066319	0.277043143274153	0.245970789001464	0.232521806278855	0.230867173296382	0.241891002803345	0.276034355536115
0.002884955	0.005258032	0.004863204	0.009574215	0.003816201	0.003554216	0.003468968	0.003095826	0.003259486	0.003063154	0.283632659232472	0.00461741582149574	0.00553274709293498	0.1572903623202	0.251447592305658	0.216903512929408	0.203326141012991	0.206404395354346	0.207425640654923	0.217068907321133
0.002942055	0.005470556	0.004959811	0.009865023	0.003922805	0.003664216	0.003565148	0.003229691	0.003330857	0.003128518	0.283632659232472	0.00461741582149574	0.00553073373281078	0.132667413579631	0.251447340705958	0.216898930130828	0.203331566596195	0.206464863727719	0.207208856323994	0.21637518464384
0.002990399	0.005485802	0.00504044	0.01010398	0.003989621	0.003726836	0.003627425	0.00329122	0.003422737	0.003189023	0.283632659232472	0.00461741582149574	0.00553073621152944	0.132649028108176	0.251447340705958	0.216555089713631	0.202034964479632	0.205698667145116	0.207208647738691	0.216373259880507
0.003033889	0.005499539	0.005115259	0.010274842	0.004050034	0.003783832	0.003682922	0.003346154	0.003477502	0.003243937	0.259432790873933	0.00461741582149574	0.00072549018500846	0.0837760340112445	0.23384356457826	0.207259038140154	0.201199983039909	0.203044220852491	0.204352191141063	0.0804804808814469
0.003098941	0.005680523	0.005258576	0.010656786	0.004156166	0.003871283	0.003784656	0.003423142	0.003543725	0.003310805	0.259257166294493	0.00461741582149574	0.000630155125212376	0.0722876325522367	0.233806958701923	0.207251582134583	0.201198312425666	0.203023468939646	0.204340910760288	0.0812045918029579
0.003148622	0.005734341	0.005344717	0.010844248	0.00423046	0.00393968	0.003854043	0.003490842	0.003609346	0.003375262	0.252919734370768	0.00461741582149574	0.000629971466424871	0.0711116945824312	0.231311264299366	0.206637820451469	0.201164791995867	0.202954174267123	0.204340910749902	0.0788234511254189
0.003198098	0.005778254	0.005434983	0.011031299	0.004298733	0.00404175	0.00392015	0.003550988	0.003673653	0.003434759	0.252919732914893	0.00461741582149574	0.000629971466889251	0.745457572955128	0.223347451572355	0.152020753982314	0.0886202753964009	0.0590186755217159	0.0796522673600471	0.0746094505631411
0.003419706	0.00581565	0.005604368	0.011519184	0.004454314	0.004235666	0.004067902	0.003657819	0.003767849	0.00355781	0.250212884337398	0.00461741582149574	0.000629971598978643	0.742833779436361	0.216032938716575	0.146124989964934	0.0782512858799316	0.0736466596370644	0.123248911034944	0.0912993662536698
0.003581035	0.005963192	0.005751175	0.01192479	0.004735469	0.004498563	0.004191133	0.003751643	0.00393631	0.003650932	0.234219588107811	0.00461741582149574	0.000629971686007897	0.142067205454306	0.19978434318193	0.137693924761174	0.0750669329649031	0.0725098620435574	0.123295545277535	0.0811115428232874
0.003654613	0.006082315	0.005931078	0.012207982	0.004834177	0.004623788	0.004268617	0.003860493	0.004016911	0.003743819	0.222310595949049	0.00461741582149574	0.00041265536136786	0.139049253118179	0.173090327303381	0.126264719416072	0.0750301805953477	0.0530998288416051	0.122875026513131	0.117358624272605
0.003727855	0.006199998	0.006099481	0.01244557	0.004924403	0.004706155	0.004354755	0.003941962	0.004101218	0.003929405	0.168309768201451	0.00461741582149574	0.000314761844024137	0.138877441718772	0.144179562002549	0.108146456402323	0.0613800901336472	0.0363746558004049	0.105579991600594	0.0800039669829535
0.003802305	0.006214203	0.006182646	0.012619804	0.004994005	0.004773147	0.004421017	0.004006607	0.004166651	0.00399355	0.168804810504982	0.00461741582149574	0.000314866493726242	0.0282535900041337	0.145535175436373	0.109420891090096	0.0619529620804972	0.0358302334258383	0.105533033057913	0.0839995740409758
0.003845817	0.006228315	0.006257539	0.012797984	0.005056068	0.004831297	0.00447825	0.00406370600000001	0.004224081	0.004050814	0.117566753377857	0.00461741582149574	6.47801685002644e-07	0.250819165604299	0.0813905037766458	0.0524145734046826	0.0331320686865339	0.0289261938407801	0.0286144883095279	0.0423582178037882
0.003900214	0.006299133	0.006342199	0.013020112	0.00512457	0.004888279	0.004533325	0.00413024300000001	0.004279844	0.004111614	0.103529508270749	0.00461741582149574	1.91789461447783e-07	0.252253771039557	0.0655481782792883	0.0403893149336255	0.0301050430113986	0.0286734609626578	0.0286145020428133	0.0377201177899015
0.003945865	0.0063776	0.006419896	0.013180127	0.005189207	0.004946236	0.004620632	0.00418708800000001	0.004335819	0.004167308	0.101527231927684	0.00461741582149574	1.92055724321507e-07	0.238433443736945	0.0638970273495245	0.0403430080574914	0.0301042498217137	0.0286730554998939	0.0286145047383816	0.0377095228732229
0.004049022	0.006475781	0.006623353	0.013668096	0.005314437	0.005054624	0.004720807	0.00428735900000001	0.004436446	0.004264574	0.0935443578234678	0.00461741582149574	1.71153253031432e-07	0.279836029005822	0.0604298375597412	0.039548481745009	0.0300662943279647	0.0286558538136582	0.0286137684310106	0.0330754587918341
0.0041782	0.006722306	0.006782606	0.013990623	0.005448761	0.005163264	0.004829957	0.00439412200000001	0.004537714	0.004371621	0.0885386451019123	0.00461741582149574	8.45297228937436e-07	0.279835234797524	0.0592035675495855	0.0393781780464003	0.0300535380364526	0.0286549395724464	0.0286137677129841	0.0330648096974955
0.004249202	0.006812171	0.006924605	0.014339575	0.005542796	0.005244554	0.004907755	0.00447535100000001	0.004693889	0.004458058	0.088364278398773	0.00461741582149574	9.17963123080535e-07	0.279835234372634	0.0590577073718865	0.0393781781581919	0.0300535385395763	0.0286549396988323	0.0286137677129852	0.033064937665904
0.004323748	0.00683544300000001	0.007023023	0.014570264	0.005678262	0.00533921200000001	0.005136502	0.00461105300000001	0.004813268	0.004530147	0.0801768952441898	0.00461741582149574	8.58012421942684e-07	0.27983523503625	0.0553682490166129	0.0384223343500661	0.0299651872544618	0.028654157335632	0.0286137677129852	0.0330494706925638
0.00439657	0.006918355	0.007173203	0.014884923	0.005782509	0.00546515500000001	0.005317405	0.00469554700000001	0.004895333	0.004646332	0.0599705325669857	0.00461741582149574	2.95977423737122e-06	0.144729045377357	0.0432544202911688	0.0329143836167867	0.0290115773419718	0.0286220932575245	0.0286137676763165	0.0290585939791894
0.004467274	0.00693758	0.007298091	0.015175423	0.005884114	0.005554348	0.005432537	0.00478121400000001	0.004983379	0.004732114	0.0598374075720736	0.00461741582149574	2.79603663611932e-06	0.144728936958377	0.0432046244220939	0.0328858611303103	0.0290015905232966	0.0286212191993763	0.0286137676710871	0.0295475360465487
0.004537518	0.006958862	0.007413553	0.015499057	0.005983211	0.00564210200000001	0.005548091	0.00486524700000001	0.005067208	0.00481269	0.0594135707932224	0.00412994226289898	2.70153163329764e-06	0.105313128132468	0.0431060882390912	0.0328766708519279	0.0290015810106629	0.0286212078774989	0.028613767671082	0.0295510410163104
0.004601797	0.007110396	0.00758894	0.015762783	0.006135949	0.00575948300000001	0.005633725	0.00494845500000001	0.005150897	0.004896968	0.056634207795163	8.98481631169512e-17	1.30249234578572e-06	0.105109045589604	0.0422709417114959	0.0327072247977172	0.028994112039666	0.028621186621057	0.028613767671082	0.0295498052964231
0.004693219	0.007495179	0.007885966	0.016145147	0.00628882	0.00591757800000001	0.005784659	0.005052487	0.005253772	0.005109359	0.056593384146473	8.98481631169512e-17	1.26752026833302e-06	0.105109067754159	0.0422612395587237	0.0327057352289602	0.0289940187538415	0.0286211862020772	0.028613767671082	0.0295498589454762
0.004754307	0.007511153	0.007999246	0.016327692	0.006389837	0.00600268200000001	0.005867899	0.005170372	0.005361063	0.005189353	0.0530023452382364	8.98481631169512e-17	1.26487972027494e-06	0.0990207604635532	0.0412304245170557	0.0326001944472992	0.0289950290296801	0.028620793168943	0.028613767671082	0.0292008286674129
0.004808682	0.007691453	0.008101788	0.016496855	0.00646586	0.00607307200000001	0.005935865	0.005238476	0.005428071	0.005256097	0.0530023452382364	8.98481631169512e-17	1.26507776291638e-06	0.0648034191933206	0.0412304216282529	0.0326001966690151	0.0289950392042696	0.0286207909328378	0.028613767671082	0.0292001937884852
0.004858774	0.00770501400000001	0.008199419	0.01666553	0.006533634	0.00613656200000001	0.005997868	0.005299886	0.005488823	0.00531741	0.0530023452382364	8.98481631169512e-17	1.26488873471697e-06	0.0659800755620385	0.0412304216282529	0.0326000117228893	0.0289947587844787	0.0286207906274619	0.028613767671082	0.0292002034938425
0.00499207199999999	0.00772422600000001	0.008326931	0.016897149	0.006647959	0.00620954400000001	0.006063382	0.005360547	0.005552785	0.005452133	0.0529956179047264	8.98481631169512e-17	1.26496018276769e-06	0.0591275616116334	0.0412305044395991	0.0326001211125739	0.0289947591705283	0.0286207906264037	0.028613767671082	0.0292002035537772
0.005053265	0.00789783300000001	0.008434603	0.01718492	0.006738666	0.00628843500000001	0.00617986800000001	0.005486879	0.005631519	0.005531275	0.0529854278278545	8.98481631169512e-17	1.19286614850859e-07	0.158986413350114	0.0412288485233305	0.0326000245010676	0.0289947587156567	0.0286207906264038	0.028613767671082	0.0292002035541636
0.005150485	0.007927702	0.008633454	0.017722831	0.006861563	0.00638464900000001	0.00627454200000001	0.005627824	0.005770707	0.005710808	0.0464315388598071	8.98481631169512e-17	1.27699099996449e-07	0.0440289251517396	0.0387387701130548	0.0319573810395407	0.0289414623355039	0.0286194351460496	0.028613767671082	0.0288423854346312
0.005229102	0.008182461	0.008758006	0.01803581	0.006968362	0.00648611200000001	0.00639544700000001	0.005725718	0.00586605	0.00580655400000001	0.0464317880867944	8.98481631169512e-17	1.88013497646453e-07	0.0481947090199774	0.0387387896509578	0.0319573277326985	0.0289414574929318	0.0286194269827254	0.028613767671082	0.0288499018010811
0.005363615	0.008248365	0.008918966	0.018486344	0.007190154	0.00665751800000001	0.006505606	0.005836056	0.005981952	0.00591255500000001	0.0463344224584217	8.98481631169512e-17	1.5498604712332e-07	0.0846797117529083	0.0387943348678032	0.0319573277326948	0.028941457492905	0.0286194269818757	0.028613767671082	0.0288499649682203
0.00552451299999999	0.008443393	0.009139017	0.018927494	0.007416582	0.00681680500000001	0.00666510200000001	0.006051721	0.006177503	0.00613994600000001	0.0464016247431067	8.98481631169512e-17	1.38415056999797e-07	0.0717884880285007	0.038837782928296	0.0319573277326948	0.028941457492905	0.0286194269818756	0.028613767671082	0.0288499653508156
0.00564506	0.008478378	0.009326498	0.019451048	0.007577753	0.00699652300000001	0.00682520300000001	0.006228627	0.006311467	0.00628313000000001	0.0464004264981294	8.98481631169512e-17	1.41142392873811e-07	0.0718045260109899	0.0388431320304686	0.0319573262892579	0.0289414574906353	0.0286194269818756	0.028613767671082	0.0288499653531274


==> MATLAB/SuiteSparseCollection/results/ash608/res_over_iter.txt <==
k	rt_srk	rt_esrk	rt_hb_double_inexact	rt_hb_opt_beta	rt_hb_beta_0.1	rt_hb_beta_0.2	rt_hb_beta_0.3	rt_hb_beta_0.4	rt_hb_beta_0.5	rt_hb_beta_0.6	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	0	0	0	0	0	0	0	0	0	0	1	0.947052236121493	0.952206446390908	0.953103843367527	0.991194705912647	0.98002409686946	0.969158931715958	0.960949389207608	0.960816079023786	0.979882141272711
11	0.000393159	0.004766516	0.000578144	0.002932381	0.00066598	0.000329459	0.000434139	0.000261162	0.000326057	0.000411834	1	0.947055180741613	0.960249249818807	0.949489555185972	0.991194607315116	0.976107435498027	0.95759850934361	0.942905507053111	0.942188755038073	0.983138631508854
21	0.000583251	0.005038049	0.000792819	0.003387351	0.000886523	0.000470735	0.000581768	0.000405158	0.000493049	0.000546284	0.997668686396483	0.907080354559236	0.919910253839682	0.909621717894331	0.984029568606826	0.963717937036542	0.939955249207359	0.91484517538194	0.905078893342688	0.948903658927032
31	0.000741626	0.005285534	0.000981768	0.003611964	0.001113356	0.000649907	0.000711047	0.000519355	0.00065249	0.000687527	0.997668686396483	0.904366620986646	0.919867626432424	0.906915588791221	0.98402941051956	0.963713276435894	0.939926755238975	0.91476533194093	0.905025741311267	0.949759640869109
41	0.000816931	0.005405783	0.001118563	0.003720856	0.001255053	0.000766256	0.000828708	0.000632937	0.000765999	0.000799195	0.997668686396483	0.853904089898396	0.87070106013651	0.85782752484621	0.98402941051956	0.963713276435417	0.939926755070997	0.91476532366952	0.905025698745818	0.939413793750771
51	0.000917455	0.005665553	0.001300362	0.0039625	0.001390734	0.000874191	0.000933058	0.000742355	0.000873644	0.000979153	0.997668686396483	0.831661711075382	0.847703143876744	0.83429335566278	0.985059759694206	0.965529215319085	0.940967881344202	0.91075666240579	0.885268299925755	0.903786539366599
61	0.001004125	0.005793339	0.001461603	0.004101469	0.00152442	0.000989539	0.001045172	0.000882777	0.000982666	0.001087471	0.997668686396483	0.792633108565214	0.815659692462102	0.801598133315574	0.985572032173365	0.966559632727909	0.942312430159662	0.912046109573702	0.885376053830513	0.905439536933911
71	0.00110287	0.006045762	0.00160591	0.004241387	0.001650741	0.001100497	0.001151748	0.000986583	0.001092553	0.001203117	0.997668686396483	0.746784442645064	0.763039192655171	0.748336749738453	0.979806057960264	0.954267003162097	0.924691936273412	0.900344927441834	0.882354502889044	0.897575865524484
81	0.001182856	0.006227955	0.001743412	0.004498798	0.001769998	0.001206593	0.001254953	0.001091195	0.001194045	0.001306672	0.997668686396483	0.734136629503882	0.75119589244862	0.735718831627687	0.979806057941372	0.954266994928392	0.924691734318951	0.900343961039889	0.882355109419588	0.881111522358848
91	0.001264165	0.006340989	0.001873679	0.004659127	0.001886993	0.001311222	0.001357903	0.001196093	0.00129533	0.001413939	0.997668686396483	0.681536091280118	0.699856386954275	0.683240113100563	0.979806057941372	0.954266994928391	0.924691734317759	0.900343960938613	0.870509537672848	0.846484421184733
101	0.001382439	0.006447042	0.002077034	0.004808553	0.002059108	0.00147572	0.00151541	0.001347467	0.001448301	0.001587295	0.997668686396483	0.648127819247946	0.671102409426879	0.649814941528494	0.979806057941372	0.942782790713892	0.890704503578963	0.842557320676121	0.792012513297875	0.779302491128876
111	0.001470516	0.006717462	0.00222421	0.005027318	0.002186247	0.001586036	0.001622399	0.001455063	0.001557158	0.001700651	0.997668686396483	0.631490767879539	0.646271562635383	0.633222218551806	0.979806057941372	0.942306841080056	0.889656288920698	0.841142570602555	0.792799312578329	0.798005930040799
121	0.001545378	0.006829119	0.002361064	0.005153341	0.002300167	0.001690771	0.001723324	0.001556994	0.001657052	0.001801083	0.984216730152773	0.631728731191143	0.636922968278453	0.631282729696233	0.962229090408659	0.926680728145552	0.882169030246765	0.842251898587245	0.796135450796961	0.781198924162489
131	0.001627543	0.006944023	0.002490032	0.005286922	0.00242525	0.001804982	0.001835365	0.001666661	0.001759541	0.001900788	0.984216730152773	0.629842206492905	0.634405787531013	0.629487029938788	0.962229090399313	0.926680730183242	0.88216926911501	0.84225603412858	0.796144726788444	0.779808671787976
141	0.001703059	0.007071705	0.002644038	0.005411126	0.002539296	0.001907631	0.001937726	0.001767629	0.001858248	0.001998312	0.984216730152773	0.628515284445119	0.632131250273044	0.626047278995911	0.962229090399313	0.926680730183242	0.88216926911642	0.842256034562329	0.791201557045074	0.754453770078023
151	0.001786471	0.007184613	0.002776104	0.005590413	0.002665315	0.002008579	0.002038604	0.001866246	0.00196009	0.002097111	0.949866324067646	0.624694461187904	0.625240386995393	0.622535193855558	0.914876646685163	0.88082366971939	0.846881752728945	0.817803783760019	0.782057161233016	0.748198660661898
161	0.001880129	0.007468189	0.002937367	0.005715545	0.002818221	0.002123443	0.002142245	0.001986438	0.002081198	0.0022412	0.923759768805361	0.610143005264225	0.612496921395021	0.608494069977079	0.900411418383549	0.874536124937669	0.841870849573722	0.814379557615657	0.77970911878815	0.745771904902899
171	0.001970754	0.007823818	0.003109472	0.005972346	0.003019441	0.002290374	0.002256253	0.002095933	0.002190657	0.00235722	0.923759768805361	0.586704040281478	0.593201110914226	0.586345422397812	0.891856619763363	0.851181819115111	0.801323429063672	0.755781935876729	0.707193203938411	0.704818197800784
181	0.002200076	0.008258869	0.003442783	0.006229969	0.003328514	0.002496878	0.002467494	0.002318208	0.002370393	0.0025149	0.918496310673292	0.586704040281478	0.593214489532179	0.586345422397812	0.889243490017364	0.850138003662595	0.801025281563869	0.755681766523017	0.707145589499296	0.705605953263632
191	0.002314884	0.008434376	0.003679504	0.006327174	0.003500903	0.002653211	0.002613115	0.002461313	0.002504218	0.002755348	0.917128734912098	0.586704040281478	0.59321448709886	0.586345422397812	0.888688652315388	0.849961040869769	0.80098426041161	0.752825500457699	0.698292247530347	0.699119170200993
201	0.002398824	0.008567756	0.003826736	0.006398637	0.003625417	0.002788611	0.002741057	0.002560627	0.002606869	0.002884058	0.874980057441075	0.55001649236008	0.551560838962988	0.549946537637023	0.847552767992103	0.80496760082642	0.752371409460488	0.701073872843896	0.641601750291911	0.627664698999929
211	0.00249583	0.008861872	0.003992855	0.006708415	0.003785205	0.002925911	0.002873072	0.002694845	0.002741777	0.00303172	0.874980057441075	0.547450642405606	0.548282198796963	0.547380359769305	0.847487907726937	0.804517940829229	0.751335557508872	0.697658229981186	0.644161209210633	0.646935617205055
221	0.002620037	0.009016699	0.004206359	0.006893006	0.003966029	0.003084601	0.003034948	0.002875561	0.002894101	0.003185638	0.874596714719538	0.547450642405606	0.548564519013835	0.547380359769305	0.842997597743064	0.79490194549278	0.744964995493864	0.696106866016292	0.644179454664056	0.603406989601618
231	0.002703789	0.009204559	0.004348052	0.006968276	0.004137792	0.003204058	0.003149403	0.002985918	0.003006565	0.003302333	0.874471505118807	0.547450642405606	0.55065914741781	0.547380359769305	0.843069777132723	0.795116731800136	0.745320058026494	0.696654161779539	0.645063052642807	0.6039695825881
241	0.002773891	0.009312753	0.004472993	0.007036178	0.004245911	0.003308273	0.003251534	0.003086716	0.003107681	0.003401745	0.867154743088065	0.547450642405606	0.550660506765598	0.547380359769305	0.837631792315892	0.792290564050505	0.743197935123061	0.695066346629979	0.645066855259834	0.604108494129953
251	0.002840171	0.009407415	0.004591699	0.007103802	0.004351094	0.003407904	0.00334895	0.003183885	0.003206842	0.003499752	0.818759005908948	0.541945128179014	0.547077386015393	0.541874131462124	0.788870989554775	0.753816045274321	0.719554065994333	0.688301688097887	0.645414172388325	0.584023515795981
261	0.002916227	0.009574606	0.004739059	0.007264015	0.004556875	0.003548101	0.003469736	0.003290427	0.003315339	0.003609552	0.72575771966181	0.541945128179014	0.544763353067245	0.541824737147504	0.711051022435342	0.701231226946138	0.691986065073268	0.678829501954893	0.645791432077376	0.591130250511773
271	0.003006946	0.009903425	0.004967371	0.00739929	0.004686284	0.003666966	0.003579731	0.003404194	0.00342839	0.003724098	0.70993291216083	0.567009411731176	0.489974960536435	0.566644031398827	0.703434421014792	0.700033385418676	0.696947669627943	0.69126472657587	0.669106540353847	0.607084265832749
281	0.003125694	0.010249746	0.005224877	0.007546176	0.004811917	0.003795109	0.003686848	0.003512692	0.003567262	0.00383094	0.709887591598484	0.567009411731176	0.486567844083389	0.566675357785382	0.703294065536246	0.699744344593152	0.696509370884333	0.684983831597822	0.654247781690661	0.592973594321357
291	0.003200958	0.010406049	0.005357676	0.007703708	0.00493747	0.003901091	0.003791353	0.003617832	0.003671474	0.00393529	0.709887591598484	0.496439923936232	0.400046719336217	0.496058349599388	0.703294065529565	0.696518877252662	0.688479547123248	0.677951572212213	0.632855982866545	0.534111889713911
301	0.00328535	0.010548969	0.005486837	0.007831274	0.005055919	0.004005879	0.003893116	0.003720973	0.003774587	0.004038003	0.692255550303517	0.496439923936232	0.400085631603174	0.496055164206074	0.669315685727451	0.64791067796507	0.627191274224453	0.61894038819201	0.601590376140755	0.521808613717056
311	0.003361959	0.010637515	0.005620376	0.007945374	0.00517186	0.00413668	0.003999379	0.003826499	0.003881682	0.004141977	0.642540919541209	0.476294558803397	0.374641666183233	0.475893511831614	0.628534386946039	0.619288946946519	0.613112827052236	0.617813376881391	0.603043555398687	0.521794832338559
321	0.003442346	0.010765022	0.005752194	0.00807043199999999	0.005291385	0.00424531	0.004107707	0.003932482	0.003988919	0.004252181	0.638017249195061	0.412915195518601	0.350821432702226	0.412452526417124	0.623108967474157	0.60861877170055	0.599889463572957	0.599708412061596	0.571523131473472	0.471235858795001
331	0.003576372	0.010956345	0.005970088	0.00829646499999999	0.005485593	0.004419569	0.004271897	0.004095276	0.004151582	0.004416695	0.629309769673856	0.412915195518601	0.350759535587385	0.412452427812845	0.61202012152255	0.596851109504796	0.593114561511362	0.597647367316959	0.57105905170876	0.4571980841464
341	0.003723929	0.011105897	0.006224519	0.008529949	0.005702538	0.00461079	0.004452652	0.004273884	0.004330641	0.004595631	0.602498357300791	0.401449825303616	0.334131511482088	0.401354587483632	0.574618971843847	0.548902875976391	0.535333897990698	0.534506987352543	0.511990593550977	0.449477484052769
351	0.003867513	0.011501882	0.006454429	0.008712481	0.005970242	0.004852348	0.004635607	0.004442716	0.004496168	0.004756965	0.592896810004575	0.399398714199568	0.333777124122068	0.399183325800992	0.570601657634964	0.548079145543309	0.535124113122614	0.534139913826239	0.511529532622263	0.441244601467607
361	0.004020539	0.011668236	0.006763602	0.009104617	0.006211408	0.005063052	0.004802067	0.004607639	0.004663936	0.004919771	0.592896810004575	0.399391187491311	0.333770263566737	0.399175795031453	0.570584627193603	0.548060919153181	0.535113762727596	0.534138608160698	0.511523674630312	0.441050877885892
371	0.004198363	0.011868673	0.007054488	0.009327153	0.006459122	0.005269138	0.005006643	0.0048372	0.004855808	0.005118861	0.586323110726502	0.399391187491311	0.333770095456206	0.399175795031453	0.566742421315652	0.546540769769825	0.534622392521687	0.534100291067341	0.51152366904504	0.440104127079447
381	0.004374408	0.011929056	0.007339145	0.009477454	0.006711367	0.005487248	0.005211269	0.005041892	0.005061512	0.005326074	0.582908098945484	0.39880320708267	0.333420190124154	0.398420006827113	0.565923421434513	0.54605898463312	0.53476788511893	0.535345909512197	0.510984512858457	0.441166688234528
391	0.004590271	0.012355089	0.007775227	0.010017725	0.007025859	0.005778056	0.005465798	0.005276033	0.005329174	0.005595818	0.582908098945484	0.39880320708267	0.333418616628055	0.398420006827113	0.565923421202446	0.546059092744889	0.534772806645869	0.535369765221912	0.511011329945758	0.442261041186386
401	0.004734591	0.012398611	0.0080131	0.010171417	0.007231408	0.006025076	0.005665267	0.005499532	0.005498165	0.005768175	0.581243402139618	0.39880320708267	0.333418570081212	0.398420006827113	0.565160747451157	0.545845727658655	0.534733171032716	0.535368727143101	0.510755167887925	0.441744080552503
411	0.004851466	0.012543547	0.00823945	0.010313456	0.007468375	0.006210589	0.005827698	0.005811111	0.00568149	0.005960153	0.577255105367863	0.39858249080907	0.33337442146363	0.39821749355544	0.556108489860043	0.537971776323672	0.53200212995434	0.535139163489345	0.510747306927861	0.442759358988512
421	0.005044013	0.01295768	0.008553101	0.010487297	0.007817312	0.006414771	0.006032785	0.006104134	0.00588903	0.006146526	0.576543450161137	0.398123335238932	0.333370369911956	0.397739479964542	0.552048679383842	0.536527653274264	0.531836628046418	0.535150050363136	0.510747299259011	0.439705142767307
431	0.005378689	0.013549595	0.008889903	0.010908937	0.008150556	0.006671419	0.006329298	0.006339355	0.006107036	0.006357349	0.574080382291616	0.398123335238932	0.307425685770538	0.397739479964542	0.550668495027654	0.535974888388352	0.531680503209516	0.535140691383126	0.510747299251522	0.439709299999859
441	0.005517726	0.013688559	0.00911702	0.011023327	0.008333755	0.006822622	0.006476663	0.00648467	0.006413634	0.006512716	0.573086504852882	0.397681025524287	0.30749549279302	0.397296742904774	0.549931545736094	0.534895996453255	0.529067347700862	0.532958403068588	0.510577383314666	0.430573029307393
451	0.0057094	0.014139121	0.009417933	0.011290493	0.008639854	0.007061912	0.006694818	0.006696484	0.006624188	0.006716376	0.572603475260652	0.397551925827051	0.307465799615567	0.397167518296109	0.549389210680071	0.534303915196488	0.528460252796976	0.532776126884566	0.510623412458226	0.430620723152409
461	0.005962414	0.014492694	0.01001425	0.011764046	0.009176529	0.007354658	0.006970645	0.006966031	0.006895177	0.006988141	0.572603475260652	0.397551925827051	0.307465928216252	0.397167518296109	0.549389210316534	0.534303887753191	0.528459937456975	0.53277557013577	0.510623472982932	0.43062985886467
471	0.006284183	0.014579963	0.010424262	0.011976499	0.00950436	0.007616664	0.007217402	0.007207875	0.007128409	0.007214579	0.568052910785803	0.397551925827051	0.307467519714763	0.397167518296109	0.544108140193606	0.529522577075605	0.525184991710446	0.531621882317527	0.510622528669845	0.430569136899908
481	0.006452397	0.014634171	0.010694579	0.01212504	0.00981298	0.00791664	0.007463899	0.007416057	0.007331059	0.007418773	0.568052910785803	0.397551925827051	0.307467333324137	0.397167518296109	0.544108140181617	0.5295225754002	0.525184993684462	0.531622076564984	0.510622526830401	0.430568649752438
491	0.006672347	0.014713999	0.011017892	0.012369847	0.010136701	0.008209571	0.00791374	0.007693975	0.007593884	0.00767469999999999	0.568282525436847	0.397551925827051	0.307467336445769	0.397167518296109	0.544354297023274	0.529850145203056	0.525465466949931	0.531712826031516	0.510622526828605	0.430568646814615
501	0.006978357	0.014977121	0.011336521	0.012571529	0.010551471	0.008513736	0.00821260400000001	0.007986934	0.007854061	0.00794424699999999	0.568282525436847	0.397551925827051	0.307467333439777	0.397167518296109	0.544354297033696	0.529850147498597	0.525465502686289	0.531712911726824	0.510622526828603	0.430220975116735
511	0.00726363899999999	0.015056131	0.011783179	0.012747057	0.01087555	0.008771667	0.00859130700000001	0.008250106	0.008074588	0.00822679	0.568282525436847	0.397551925827051	0.307467333439778	0.397167518296109	0.544354297033696	0.529850147498597	0.5254655026865	0.531712911735812	0.510622526828603	0.429391154226914
521	0.00736773599999999	0.015204087	0.011942449	0.012841199	0.01104003	0.008917037	0.008737129	0.00839317	0.00821490799999999	0.008368188	0.529665812512131	0.300748223111775	0.272306818273697	0.300748223111774	0.491931665097066	0.466534266565334	0.461406208663667	0.477189454159832	0.478304979110404	0.440079348896817
531	0.00758989999999999	0.01564108	0.01246896	0.013645626	0.011313204	0.009156264	0.008936184	0.008618145	0.00854764799999999	0.008634695	0.529284849365593	0.253883501397555	0.227046963039341	0.253883501397555	0.491725733317988	0.466408531446321	0.461294734671325	0.477148924077831	0.477674231098946	0.423851198414898
541	0.0077224	0.015861488	0.012671196	0.013859471	0.011541092	0.00946754399999999	0.00916097300000001	0.00883178	0.00872291199999999	0.008761322	0.525667692705386	0.253883501397555	0.227572195135802	0.253883501397555	0.490597710669256	0.466174194889604	0.461278503191853	0.477148844815382	0.477697151782099	0.423856892279219
551	0.00798786599999999	0.016016716	0.013203566	0.014082664	0.011915374	0.00980293099999999	0.00949834300000001	0.009193427	0.008954388	0.009020707	0.516628949900846	0.253883501397555	0.227572943788634	0.253883501397555	0.485645907477455	0.463729296255672	0.460494866094515	0.477035686145901	0.477697179269783	0.420889028451118
561	0.008148709	0.016432404	0.013439216	0.014220922	0.012356558	0.010022873	0.00968397700000001	0.00941966	0.009212242	0.009182089	0.516628949900846	0.253883501397555	0.227572943788634	0.253883501397555	0.48564585909296	0.463728888047912	0.460493772257758	0.477034657330276	0.477697179295713	0.420910323358306
571	0.00823256399999999	0.016460824	0.013620996	0.014316624	0.012487112	0.010165518	0.00980195800000001	0.009534884	0.009338624	0.00929784	0.516185246950982	0.253883501397555	0.227572943788634	0.253883501397555	0.485506771497554	0.463703705967253	0.460492075283733	0.477034652449379	0.477697179295738	0.42091045495189
581	0.00839483799999999	0.016723701	0.013974843	0.01443451	0.012744386	0.010407167	0.010163146	0.00975744000000001	0.009517043	0.009470059	0.516134004899079	0.253883501397555	0.227572943805881	0.253883501397555	0.485467454710824	0.463678320614647	0.460481592490678	0.477033967767521	0.477697179295738	0.420907525489471
591	0.00847703499999999	0.016753681	0.014118257	0.014511828	0.012868632	0.010523927	0.010287954	0.00987302200000001	0.009690736	0.009599337	0.516134004899079	0.253883501397555	0.227572943805881	0.253883501397555	0.485467345581375	0.463678053797062	0.460481382634755	0.477033951687527	0.477697179295738	0.420907785094299
601	0.00856207699999999	0.016780803	0.014245867	0.014590304	0.012994731	0.010636105	0.010401774	0.00999490500000001	0.009805934	0.009715795	0.488595323099403	0.186923428396341	0.136073899047827	0.186923428396341	0.426543863108725	0.367464318166105	0.329316178422478	0.330094088713087	0.373626195126334	0.385965485438214
611	0.00872344399999999	0.016969653	0.014516651	0.014771623	0.0133497	0.010831909	0.010551977	0.010178434	0.010040796	0.009921241	0.428388676657615	0.186923428396341	0.136073117140385	0.186923428396341	0.383507879526316	0.345923841648279	0.325413078532747	0.331062073039846	0.36369709398516	0.353762788242846
621	0.00900147099999999	0.017216517	0.01482264	0.014917813	0.013585902	0.01124964	0.010885022	0.010454974	0.010241647	0.010261138	0.428388676657615	0.186923428396341	0.136070111380296	0.186923428396341	0.383292225630799	0.34553281233664	0.325289870302356	0.331071552431051	0.361733797867765	0.347419514315572
631	0.00916768099999999	0.017265683	0.015037623	0.015011567	0.0137952	0.011397274	0.011033521	0.010666535	0.010380449	0.010385353	0.428388676657615	0.186923428396341	0.136070111380296	0.186923428396341	0.383292225630778	0.345532812297752	0.325289869690149	0.331071553429502	0.361054589339757	0.347332375875114
641	0.009391159	0.017475965	0.015297808	0.01514012	0.01406389	0.011625075	0.011311959	0.010876023	0.010711083	0.010555084	0.423669888459941	0.186923428396341	0.136070111383117	0.186923428396341	0.381136782182668	0.345259159400827	0.32575211545301	0.331262301393431	0.361043866063242	0.347925573595053
651	0.00948353599999999	0.017627099	0.015532538	0.015250256	0.01421657	0.011761429	0.011442102	0.01099881	0.010834346	0.010802663	0.425779581738269	0.153447738965713	0.129762364986628	0.153447738965713	0.381628667013681	0.339218006176671	0.306718271194494	0.293289155901264	0.30684341382623	0.309357627999145
661	0.009566627	0.017846565	0.015736153	0.015378002	0.014351126	0.011888942	0.011574611	0.011120221	0.010950176	0.010952784	0.416805960287692	0.145421587719274	0.127704411754674	0.145421587719274	0.374434386136723	0.335728327414778	0.310257839743733	0.310890316739952	0.352777932909708	0.359781134688764
671	0.009669697	0.018191217	0.015997979	0.015573527	0.014555721	0.012071393	0.011803559	0.011290348	0.011154386	0.011242285	0.416805960287692	0.145421587719274	0.127705748304654	0.145421587719274	0.374434391661442	0.335728374886899	0.310258076702561	0.310894300608444	0.352852474305782	0.360620227281713
681	0.00976227	0.018224232	0.016153309	0.015658336	0.014696457	0.012270148	0.011976916	0.011419985	0.011334647	0.011431598	0.415226904884493	0.0739632686481815	0.0251563495808275	0.0739632686481814	0.371482312079223	0.326449537412289	0.284148683287452	0.247991664382146	0.270073771298145	0.309923575505745
691	0.010021641	0.018497613	0.016396724	0.015893989	0.014915892	0.012438829	0.012120825	0.011562981	0.011511865	0.011564418	0.41522391149206	0.0739632686481815	0.0251373245344042	0.0739632686481814	0.371481630506546	0.326449381126222	0.284146052750386	0.247958352209268	0.27006794426901	0.309945836498594
701	0.010188397	0.01855146	0.016657276	0.016084594	0.015299935	0.0126178	0.012335381	0.011739668	0.011698757	0.01172154	0.41522391149206	0.0739632686481815	0.0251373245163246	0.0739632686481814	0.371481630506546	0.326449381126212	0.28414605273488	0.247958348730243	0.269646459938782	0.309943134753306
711	0.010351983	0.01878091	0.016994474	0.016195833	0.015512365	0.012755589	0.012464614	0.011955229	0.01183719	0.011881908	0.415514286530169	0.073709458832146	0.0251277368345832	0.0737094588321459	0.372393891993946	0.327762106662448	0.285362266844683	0.247439241311387	0.262924529772104	0.282633269140029
721	0.01048643	0.018911856	0.017187314	0.016351723	0.015761839	0.01318153	0.012622869	0.012324833	0.011987035	0.01200359	0.415516497913114	0.073709458832146	0.0251275845530771	0.0737094588321459	0.372396460635419	0.327763264812744	0.285361639895954	0.247439068065673	0.262915841529493	0.282618231448165
731	0.010615223	0.019144831	0.017426343	0.016579319	0.016022795	0.013389255	0.012804055	0.012471602	0.012128049	0.012168397	0.283200249156916	0.073709458832146	0.0251275845304334	0.0737094588321459	0.24917758959045	0.224421263357101	0.217570369280678	0.22372866182601	0.262915833053153	0.284516913107335
741	0.010703032	0.019470722	0.017599978	0.016686148	0.016336376	0.013580259	0.012943473	0.012670036	0.012337385	0.012294541	0.282934611834605	0.073709458832146	0.025127552093814	0.0737094588321459	0.249096763686398	0.211498179385691	0.188238661870617	0.203460124395001	0.260682611038479	0.283639034802463
751	0.010796741	0.019582166	0.017746368	0.016775737	0.016488766	0.013705618	0.013063732	0.012790222	0.012460595	0.012416905	0.282935553171671	0.073709458832146	0.0251275515790252	0.0737094588321459	0.249097886048231	0.211223300343686	0.187575785858351	0.202988958283656	0.260647008834666	0.283701105746972
761	0.010954286	0.019760722	0.018060885	0.016927561	0.01673826	0.013913385	0.013347445	0.013070007	0.012675357	0.012629288	0.282777998721967	0.0732103316118639	0.0248549720390202	0.0732103316118639	0.2488144449376	0.210579131479263	0.185569797229067	0.200932668405175	0.259653622360038	0.275787855747783
771	0.011173027	0.020063356	0.018359264	0.01741732	0.016956685	0.014094507	0.013527795	0.013348429	0.013152391	0.012815891	0.282772269370901	0.0732103316118639	0.0248549051100515	0.0732103316118639	0.248759031290558	0.210512123730389	0.185547815493457	0.200929760185787	0.259653379310902	0.275506591038002
781	0.011301047	0.020181526	0.018579572	0.017550562	0.017147086	0.014337267	0.013718445	0.013485323	0.013449027	0.012975439	0.241266836126826	0.0732103316118639	0.0248549050984114	0.0732103316118639	0.218180982500009	0.191081997497484	0.176790323758968	0.199145465775512	0.259653379310671	0.273361282913457
791	0.011474092	0.020531363	0.018943412	0.017802559	0.017461413	0.01457363	0.013952198	0.013775701	0.013784777	0.013271159	0.240777683151221	0.0732103316118639	0.0248549050982998	0.0732103316118639	0.218072690453734	0.191031016549608	0.176726350196483	0.19907021396945	0.2561740546959	0.272995575576113
801	0.011583076	0.020810624	0.019104858	0.017895735	0.017654256	0.014760537	0.014198265	0.013917622	0.014003068	0.01344692	0.240776678654066	0.0732103316118639	0.0248549050982998	0.0732103316118639	0.2180726848528	0.191031080540091	0.176726356198795	0.199070205656104	0.256447041966291	0.272996861742118
811	0.011732723	0.020933635	0.019437359	0.018022176	0.017879816	0.014918053	0.014360611	0.014082847	0.014148885	0.013687238	0.240763913072853	0.0732103316118639	0.0248549050982519	0.0732103316118639	0.218059836725157	0.191017004319914	0.176712241444307	0.199068594226209	0.256447842423826	0.272980631162951
821	0.01183419	0.021080556	0.019655402	0.018147857	0.018016516	0.015041019	0.014487803	0.014251164	0.014278052	0.013826813	0.226429504493455	0.0732103316118639	0.0248548735895432	0.0732103316118639	0.20893605598315	0.18609747947607	0.175107263105458	0.198936868383884	0.256447843206031	0.272910598080889
831	0.011971941	0.021127528	0.02004261	0.018371446	0.018210049	0.0152255	0.014667997	0.014423398	0.014422644	0.014025752	0.225732753834836	0.067897988915831	0.02485487355834	0.067897988915831	0.208411166178146	0.18583445725157	0.175042284660194	0.198934228165104	0.256447843206795	0.260500789981452
841	0.012058827	0.021254695	0.020198114	0.018509358	0.018337402	0.015451665	0.014822222	0.014545403	0.014544487	0.014146549	0.219973535944684	0.0658665407266758	0.0248548792575174	0.0658665407266755	0.204418018583188	0.183238952918506	0.173628102547986	0.198316781729694	0.256447843206796	0.268939873837145
851	0.012160354	0.021464211	0.020358999	0.01866854	0.018530882	0.015583155	0.014951643	0.01466635	0.014671354	0.014316291	0.206354952467346	0.0658665407266758	0.024854879257446	0.0658665407266755	0.175274349054812	0.160489494884712	0.166359228201457	0.197702428544781	0.256447843206796	0.269480771589267
861	0.012248617	0.021654793	0.020503393	0.018755041	0.018668085	0.01570602	0.015085036	0.014790667	0.014795974	0.014436033	0.202394975084182	0.0658665407266758	0.0248548792573538	0.0658665407266755	0.173085526785044	0.15966690790989	0.16621741383616	0.197698171860867	0.256447843206796	0.269481312818807
871	0.012367378	0.021697279	0.020709135	0.018916028	0.018834876	0.015903959	0.015233706	0.014980604	0.015017912	0.014562753	0.192412153967404	0.0658665407266758	0.0248548792573463	0.0658665407266755	0.169293952274361	0.159496729280782	0.167682112559082	0.198942005432482	0.256447843206796	0.269487612246328
881	0.012454039	0.021818375	0.020847538	0.018999086	0.018968414	0.016028851	0.015354862	0.015101775	0.015139893	0.014683049	0.192412153967404	0.0658665407266758	0.0248548792573463	0.0658665407266755	0.169293952296144	0.159496737051762	0.167682359389886	0.198943443829373	0.256447843206796	0.269487783069084
891	0.012663524	0.021884833	0.021090991	0.019111044	0.019291172	0.016331247	0.015575601	0.015275126	0.015295879	0.014818931	0.192411680018465	0.0658665407266758	0.0248548792573463	0.0658665407266755	0.16929387824055	0.159496731987846	0.167682359317479	0.198943443980366	0.256447843206796	0.269487784107901
901	0.012753711	0.021914669	0.021235817	0.01920142	0.019433473	0.016457997	0.01569595	0.015396308	0.015417761	0.014939967	0.18943446644597	0.066574042665193	0.0248548821155571	0.0665740426651925	0.16818319011085	0.159836310299622	0.168356892339964	0.198389853173302	0.256447843206796	0.267557331618377
911	0.01314613	0.022526503	0.021598925	0.019829317	0.019907237	0.016739435	0.015892102	0.01558715	0.015624124	0.015150909	0.182996972473183	0.066574042665193	0.0248548821155564	0.0665740426651925	0.162004440193265	0.155373818781093	0.166477620334525	0.198034134797596	0.256447843206796	0.267409144982821
921	0.013350705	0.022692548	0.022010647	0.020033624	0.020226204	0.017017913	0.016121941	0.015754031	0.015859906	0.015380722	0.179342572591599	0.066574042665193	0.0248548821155535	0.0665740426651925	0.160683104963179	0.155074062923313	0.166454003695314	0.198032738596287	0.256447843206796	0.267467222336595
931	0.013456848	0.0227306	0.022159245	0.020128952	0.020479144	0.017160135	0.016322164	0.015907206	0.016010169	0.015509432	0.179342572591599	0.066574042665193	0.0248548821155535	0.0665740426651925	0.160683104963118	0.155074062915758	0.166022904119385	0.198051451191389	0.256447843206796	0.267467642553991
941	0.013548519	0.022882014	0.022310289	0.020217159	0.020619819	0.01728794	0.016448805	0.016076179	0.016149076	0.015650387	0.172607529427887	0.066574042665193	0.0248548821155475	0.0665740426651925	0.15648345133434	0.153054620869362	0.165563054129506	0.198033755038725	0.256447843206796	0.26745891434345
951	0.013674893	0.022911407	0.022465899	0.020303357	0.020772834	0.017423467	0.016591543	0.016213788	0.016282264	0.015781667	0.170386225523714	0.066574042665193	0.0248548821155459	0.0665740426651925	0.154829932969353	0.151586686703319	0.163949823163219	0.195837940736919	0.256447843206796	0.267457670357269
961	0.013812975	0.023368992	0.022700422	0.020523313	0.020988738	0.01775392	0.016962839	0.016399753	0.016441425	0.015941725	0.17038616199422	0.066574042665193	0.024854882115518	0.0665740426651925	0.154824802002521	0.151563916742628	0.163891099597885	0.190444130852141	0.256447843206796	0.267450029688135
971	0.013927633	0.023611591	0.022931272	0.020624943	0.02128047	0.017909068	0.017133936	0.016556796	0.016596379	0.016086949	0.170407864156039	0.066574042665193	0.0248548821155182	0.0665740426651925	0.154852153690253	0.151572292478001	0.163891687570692	0.1904171638071	0.256447843206796	0.26745025084772
981	0.0140287	0.02364533	0.023095419	0.020717158	0.021444664	0.018125515	0.017276525	0.016681958	0.016720884	0.016219933	0.169621031625785	0.066574042665193	0.024854882115464	0.0665740426651925	0.153421020903742	0.148675707201154	0.160124823851507	0.187999054616402	0.256447843206796	0.267450236653552
991	0.014112707	0.023672468	0.023244221	0.020799404	0.021570931	0.018266474	0.017398304	0.016808643	0.016840922	0.016335313	0.169522990498208	0.066574042665193	0.0248548821154639	0.0665740426651925	0.153394050360812	0.148608029910618	0.159947778769241	0.187832618643802	0.256447843206796	0.267450234035213
1001	0.014209257	0.023753835	0.023508207	0.020903661	0.021805106	0.018436534	0.017543927	0.016951795	0.017010738	0.016466738	0.169512123190373	0.066574042665193	0.0248548821154639	0.0665740426651925	0.153392977719262	0.148607990019254	0.159947777671247	0.187832606174507	0.256447843206796	0.267450234016059
1011	0.014438584	0.023911809	0.023712687	0.021073552	0.021996877	0.018553679	0.017655726	0.017062208	0.01712464	0.016594534	0.16848288066467	0.066574042665193	0.0248548821154458	0.0665740426651925	0.152821399587997	0.148129678885697	0.159618978498872	0.187760361014913	0.256447843206796	0.267450010333541
1021	0.014574325	0.0241687	0.023921772	0.021243428	0.022193778	0.018761629	0.017821774	0.017209309	0.017314285	0.016748203	0.143650295961041	0.0450924909257814	0.0169357552203085	0.0450924909257823	0.124358278067852	0.114173910706103	0.109836896106646	0.127900218694227	0.175154187314742	0.218387795401461
1031	0.014663532	0.02443368	0.024100072	0.021358139	0.022345343	0.01890498	0.017971302	0.017344792	0.01745189	0.016887423	0.141326567916851	0.044464722603417	0.016935755220268	0.0444647226034181	0.123853851869304	0.116968376612875	0.122224010689645	0.16547488278105	0.273933745431881	0.276764711951985
1041	0.014925152	0.024809073	0.024352546	0.021747627	0.022644413	0.019095906	0.018215003	0.017600443	0.017676374	0.017050904	0.141089264841715	0.044464722603417	0.0169357552202673	0.0444647226034181	0.123766583436714	0.116947292451976	0.11983945677221	0.165469930827031	0.27408358697711	0.279145064390525
1051	0.015061125	0.024945343	0.024531023	0.021848052	0.022840434	0.019293126	0.018349172	0.017740191	0.017808768	0.017196679	0.140918800145653	0.044464722603417	0.0169357552202668	0.0444647226034181	0.123710229978075	0.116937415318055	0.119830524328282	0.165469929619512	0.274083733334199	0.279160929233342
1061	0.015291708	0.025455077	0.024816636	0.022187886	0.023157352	0.019496479	0.018551405	0.017936578	0.018002799	0.017411415	0.14023576888237	0.0418526127275	0.0154005914710259	0.041852612727501	0.122352593501004	0.112134509970061	0.104971779603444	0.134764570263155	0.218706358197914	0.243871378445049
1071	0.015527308	0.025678782	0.02533435	0.022658469	0.023491777	0.019767303	0.018795726	0.018157463	0.018236822	0.017623981	0.140231007574926	0.0418526127275	0.0154005914710259	0.041852612727501	0.122421431144672	0.112782719376929	0.109127665947805	0.153684116604987	0.288328884012084	0.36158416510119
1081	0.015656814	0.025820795	0.025526974	0.022819923	0.023660477	0.019912287	0.018922914	0.018280731	0.018363961	0.017771044	0.140227723214096	0.0418526127275	0.0154005914710259	0.041852612727501	0.122421165813882	0.112782712086675	0.109127692971639	0.153686372055857	0.28840745270093	0.362506259166666
1091	0.01586973	0.026247461	0.025817161	0.023026354	0.024046893	0.020137723	0.019151223	0.018473299	0.018581968	0.017976125	0.140226127507093	0.0418526127275	0.0154005914710259	0.041852612727501	0.122420999743385	0.11278270636005	0.109127692945584	0.153686372292361	0.288407529435626	0.362511839521189
1101	0.015963652	0.026375733	0.026092181	0.023125141	0.024235922	0.02035961	0.019300961	0.018646391	0.018805418	0.018110597	0.140226127507093	0.0418526127275	0.0154005914710259	0.041852612727501	0.122420999743385	0.112782706360048	0.109127692945584	0.153686372292385	0.288407529510561	0.362511873263633
1111	0.016084025	0.026418176	0.026287039	0.023242389	0.024423469	0.02054328	0.019472204	0.018815912	0.018962823	0.018268745	0.140161048931191	0.0418526127275	0.0154005914710257	0.041852612727501	0.122401849140747	0.112779332436271	0.109127529571265	0.153686373004934	0.288407529510635	0.36251187344967
1121	0.016274627	0.026459939	0.026456466	0.02333646	0.024596388	0.020684159	0.019606764	0.018947892	0.01909418	0.018394294	0.139604495538349	0.0418526127275	0.0154005914710229	0.041852612727501	0.122103366081594	0.107404375736316	0.106703278331774	0.153672178523493	0.288407529510635	0.362511852685952
1131	0.016389585	0.026606186	0.026722135	0.023480869	0.02480544	0.020876214	0.019780272	0.019095486	0.01935509	0.018579297	0.139604495538349	0.0418526127275	0.0154005914710229	0.041852612727501	0.122103365931287	0.104164446115208	0.106474564806675	0.153672208699022	0.288407529510635	0.36251185305783
1141	0.016674981	0.026888825	0.027070588	0.023649809	0.025056836	0.021063906	0.019978739	0.019270948	0.019684084	0.018802383	0.139586146806809	0.0418526127275	0.0154005914710228	0.041852612727501	0.122099263181421	0.104087255804088	0.106476467886268	0.153672217640249	0.288407529510635	0.362511853124318
1151	0.016767714	0.027036077	0.027230758	0.023737066	0.025195296	0.021194636	0.020125307	0.019403601	0.019871482	0.018938815	0.139578966758835	0.0418526127275	0.0154005914710228	0.041852612727501	0.122098457219365	0.104087239795848	0.106476467249033	0.153672217656906	0.288407529510635	0.362511839162152
1161	0.016914977	0.02726876	0.027413452	0.023917892	0.025434502	0.021405637	0.02029161	0.019563364	0.02010461	0.019101141	0.139578760542888	0.0418526127275	0.0154005903189318	0.041852612727501	0.122098446367682	0.104087239583801	0.106476467241956	0.153672217656803	0.288407529510635	0.362511840019037
1171	0.017068643	0.027407957	0.027570861	0.024004186	0.025598164	0.021537517	0.020430322	0.019741313	0.020230463	0.019222052	0.139578760542888	0.0418526127275	0.0154005903189318	0.041852612727501	0.122098446367043	0.104087239583662	0.106476467241955	0.153672217656803	0.288407529510635	0.362511840030344
1181	0.017156035	0.027437144	0.02772704	0.024090661	0.02574337	0.021702887	0.020627878	0.01989252	0.020354545	0.019345929	0.139570116286724	0.0418526127275	0.0154005903189318	0.041852612727501	0.122100856947646	0.1040632152452	0.106455519979585	0.153669878049508	0.288407529510635	0.36251183825008
1191	0.017302765	0.027657709	0.028002249	0.024214338	0.025973304	0.021984966	0.020786105	0.020036361	0.020556256	0.019529371	0.139581029261831	0.0418526127275	0.0154005903189318	0.041852612727501	0.122113607473381	0.104063703117931	0.106454008891758	0.15366982643209	0.288407529510635	0.362511838150773
1201	0.017429756	0.027952446	0.028181267	0.024320205	0.026134177	0.022207374	0.020917958	0.020193292	0.020729163	0.019652191	0.131556785368262	0.0404436027682571	0.0150370987437194	0.0404436027682575	0.112778867923786	0.094802034725165	0.104035868709234	0.15441084595004	0.288407529510694	0.361338357671718
1211	0.017559346	0.028330514	0.028474854	0.02455664	0.026405703	0.022384944	0.021104554	0.020440292	0.020886048	0.019831327	0.131556758792154	0.0404436027682571	0.0150381551580177	0.0404436027682575	0.11277993732694	0.0948024919774196	0.104035812523193	0.154411123019058	0.288407529510694	0.3613320216408
1221	0.017815603	0.028561004	0.028872782	0.024697457	0.02667851	0.022605002	0.021335435	0.02067122	0.021068449	0.020272911	0.131556758562002	0.0404436027682571	0.0150381551580177	0.0404436027682575	0.112779937317667	0.0948024919773111	0.104035812522902	0.154411123048135	0.290176746340761	0.361331983357132
1231	0.017928123	0.028618864	0.029142255	0.024788395	0.02688805	0.022775524	0.021548696	0.020842187	0.021198357	0.020477382	0.132469830538229	0.0404436027682571	0.0150381551580177	0.0404436027682575	0.111266155055059	0.0943914388477869	0.10403452867972	0.154411120804318	0.290185476569771	0.361331983123216
1241	0.018026097	0.028883826	0.0292814	0.024871677	0.027028546	0.022901818	0.021677603	0.020964893	0.021321276	0.020601471	0.131887056407054	0.0404436027682571	0.0150381551580177	0.0404436027682575	0.110963963941687	0.0943915313413139	0.104035360123008	0.154411129717265	0.290185485102201	0.361331973328772
1251	0.018217095	0.0290610170000001	0.029619615	0.025029555	0.027368015	0.023223404	0.021905301	0.021180488	0.021591668	0.020998128	0.114835330889145	0.0325756781119394	0.012568798128638	0.0325756781119402	0.0899258641080498	0.0654728411303993	0.0542364005753684	0.0473446979856375	0.0362731691425715	0.0305994838361735
1261	0.018303414	0.029211469	0.029762387	0.025174691	0.027500667	0.023347024	0.022026346	0.021301856	0.021711664	0.021120187	0.114664111897313	0.0325756781119394	0.0124274842492681	0.0325756781119402	0.0895934744842179	0.0653177432712707	0.0532875462225767	0.0417037443012858	3.5412201767772e-05	0.101664047065394
1271	0.018384652	0.0292868560000001	0.029903806	0.025252196	0.027625378	0.023464466	0.022142248	0.021418889	0.021826194	0.021235269	0.11241140216777	0.0325756781119394	0.0124274414444977	0.0325756781119402	0.0894750327959885	0.0653162032547913	0.0532875407033595	0.0417031910722164	2.57291369143275e-08	0.10223073994836
1281	0.018463122	0.0293591190000001	0.030042064	0.025333129	0.027744604	0.023577476	0.022256601	0.021563597	0.021965836	0.021342977	0.111188486059261	0.0325756781119394	0.0124274414444976	0.0325756781119402	0.0824941943920729	0.0643519883829969	0.0532550424812751	0.0417030371200616	8.82988634579299e-09	0.102234167164994
1291	0.018568097	0.029537092	0.030231317	0.025497993	0.027876922	0.023694058	0.022370564	0.021694833	0.022081075	0.021518465	0.104494391824922	0.0325756781119394	0.0124274414444976	0.0325756781119402	0.0810537694873712	0.0642181580206395	0.053252468916152	0.0417030282001301	8.8636348159675e-09	0.102234187883761
1301	0.018668126	0.029831375	0.030407985	0.025590454	0.028065829	0.023844693	0.02251825	0.021842173	0.022244059	0.021665479	0.0967265847602333	0.0325756781119394	0.0124274455383428	0.0325756781119402	0.0754072228244276	0.0590970680871622	0.0469404251369085	0.0330724560224387	2.21591699337335e-09	0.0388250578057684
1311	0.018797907	0.030146097	0.030576221	0.025674615	0.028238967	0.023973161	0.022642767	0.021967874	0.022376582	0.021845114	0.0951950775914418	0.0325756781119394	0.0124274441988251	0.0325756781119401	0.0743616949124416	0.0581678817568717	0.0460218364073197	0.0319729595847527	2.54342271382281e-16	0.0309562741247371
1321	0.018885251	0.030307584	0.030721421	0.025756062	0.028408929	0.024094156	0.022752232	0.022078024	0.022484705	0.021953944	0.0946732176456676	0.0325756781119394	0.0124274441988142	0.0325756781119401	0.0740891983986191	0.0579808192801333	0.0458108074480135	0.0317767451777517	4.3233405105055e-12	0.0323147182184414
1331	0.018964888	0.030334879	0.030879188	0.025836884	0.028533046	0.024206129	0.022860564	0.022183859	0.022592154	0.022060967	0.0945297865222307	0.0325756781119394	0.0124274441988142	0.0325756781119401	0.0739988870871681	0.0579824767456699	0.0458115026556527	0.0317767349418347	4.32757606822737e-12	0.0323483612640013
1341	0.019050596	0.030443071	0.031008231	0.025918616	0.028664493	0.024328582	0.022978725	0.022300222	0.022712923	0.022179586	0.0944361522456527	0.0325756781119394	0.0124274441988114	0.0325756781119401	0.0739769646561923	0.0579807545803918	0.0458115897255605	0.031776736033399	4.32757606822737e-12	0.0323485570495844
1351	0.019146025	0.030477031	0.031156742	0.026017315	0.028806972	0.024460041	0.023108211	0.02245341	0.02283118	0.022308774	0.052163084678597	0.00342238895890166	0.000172600857969283	0.00342238895890039	0.0337217056208868	0.0198383920848942	0.0108853036983763	0.00469611867007999	4.32759287211201e-12	0.029569584293743
1361	0.019266143	0.03069232	0.031435319	0.026656457	0.029005201	0.024602151	0.023289067	0.022630033	0.02298215	0.022522676	0.0501959330848774	0.00342238895890166	7.70176325033032e-08	0.00342238895890041	0.0329280933329205	0.0194769738589909	0.0108230948338427	0.0046921093927212	2.92982603602975e-12	0.0294811806702003
1371	0.019477265	0.03102649	0.031837503	0.026812546	0.029319276	0.02481247	0.023474316	0.022879492	0.023214523	0.022779319	0.0479467365922828	0.00342238895890166	6.43442850473578e-08	0.00342238895890041	0.0313086815698133	0.0185020818776932	0.0104726753570997	0.00462508953230471	3.81550790004421e-12	0.0294007335203382
1381	0.019859157	0.031557468	0.032189151	0.027016542	0.029780247	0.025171894	0.02368731	0.023078195	0.023393814	0.022965049	0.0336110107213679	1.22927009084197e-16	6.18530543253071e-08	9.23508546017978e-16	0.0182042128437917	0.00974855047765523	0.00760252136151348	0.00460274777702493	3.81657499634798e-12	0.00821362006476966
1391	0.019982234	0.031748696	0.03237552	0.027209352	0.029959168	0.025331174	0.023969005	0.023229027	0.02353394	0.023113794	0.027773622074016	1.25485764200037e-16	4.93329305921432e-08	8.9944968742507e-16	0.0126364733819203	0.00648900682059963	0.00639875419137824	0.00471465032132056	3.81657499634798e-12	0.0109189004603193
1401	0.020072423	0.032076053	0.032597816	0.027294743	0.030119407	0.025520716	0.024239541	0.023550824	0.023674239	0.023236734	0.027772681863542	1.25485764200037e-16	4.93328598297998e-08	8.9944968742507e-16	0.012636337418635	0.00648927061342702	0.00639879380576703	0.00471528245192514	3.81657499634798e-12	0.0112127648732888
1411	0.020178898	0.032110949	0.032764864	0.027388023	0.030276173	0.02567335	0.024384126	0.023688673	0.023814052	0.023391644	0.0267640260550065	1.25485764200037e-16	4.82434934518417e-08	8.19193861419076e-16	0.0113943848848247	0.00563660863999164	0.00640571136898644	0.00473046877887413	3.81657499634798e-12	0.00539707937926751
1421	0.020270336	0.032298588	0.032933504	0.027471831	0.030425588	0.025856308	0.024526509	0.023817867	0.023947112	0.023522342	0.0261546809026937	1.22927009084197e-16	4.74991172926557e-08	7.34076339391664e-16	0.011135430538756	0.00563294723956087	0.00644174620239237	0.00466005841498911	3.81657499634798e-12	0.00584800610744102
1431	0.020340712	0.0323655550000001	0.033045064	0.027539645	0.03053433	0.025957366	0.02463403	0.023920212	0.024047416	0.023621033	0.0261456344067335	1.22927009084197e-16	4.74991172926557e-08	7.05824280517386e-16	0.0111337902385651	0.00563291251549122	0.006441745635889	0.00466005210730473	3.81657499634798e-12	0.00585382919448079
1441	0.02040996	0.032389689	0.033153644	0.027641712	0.030639304	0.026150835	0.024777801	0.024023535	0.024143592	0.023749808	0.0261456172053693	1.22927009084197e-16	4.48391960079293e-08	6.75452813283167e-16	0.0111337883517978	0.00563291236800684	0.00644174562652511	0.00466005210654741	3.81657499634798e-12	0.0058538682333297
1451	0.020484895	0.032488621	0.033272255	0.027716403	0.03075317	0.026255326	0.02488176	0.024125518	0.024245826	0.023853052	0.0261451712310385	1.22927009084197e-16	4.48391960079293e-08	6.75452813283167e-16	0.0111142328996327	0.00563269329576408	0.00644174557622562	0.00466005210654519	3.81657499634798e-12	0.00585386849309645
1461	0.020567009	0.0326778730000001	0.033412361	0.027799392	0.030896121	0.026397225	0.025008783	0.024245907	0.02448266	0.024005302	0.0261451712310385	1.22927009084197e-16	4.48391960079293e-08	6.75452813283167e-16	0.0111141529790968	0.00563269256347551	0.00644174557572318	0.00466005210654513	3.81657499634798e-12	0.00585386849466863
1471	0.020652548	0.0327074510000001	0.03356243	0.02796111	0.0310266	0.026522274	0.025154655	0.02437523	0.024604274	0.02412696	0.0261479894044661	1.22927009084197e-16	4.48391960079293e-08	6.75452813283167e-16	0.0111141664882491	0.00563269390051186	0.0064417455756172	0.00466005210654512	3.81657499634798e-12	0.0058538684946786
1481	0.020727754	0.0328064780000001	0.033677844	0.028032834	0.031142426	0.026627989	0.025260196	0.024479927	0.024706115	0.024229496	0.0261479837245358	1.22927009084197e-16	4.4838838544438e-08	6.75452813283167e-16	0.0111141309607314	0.00563267329989291	0.0042355306584473	0.00251376213020419	3.81657499634798e-12	0.00585386429518036
1491	0.02079692	0.0328300030000001	0.033788729	0.028102086	0.03124901	0.026730263	0.025361738	0.024579541	0.024804799	0.024329801	0.0261479841932439	1.22927009084197e-16	4.48387508011319e-08	6.75452813283167e-16	0.0111141148871147	0.00563266912575775	0.00357309767599993	0.00132023471230808	3.81657499634798e-12	0.00585386420282479


==> MATLAB/SuiteSparseCollection/results/ash608/res_over_runtime.txt <==
t	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
0	0	0	0	0	0	0	0	0	0	1	0.947052236121493	0.952206446390908	0.992787147504395	0.991194705912647	0.98002409686946	0.969158931715958	0.960949389207608	0.960816079023786	0.979882141272711
0.001362946	0.001654246	0.00473484	0.00284176	0.002301936	0.000466832	0.000131187	0.000218517	0.000152349	0.000157918	1	0.947055180741613	0.960249249818807	0.97447219796514	0.991194607315116	0.976107435498027	0.95759850934361	0.942905507053111	0.942188755038073	0.983138631508854
0.001469883	0.001905175	0.004944143	0.003388314	0.002545888	0.000594706	0.000238859	0.000317797	0.000230633	0.000245335	0.997668686396483	0.907080354559236	0.919910253839682	0.940277363408343	0.984029568606826	0.963717937036542	0.939955249207359	0.91484517538194	0.905078893342688	0.948903658927032
0.001533525	0.002053055	0.005043643	0.0036873	0.00263474	0.000668499	0.000310867	0.000387447	0.000301551	0.000317008	0.997668686396483	0.904366620986646	0.919867626432424	0.957000606898354	0.98402941051956	0.963713276435894	0.939926755238975	0.91476533194093	0.905025741311267	0.949759640869109
0.001587301	0.002136771	0.005336486	0.00399442	0.00274914	0.000740165	0.000378265	0.000453769	0.000367941	0.000382194	0.997668686396483	0.853904089898396	0.87070105621932	0.913696567544601	0.98402941051956	0.963713276435417	0.939926755070997	0.91476532366952	0.905025698745818	0.939413793750771
0.001650104	0.002343513	0.00547971	0.004214474	0.002850604	0.000820255	0.000451677	0.000526791	0.000438503	0.000454998	0.997668686396483	0.831661711075382	0.847703139291679	0.910929998640096	0.985059759694206	0.965529215319085	0.940967881344202	0.91075666240579	0.885268299925755	0.903786539366599
0.001711998	0.002439571	0.005600517	0.004426757	0.002952926	0.000903455	0.000570771	0.000640545	0.000521667	0.000539161	0.997668686396483	0.792633108565214	0.815659688823878	0.879993605732228	0.985572032173365	0.966559632727909	0.942312430159662	0.912046109573702	0.885376053830513	0.905439536933911
0.001966585	0.002684236	0.005852536	0.006156764	0.003169637	0.001016383	0.000673396	0.000734879	0.000686011	0.000715233	0.997668686396483	0.746784442645064	0.76303918832338	0.825423939735979	0.979806057960264	0.954267003162097	0.924691936273412	0.900344927441834	0.882354502889044	0.897575865524484
0.002113943	0.003007252	0.006120555	0.006756754	0.003504438	0.001202206	0.000876504	0.000873779	0.000815222	0.000863268	0.997668686396483	0.734136629503882	0.731856669658986	0.819140940356339	0.979806057941372	0.954266994928392	0.924691734318951	0.900343961039889	0.882355109419588	0.881111522358848
0.002304553	0.003169052	0.006322826	0.00715170100000001	0.003649137	0.001320129	0.000988158	0.000984895	0.000955287	0.001029167	0.997668686396483	0.681536091280118	0.679024475489739	0.770440541552549	0.979806057941372	0.954266994928391	0.924691734317759	0.900343960938613	0.870509537672848	0.846484421184733
0.002442996	0.003354231	0.006519755	0.00788743800000001	0.003865962	0.001546517	0.001195257	0.001099798	0.001100358	0.001195421	0.997668686396483	0.648127819247946	0.649348695082607	0.741109104349053	0.979806057941372	0.942782790713892	0.890704503578963	0.842557320676121	0.792012513297875	0.779302491128876
0.002541544	0.003622049	0.006647833	0.008243048	0.004013108	0.001641907	0.001289267	0.00120464	0.001182487	0.001305719	0.997668686396483	0.631490767879539	0.623652320105961	0.729494606522692	0.979806057941372	0.942306841080056	0.889656288920698	0.841142570602555	0.792799312578329	0.798005930040799
0.002611835	0.003745927	0.006774183	0.008604922	0.004163107	0.001757153	0.00136884	0.001338563	0.00126985	0.00141558	0.984216730152773	0.631728731191143	0.61395940519268	0.761828989098992	0.962229090408659	0.926680728145552	0.882169030246765	0.842251898587245	0.796135450796961	0.781198924162489
0.002696593	0.003842206	0.006944913	0.008954682	0.004278249	0.001860933	0.001450972	0.00141657	0.00135092	0.001505064	0.984216730152773	0.629842206492905	0.611347680623545	0.749487278825895	0.962229090399313	0.926680730183242	0.88216926911501	0.84225603412858	0.796144726788444	0.779808671787976
0.002754757	0.003970387	0.007040954	0.009170365	0.004360745	0.001931103	0.001521381	0.001485052	0.001418847	0.001579044	0.984216730152773	0.628515284445119	0.609784854136341	0.718303450344207	0.962229090399313	0.926680730183242	0.88216926911642	0.842256034562329	0.791201557045074	0.754453770078023
0.002828629	0.004059669	0.007195137	0.009510839	0.004459021	0.002002492	0.001598993	0.001655337	0.001604389	0.001668165	0.949866324067646	0.624694461187904	0.603224674543618	0.699383759980631	0.914876646685163	0.88082366971939	0.846881752728945	0.817803783760019	0.782057161233016	0.748198660661898
0.003026187	0.004456272	0.007381197	0.009988506	0.004702476	0.002166039	0.001718362	0.00176675	0.001706328	0.001828239	0.923759768805361	0.610143005264225	0.589991340826902	0.683460943730151	0.900411418383549	0.874536124937669	0.841870849573722	0.814379557615657	0.77970911878815	0.745771904902899
0.003284685	0.005167698	0.008044168	0.011134178	0.004996299	0.002431033	0.001942791	0.00230637	0.001993358	0.002009118	0.923759768805361	0.586704040281478	0.595260480025541	0.698971820537739	0.891856619763363	0.851181819115111	0.801323429063672	0.755781935876729	0.707193203938411	0.704818197800784
0.003500049	0.005608731	0.008326934	0.011928615	0.00530657	0.002657561	0.002118586	0.002451472	0.002136606	0.002203756	0.918496310673292	0.586704040281478	0.597313633685814	0.697491411068237	0.889243490017364	0.850138003662595	0.801025281563869	0.755681766523017	0.707145589499296	0.705605953263632
0.00360498	0.005706172	0.00848461	0.012398297	0.005499955	0.002771612	0.002217608	0.00254911	0.00224517	0.002333321	0.917128734912098	0.586704040281478	0.597976713706448	0.699102701787719	0.888688652315388	0.849961040869769	0.80098426041161	0.752825500457699	0.698292247530347	0.699119170200993
0.003854629	0.006098776	0.00882264600000001	0.013217422	0.00579539	0.003063286	0.002425741	0.002755312	0.00244447	0.002514027	0.874980057441075	0.55001649236008	0.556856364219913	0.808864193305856	0.847552767992103	0.80496760082642	0.752371409460488	0.701073872843896	0.641601750291911	0.627664698999929
0.004007852	0.00652497	0.00913439300000001	0.014081313	0.006002515	0.003282237	0.002574474	0.002990841	0.002613658	0.002662454	0.874980057441075	0.547450642405606	0.553580801014822	0.832876821092241	0.847487907726937	0.804517940829229	0.751335557508872	0.697658229981186	0.644161209210633	0.646935617205055
0.004186988	0.006680112	0.009436498	0.014643773	0.00622172	0.003539176	0.002891313	0.003194496	0.002781117	0.002828387	0.874596714719538	0.547450642405606	0.553859876490879	0.650132659072678	0.842997597743064	0.79490194549278	0.744964995493864	0.696106866016292	0.644179454664056	0.603406989601618
0.004342585	0.007008148	0.009669938	0.0153537	0.006431636	0.003700044	0.003033289	0.003350578	0.002920297	0.002972154	0.874471505118807	0.547450642405606	0.555965586532214	0.649335665695195	0.843069777132723	0.795116731800136	0.745320058026494	0.696654161779539	0.645063052642807	0.6039695825881
0.004505889	0.00720962	0.00998199	0.016076771	0.006622578	0.003870725	0.003215397	0.003491948	0.0030829	0.003133814	0.867154743088065	0.547450642405606	0.555970411285271	0.643319067481909	0.837631792315892	0.792290564050505	0.743197935123061	0.695066346629979	0.645066855259834	0.604108494129953
0.004678697	0.007338922	0.010222704	0.016569014	0.006940839	0.004047686	0.003370947	0.003627245	0.003217613	0.003351499	0.818759005908948	0.541945128179014	0.552440154733759	0.660758623095954	0.788870989554775	0.753816045274321	0.719554065994333	0.688301688097887	0.645414172388325	0.584023515795981
0.004832762	0.00752765	0.010573212	0.017154958	0.007226733	0.004199681	0.003509994	0.003781734	0.003358808	0.003479617	0.72575771966181	0.541945128179014	0.544859933606576	0.631609449462731	0.711051022435342	0.701231226946138	0.691986065073268	0.678829501954893	0.645791432077376	0.591130250511773
0.004981525	0.007862719	0.010775006	0.017722499	0.00749951	0.004346512	0.003643133	0.003907868	0.003506046	0.003613098	0.70993291216083	0.567009411731176	0.574229724885619	0.656552832572621	0.703434421014792	0.700033385418676	0.696947669627943	0.69126472657587	0.669106540353847	0.607084265832749
0.005117523	0.00831778	0.010998072	0.018140618	0.007750356	0.004494188	0.00375777	0.004031341	0.003622343	0.003728308	0.709887591598484	0.567009411731176	0.571206892338701	0.65474657601831	0.703294065536246	0.699744344593152	0.696509370884333	0.684983831597822	0.654247781690661	0.592973594321357
0.005253416	0.008577527	0.011205336	0.018593811	0.007981947	0.004633774	0.004085818	0.004179924	0.003867463	0.00395537	0.709887591598484	0.496439923936232	0.499540716589613	0.594640476705701	0.703294065529565	0.696518877252662	0.688479547123248	0.677951572212213	0.632855982866545	0.534111889713911
0.005390286	0.008757628	0.011429803	0.019062873	0.008148654	0.004768739	0.004211982	0.004304002	0.003994334	0.004083876	0.692255550303517	0.496439923936232	0.499548455023521	0.543726108891739	0.669315685727451	0.64791067796507	0.627191274224453	0.61894038819201	0.601590376140755	0.521808613717056
0.005657632	0.008885991	0.011833941	0.020016331	0.008352814	0.004916302	0.004387977	0.004479944	0.004261603	0.00440917	0.642540919541209	0.476294558803397	0.479397269189083	0.543899417719833	0.628534386946039	0.619288946946519	0.613112827052236	0.617813376881391	0.603043555398687	0.521794832338559
0.006792451	0.009170622	0.012497998	0.020995175	0.008635872	0.005089275	0.004624255	0.004625687	0.004423068	0.004795939	0.638017249195061	0.412915195518601	0.417425802321941	0.500926880598689	0.623108967474157	0.60861877170055	0.599889463572957	0.599708412061596	0.571523131473472	0.471235858795001
0.006959448	0.009475618	0.012726889	0.021735375	0.00883044199999999	0.005228395	0.00477205	0.005118998	0.004785367	0.004974269	0.629309769673856	0.412915195518601	0.417383326290879	0.487796866472276	0.61202012152255	0.596851109504796	0.593114561511362	0.597647367316959	0.57105905170876	0.4571980841464
0.007167417	0.009610906	0.012980488	0.022420204	0.00906465799999999	0.005377016	0.00490672	0.005254568	0.004924027	0.005133978	0.602498357300791	0.401449825303616	0.403511643025989	0.491525409409642	0.574618971843847	0.548902875976391	0.535333897990698	0.534506987352543	0.511990593550977	0.449477484052769
0.007383441	0.00992671099999999	0.013242281	0.023149598	0.00940449299999999	0.005912175	0.0052363	0.005421447	0.0050862	0.005279456	0.592896810004575	0.399398714199568	0.403210577053608	0.49012985569602	0.570601657634964	0.548079145543309	0.535124113122614	0.534139913826239	0.511529532622263	0.441244601467607
0.007870804	0.01022092	0.013871277	0.024375264	0.010068763	0.006177121	0.005658128	0.005727305	0.005271572	0.005453059	0.592896810004575	0.399391187491311	0.403204772512555	0.498664052937932	0.570584627193603	0.548060919153181	0.535113762727596	0.534138608160698	0.511523674630312	0.441050877885892
0.008024194	0.010378086	0.014167649	0.025181127	0.010372427	0.006359543	0.005795644	0.005878796	0.006292964	0.005679183	0.586323110726502	0.399391187491311	0.403204701469019	0.499236285435696	0.566742421315652	0.546540769769825	0.534622392521687	0.534100291067341	0.51152366904504	0.440104127079447
0.00815543	0.010434534	0.014391338	0.025723597	0.010604478	0.006532129	0.005924575	0.006032047	0.006426756	0.005824176	0.582908098945484	0.39880320708267	0.402929520554958	0.496462883489164	0.565923421434513	0.54605898463312	0.53476788511893	0.535345909512197	0.510984512858457	0.441166688234528
0.00836732	0.011012783	0.014657583	0.026480861	0.010859038	0.006738802	0.0060634	0.006214759	0.00658194	0.005958197	0.582908098945484	0.39880320708267	0.402929525613937	0.496641879554749	0.565923421202446	0.546059092744889	0.534772806645869	0.535369765221912	0.511011329945758	0.442261041186386
0.008468364	0.011049187	0.01486279	0.026843948	0.011040326	0.006935598	0.006181376	0.00631671	0.006679682	0.00608559	0.581243402139618	0.39880320708267	0.40292951270578	0.496062162651837	0.565160747451157	0.545845727658655	0.534733171032716	0.535368727143101	0.510755167887925	0.441744080552503
0.008591182	0.011128804	0.01501592	0.027158363	0.011134129	0.007027877	0.006263611	0.006397145	0.006783461	0.006166473	0.577255105367863	0.39858249080907	0.402892543508669	0.493368634869486	0.556108489860043	0.537971776323672	0.53200212995434	0.535139163489345	0.510747306927861	0.442759358988512
0.008727747	0.01134987	0.015255538	0.027577267	0.011366683	0.007166996	0.006376004	0.006513616	0.006895612	0.006321449	0.576543450161137	0.398123335238932	0.402889131121871	0.484953477204495	0.552048679383842	0.536527653274264	0.531836628046418	0.535150050363136	0.510747299259011	0.439705142767307
0.008877141	0.01155736	0.015522252	0.028278132	0.0115445	0.007295186	0.006498641	0.006621515	0.007009444	0.006441793	0.574080382291616	0.398123335238932	0.401807323374187	0.485314621597844	0.550668495027654	0.535974888388352	0.531680503209516	0.535140691383126	0.510747299251522	0.439709299999859
0.00905123099999999	0.011741044	0.015731997	0.028858625	0.012058121	0.007442525	0.006627891	0.006748617	0.007132345	0.006560857	0.573086504852882	0.397681025524287	0.401600323240585	0.491231034870712	0.549931545736094	0.534895996453255	0.529067347700862	0.532958403068588	0.510577383314666	0.430573029307393
0.009147717	0.012246404	0.016014873	0.029265659	0.012292209	0.007543365	0.006721264	0.006841475	0.007250091	0.006671381	0.572603475260652	0.397551925827051	0.401575499768457	0.497129784318628	0.549389210680071	0.534303915196488	0.528460252796976	0.532776126884566	0.510623412458226	0.430620723152409
0.009331872	0.012417957	0.016658161	0.030539004	0.012728066	0.007686654	0.006860716	0.006983412	0.007386296	0.006828018	0.572603475260652	0.397551925827051	0.401575591426115	0.500054363349075	0.549389210316534	0.534303887753191	0.528459937456975	0.53277557013577	0.510623472982932	0.43062985886467
0.00988367	0.012513425	0.016896173	0.031209653	0.016388761	0.007971533	0.007035831	0.007107625	0.007559965	0.006942727	0.568052910785803	0.397551925827051	0.401575941646823	0.492544140011067	0.544108140193606	0.529522577075605	0.525184991710446	0.531621882317527	0.510622528669845	0.430569136899908
0.010010954	0.012551475	0.017202486	0.031755993	0.016539045	0.00811929	0.007135672	0.007198625	0.007676804	0.00703604	0.568052910785803	0.397551925827051	0.401575942599529	0.507204549769246	0.544108140181617	0.5295225754002	0.525184993684462	0.531622076564984	0.510622526830401	0.430568649752438
0.010125477	0.012585579	0.017404125	0.032267051	0.016699012	0.008232675	0.007243068	0.00733243	0.00778193	0.007157306	0.568282525436847	0.397551925827051	0.401575942600669	0.509143487981973	0.544354297023274	0.529850145203056	0.525465466949931	0.531712826031516	0.510622526828605	0.430568646814615
0.010213456	0.012686441	0.017577391	0.032712627	0.016811394	0.008337257	0.00733827	0.007465657	0.00787632	0.007252179	0.568282525436847	0.397551925827051	0.401575942600999	0.50197207127527	0.544354297033696	0.529850147498597	0.525465502686289	0.531712911726824	0.510622526828603	0.430220975116735
0.010367593	0.012728248	0.017832438	0.033315601	0.016980935	0.008496797	0.007471682	0.00763045400000001	0.008092796	0.007543823	0.568282525436847	0.397551925827051	0.401575942601017	0.505096053359406	0.544354297033696	0.529850147498597	0.5254655026865	0.531712911735812	0.510622526828603	0.429391154226914
0.010447689	0.012814687	0.017989089	0.033672056	0.017088109	0.008628594	0.007561165	0.00771170200000001	0.008179509	0.007633173	0.529665812512131	0.300748223111775	0.267201303284282	0.311038163351399	0.491931665097066	0.466534266565334	0.461406208663667	0.477189454159832	0.478304979110404	0.440079348896817
0.010564629	0.013228689	0.018217197	0.034251959	0.017362558	0.00882238	0.007673036	0.007801563	0.008400318	0.007948951	0.529284849365593	0.253883501397555	0.225720185111303	0.278054623999388	0.491725733317988	0.466408531446321	0.461294734671325	0.477148924077831	0.477674231098946	0.423851198414898
0.010685617	0.01349865	0.018564597	0.03475586	0.017531295	0.008941751	0.00779593	0.007891816	0.008526412	0.008041788	0.525667692705386	0.253883501397555	0.226574956101791	0.30012705133396	0.490597710669256	0.466174194889604	0.461278503191853	0.477148844815382	0.477697151782099	0.423856892279219
0.010846805	0.01360126	0.018806275	0.035141335	0.017689297	0.009052519	0.007956268	0.00804452400000001	0.008655779	0.00814133	0.516628949900846	0.253883501397555	0.226576055973051	0.292164168867458	0.485645907477455	0.463729296255672	0.460494866094515	0.477035686145901	0.477697179269783	0.420889028451118
0.010935292	0.013831302	0.018982152	0.03555416	0.017822681	0.009142803	0.008043158	0.00815618	0.00877410999999999	0.008230845	0.516628949900846	0.253883501397555	0.226576056320805	0.291732575484531	0.48564585909296	0.463728888047912	0.460493772257758	0.477034657330276	0.477697179295713	0.420910323358306
0.010997506	0.013871167	0.019084047	0.035751794	0.017903876	0.009220673	0.008114958	0.00822945200000001	0.008843866	0.008300246	0.516185246950982	0.253883501397555	0.226576056442965	0.282818809277376	0.485506771497554	0.463703705967253	0.460492075283733	0.477034652449379	0.477697179295738	0.42091045495189
0.011096413	0.013988163	0.019294621	0.036204065	0.018162897	0.009376066	0.008292148	0.00839864900000001	0.00895225399999999	0.008401928	0.516134004899079	0.253883501397555	0.226576056121339	0.282806341976801	0.485467454710824	0.463678320614647	0.460481592490678	0.477033967767521	0.477697179295738	0.420907525489471
0.011348373	0.014045516	0.019475486	0.036742219	0.018408588	0.00946920399999999	0.008388367	0.00848828500000001	0.00908263099999999	0.008602649	0.516134004899079	0.253883501397555	0.226576055892745	0.304740227121353	0.485467345581375	0.463678053797062	0.460481382634755	0.477033951687527	0.477697179295738	0.420907785094299
0.011500242	0.014075768	0.019686764	0.037250958	0.018574283	0.009619312	0.008552117	0.00861010100000001	0.00919685699999999	0.008705776	0.488595323099403	0.186923428396341	0.125282227607223	0.241354365186248	0.426543863108725	0.367464318166105	0.329316178422478	0.330094088713087	0.373626195126334	0.385965485438214
0.011577826	0.014178186	0.019864787	0.037713238	0.018690735	0.009709421	0.008637824	0.00871989200000001	0.00929369899999999	0.008840037	0.428388676657615	0.186923428396341	0.12525468315296	0.22738433368488	0.383507879526316	0.345923841648279	0.325413078532747	0.331062073039846	0.36369709398516	0.353762788242846
0.011795346	0.014388124	0.020153238	0.03843531	0.01893796	0.00989075999999999	0.008770917	0.00883929800000001	0.00940845299999999	0.008965735	0.428388676657615	0.186923428396341	0.125254160942137	0.2362456043761	0.383292225630799	0.34553281233664	0.325289870302356	0.331071552431051	0.361733797867765	0.347419514315572
0.012105085	0.014484463	0.020460339	0.039293729	0.019208099	0.010304182	0.009039148	0.00900373100000001	0.00960385499999999	0.00915101800000001	0.428388676657615	0.186923428396341	0.125254160656306	0.238673351689858	0.383292225630778	0.345532812297752	0.325289869690149	0.331071553429502	0.361054589339757	0.347332375875114
0.012186462	0.014563001	0.020583716	0.03962525	0.019333497	0.010424821	0.00911341	0.00907783200000001	0.00967578999999999	0.009222721	0.423669888459941	0.186923428396341	0.125235725880799	0.240951270145508	0.381136782182668	0.345259159400827	0.32575211545301	0.331262301393431	0.361043866063242	0.347925573595053
0.012277872	0.014630411	0.02069046	0.039960935	0.019420593	0.010502778	0.009190504	0.00915216000000001	0.00980402099999999	0.00929631400000001	0.425779581738269	0.153447738965713	0.125232903626247	0.242171132896993	0.381628667013681	0.339218006176671	0.306718271194494	0.293289155901264	0.30684341382623	0.309357627999145
0.012362909	0.014852958	0.020861639	0.040566689	0.019584008	0.010611263	0.009284559	0.00923924000000001	0.00988615199999999	0.00937687200000001	0.416805960287692	0.145421587719274	0.125230937597258	0.228284319444613	0.374434386136723	0.335728327414778	0.310257839743733	0.310890316739952	0.352777932909708	0.359781134688764
0.012461154	0.01506968	0.021006827	0.040906953	0.019702079	0.010739993	0.009461957	0.00939993800000001	0.010002709	0.00946855600000001	0.416805960287692	0.145421587719274	0.125230906413887	0.219215958181784	0.374434391661442	0.335728374886899	0.310258076702561	0.310894300608444	0.352852474305782	0.360620227281713
0.012559288	0.015097905	0.021179193	0.041277998	0.019819463	0.010859162	0.009626471	0.00955063000000001	0.010254684	0.00956877700000001	0.415226904884493	0.0739632686481815	0.00391248445492253	0.167502479765487	0.371482312079223	0.326449537412289	0.284148683287452	0.247991664382146	0.270073771298145	0.309923575505745
0.012634514	0.015214679	0.021294756	0.041575188	0.019911951	0.010938629	0.009701804	0.00965276700000002	0.010337053	0.00964414600000001	0.41522391149206	0.0739632686481815	0.00378829911329912	0.16750236962673	0.371481630506546	0.326449381126222	0.284146052750386	0.247958352209268	0.27006794426901	0.309945836498594
0.012761095	0.015240102	0.021434072	0.041900747	0.020050328	0.011033431	0.00978522	0.00974175100000002	0.010457394	0.00972460000000001	0.41522391149206	0.0739632686481815	0.00378829899286164	0.167502382182286	0.371481630506546	0.326449381126212	0.28414605273488	0.247958348730243	0.269646459938782	0.309943134753306
0.012859476	0.015340587	0.021578912	0.042197405	0.020180618	0.011138329	0.009888142	0.00983828500000001	0.010563779	0.00981835100000001	0.415514286530169	0.073709458832146	0.00372628312620835	0.165442114814036	0.372393891993946	0.327762106662448	0.285362266844683	0.247439241311387	0.262924529772104	0.282633269140029
0.01298424	0.015473553	0.021782077	0.042604565	0.020420244	0.011375828	0.010007059	0.00998651600000001	0.010694564	0.00997801900000001	0.415516497913114	0.073709458832146	0.00372529041918114	0.1654639807154	0.372396460635419	0.327763264812744	0.285361639895954	0.247439068065673	0.262915841529493	0.282618231448165
0.013102468	0.015574271	0.021974502	0.043034485	0.020563428	0.011494374	0.010132488	0.010100334	0.010806437	0.010098279	0.283200249156916	0.073709458832146	0.00372523915863145	0.208751697224631	0.24917758959045	0.224421263357101	0.217570369280678	0.22372866182601	0.262915833053153	0.284516913107335
0.013200226	0.015770067	0.022199206	0.043368844	0.0206719	0.011599535	0.010263899	0.010180133	0.01088375	0.010180931	0.282934611834605	0.073709458832146	0.00372488736316552	0.208656247154923	0.249096763686398	0.211498179385691	0.188238661870617	0.203460124395001	0.260682611038479	0.283639034802463
0.013284813	0.01585245	0.022347423	0.043669511	0.020760117	0.011673302	0.01033865	0.010254562	0.010959638	0.010254348	0.282935553171671	0.073709458832146	0.00372488170586598	0.208656241740207	0.249097886048231	0.211223300343686	0.187575785858351	0.202988958283656	0.260647008834666	0.283701105746972
0.013429754	0.016024662	0.022753363	0.044256824	0.021040687	0.011788787	0.010455883	0.010394815	0.011059699	0.01035118	0.282777998721967	0.0732103316118639	7.10291497053601e-05	0.208528178399042	0.2488144449376	0.210579131479263	0.185569797229067	0.200932668405175	0.259653622360038	0.275787855747783
0.013569276	0.016288992	0.023105534	0.044716232	0.021230805	0.01188933	0.010558539	0.010482189	0.011143516	0.010439457	0.282772269370901	0.0732103316118639	4.07934736045398e-05	0.20852788583535	0.248759031290558	0.210512123730389	0.185547815493457	0.200929760185787	0.259653379310902	0.275506591038002
0.013748527	0.016369405	0.023339239	0.045212169	0.021393261	0.01209261	0.010657689	0.010581535	0.011241003	0.010604988	0.241266836126826	0.0732103316118639	4.07935314129216e-05	0.154749544906062	0.218180982500009	0.191081997497484	0.176790323758968	0.199145465775512	0.259653379310671	0.273361282913457
0.013902236	0.01671262	0.023608109	0.045758205	0.021578674	0.012233159	0.010759632	0.010682035	0.011459281	0.010819498	0.240777683151221	0.0732103316118639	4.07934916493109e-05	0.155667209306394	0.218072690453734	0.191031016549608	0.176726350196483	0.19907021396945	0.2561740546959	0.272995575576113
0.013963475	0.016825884	0.023738572	0.046078853	0.021661358	0.012303297	0.01083457	0.010751992	0.011526887	0.010885945	0.240776678654066	0.0732103316118639	4.0793953400264e-05	0.155666878990888	0.2180726848528	0.191031080540091	0.176726356198795	0.199070205656104	0.256447041966291	0.272996861742118
0.014058551	0.016886807	0.023905282	0.04642061	0.021752021	0.012386955	0.010906423	0.010824594	0.011600469	0.010961741	0.240763913072853	0.0732103316118639	4.0794284232998e-05	0.15569583534726	0.218059836725157	0.191017004319914	0.176712241444307	0.199068594226209	0.256447842423826	0.272980631162951
0.014120888	0.016944866	0.024041902	0.046680728	0.021829728	0.012497055	0.011010189	0.010892565	0.011668863	0.011031552	0.226429504493455	0.0732103316118639	1.45165268148381e-06	0.239445239843075	0.20893605598315	0.18609747947607	0.175107263105458	0.198936868383884	0.256447843206031	0.272910598080889
0.014172048	0.016960264	0.024140796	0.046932234	0.021899419	0.012561167	0.011075615	0.010956511	0.011730199	0.011092191	0.225732753834836	0.067897988915831	6.94370492060878e-07	0.198089873949986	0.208411166178146	0.18583445725157	0.175042284660194	0.198934228165104	0.256447843206795	0.260500789981452
0.014277733	0.017039549	0.024262578	0.047250145	0.021983444	0.01267445	0.01115691	0.0110227	0.011800792	0.011263776	0.219973535944684	0.0658665407266758	6.92592149005393e-07	0.590611765839914	0.204418018583188	0.183238952918506	0.173628102547986	0.198316781729694	0.256447843206796	0.268939873837145
0.014386112	0.017146359	0.024419519	0.047521363	0.022080222	0.012744795	0.01122414	0.011091789	0.011891382	0.011330789	0.206354952467346	0.0658665407266758	7.2428832318801e-07	0.591720723358218	0.175274349054812	0.160489494884712	0.166359228201457	0.197702428544781	0.256447843206796	0.269480771589267
0.014462696	0.017340787	0.024569888	0.047867535	0.022180372	0.012822309	0.011329741	0.01116486	0.011999675	0.011447799	0.202394975084182	0.0658665407266758	7.25810877231697e-07	0.656116914806158	0.173085526785044	0.15966690790989	0.16621741383616	0.197698171860867	0.256447843206796	0.269481312818807
0.014587852	0.017367314	0.024705881	0.048121668	0.02230174	0.01296122	0.011398235	0.011273502	0.012065894	0.011512483	0.192412153967404	0.0658665407266758	6.87480892829719e-07	0.532417163446787	0.169293952274361	0.159496729280782	0.167682112559082	0.198942005432482	0.256447843206796	0.269487612246328
0.014697679	0.017500105	0.024909513	0.04855253	0.022558529	0.013075076	0.011498794	0.011368465	0.012221696	0.011672365	0.192412153967404	0.0658665407266758	1.01253062659197e-06	0.514887903538008	0.169293952296144	0.159496737051762	0.167682359389886	0.198943443829373	0.256447843206796	0.269487783069084
0.014782026	0.0175254639999999	0.025047333	0.048929855	0.022696454	0.013181049	0.0115738	0.011450844	0.0123011	0.011750369	0.192411680018465	0.0658665407266758	6.57666044406785e-07	0.53026962125919	0.16929387824055	0.159496731987846	0.167682359317479	0.198943443980366	0.256447843206796	0.269487784107901
0.014864178	0.017548494	0.025171343	0.049445875	0.022790933	0.013283585	0.011645369	0.011523268	0.012377642	0.011845397	0.18943446644597	0.066574042665193	6.64736215116269e-07	0.44803957199803	0.16818319011085	0.159836310299622	0.168356892339964	0.198389853173302	0.256447843206796	0.267557331618377
0.015084606	0.017805914	0.02535168	0.050157151	0.022932337	0.013422744	0.011739156	0.011641226	0.012467102	0.011951033	0.182996972473183	0.066574042665193	6.33815696634045e-07	0.440745246372712	0.162004440193265	0.155373818781093	0.166477620334525	0.198034134797596	0.256447843206796	0.267409144982821
0.015304944	0.018011749	0.025617582	0.051062184	0.023163814	0.013607647	0.011912342	0.011827588	0.012631733	0.012133694	0.179342572591599	0.066574042665193	6.01786416060374e-07	0.44071458608451	0.160683104963179	0.155074062923313	0.166454003695314	0.198032738596287	0.256447843206796	0.267467222336595
0.015469221	0.018069378	0.02586742	0.051650881	0.023451374	0.013751759	0.012060232	0.011943996	0.01275038	0.012276992	0.179342572591599	0.066574042665193	6.01653552873703e-07	0.440703877926869	0.160683104963118	0.155074062915758	0.166022904119385	0.198051451191389	0.256447843206796	0.267467642553991
0.015558772	0.018183541	0.026045149	0.052043544	0.023567265	0.013848083	0.012180412	0.01204818	0.012857244	0.012384995	0.172607529427887	0.066574042665193	5.98969472105467e-07	0.440788066341213	0.15648345133434	0.153054620869362	0.165563054129506	0.198033755038725	0.256447843206796	0.26745891434345
0.0157326	0.018221702	0.026267371	0.052477614	0.023876432	0.014023771	0.012282867	0.012145045	0.012960141	0.012504198	0.170386225523714	0.066574042665193	5.9987357344339e-07	0.434687630381204	0.154829932969353	0.151586686703319	0.163949823163219	0.195837940736919	0.256447843206796	0.267457670357269
0.015859089	0.018465076	0.026448795	0.052900212	0.024019702	0.014128702	0.012413238	0.01227365	0.013050868	0.012588526	0.17038616199422	0.066574042665193	6.04629708905721e-07	0.567979032785476	0.154824802002521	0.151563916742628	0.163891099597885	0.190444130852141	0.256447843206796	0.267450029688135
0.015964059	0.018622008	0.026646949	0.053250928	0.024300119	0.014215937	0.012501371	0.012359744	0.013127191	0.012667408	0.170407864156039	0.066574042665193	6.07197234958768e-07	0.569149801304881	0.154852153690253	0.151572292478001	0.163891687570692	0.1904171638071	0.256447843206796	0.26745025084772
0.016053182	0.018666561	0.026804464	0.053581207	0.024405302	0.014324406	0.012590405	0.012446368	0.013211057	0.012778293	0.169621031625785	0.066574042665193	6.06928507569708e-07	0.522604882680399	0.153421020903742	0.148675707201154	0.160124823851507	0.187999054616402	0.256447843206796	0.267450236653552
0.016126647	0.018688388	0.026930952	0.053957873	0.024496699	0.014396439	0.012672504	0.012518492	0.013279301	0.012846858	0.169522990498208	0.066574042665193	6.07304371519882e-07	0.513483279219121	0.153394050360812	0.148608029910618	0.159947778769241	0.187832618643802	0.256447843206796	0.267450234035213
0.016192846	0.018708007	0.027040269	0.054267614	0.024579447	0.014499442	0.012739161	0.012590291	0.013348638	0.012916615	0.169512123190373	0.066574042665193	6.07277149188102e-07	0.481248090197235	0.153392977719262	0.148607990019254	0.159947777671247	0.187832606174507	0.256447843206796	0.267450234016059
0.016317194	0.018814574	0.027194361	0.054564784	0.024674937	0.014572849	0.012827732	0.012677995	0.013438845	0.013012454	0.16848288066467	0.066574042665193	6.07272268245406e-07	0.481225505903822	0.152821399587997	0.148129678885697	0.159618978498872	0.187760361014913	0.256447843206796	0.267450010333541
0.016368139	0.018867419	0.027286066	0.054742293	0.024746497	0.014637579	0.012891327	0.012740784	0.013501741	0.013091957	0.143650295961041	0.0450924909257814	5.73204593656354e-07	0.485745848028352	0.124358278067852	0.114173910706103	0.109836896106646	0.127900218694227	0.175154187314742	0.218387795401461
0.016449272	0.018957326	0.027392999	0.054957301	0.024817411	0.01470279	0.012952512	0.012803804	0.013636203	0.013174294	0.141326567916851	0.044464722603417	4.85995948524288e-07	0.417910159146114	0.123853851869304	0.116968376612875	0.122224010689645	0.16547488278105	0.273933745431881	0.276764711951985
0.016577951	0.019064938	0.027536222	0.055244851	0.02496873	0.014862591	0.013125719	0.012961619	0.013737047	0.013266157	0.141089264841715	0.044464722603417	4.67336049867624e-07	0.482145689033057	0.123766583436714	0.116947292451976	0.11983945677221	0.165469930827031	0.27408358697711	0.279145064390525
0.016690982	0.01924158	0.027720089	0.055811273	0.02513204	0.014988783	0.013247651	0.013146631	0.013919407	0.013440624	0.140918800145653	0.044464722603417	4.66924799836064e-07	0.513049977930815	0.123710229978075	0.116937415318055	0.119830524328282	0.165469929619512	0.274083733334199	0.279160929233342
0.016785415	0.019405058	0.027854235	0.05618716	0.025238475	0.015076475	0.013365552	0.013233733	0.014000973	0.013523105	0.14023576888237	0.0418526127275	3.30376857432671e-07	0.476947186107194	0.122352593501004	0.112134509970061	0.104971779603444	0.134764570263155	0.218706358197914	0.243871378445049
0.017128037	0.019562888	0.028130516	0.056829577	0.025476363	0.015324901	0.013547511	0.013355975	0.014139584	0.013653863	0.140231007574926	0.0418526127275	3.35335468888494e-07	0.476868487035888	0.122421431144672	0.112782719376929	0.109127665947805	0.153684116604987	0.288328884012084	0.36158416510119
0.017298179	0.01969933	0.028351604	0.057453304	0.025658212	0.015493987	0.013758793	0.013499476	0.014272166	0.013784386	0.140227723214096	0.0418526127275	3.41413682457917e-07	0.478420506372063	0.122421165813882	0.112782712086675	0.109127692971639	0.153686372055857	0.28840745270093	0.362506259166666
0.017458665	0.019796029	0.028539622	0.057887663	0.025801257	0.015621076	0.013949426	0.013616094	0.014380894	0.01392278	0.140226127507093	0.0418526127275	3.35242669152645e-07	0.473768419987802	0.122420999743385	0.11278270636005	0.109127692945584	0.153686372292361	0.288407529435626	0.362511839521189
0.017531896	0.0198608379999999	0.028662079	0.058205756	0.025958578	0.015711163	0.014043992	0.013710138	0.014464603	0.014001718	0.140226127507093	0.0418526127275	3.44942603710071e-07	0.455696897147271	0.122420999743385	0.112782706360048	0.109127692945584	0.153686372292385	0.288407529510561	0.362511873263633
0.017765862	0.0198987769999999	0.028876028	0.058945411	0.026237953	0.015867414	0.014270599	0.01382433	0.014561253	0.014098243	0.140161048931191	0.0418526127275	3.24338812888708e-07	0.476858461472955	0.122401849140747	0.112779332436271	0.109127529571265	0.153686373004934	0.288407529510635	0.36251187344967
0.017880396	0.0199367999999999	0.029051458	0.059426467	0.026385868	0.015987464	0.014377581	0.013928035	0.014771468	0.014287481	0.139604495538349	0.0418526127275	3.31944493788255e-07	0.419781120238569	0.122103366081594	0.107404375736316	0.106703278331774	0.153672178523493	0.288407529510635	0.362511852685952
0.017972814	0.0200565999999999	0.029178392	0.059779538	0.02651231	0.016067959	0.014482377	0.014004866	0.014848668	0.014363416	0.139604495538349	0.0418526127275	3.88851125071615e-07	0.471925464109174	0.122103365931287	0.104164446115208	0.106474564806675	0.153672208699022	0.288407529510635	0.36251185305783
0.018047654	0.0201406919999999	0.029275141	0.060043293	0.026590804	0.016134662	0.014547459	0.014096921	0.014919582	0.014427602	0.139586146806809	0.0418526127275	3.68155532582741e-07	0.472805327440856	0.122099263181421	0.104087255804088	0.106476467886268	0.153672217640249	0.288407529510635	0.362511853124318
0.018113435	0.0202284179999999	0.029384182	0.060373352	0.02668453	0.016209399	0.014621078	0.014168768	0.015020353	0.01457742	0.139578966758835	0.0418526127275	3.87020277064333e-07	0.472800085415876	0.122098457219365	0.104087239795848	0.106476467249033	0.153672217656906	0.288407529510635	0.362511839162152
0.018190368	0.0202977089999999	0.029575054	0.060801962	0.026793581	0.016295413	0.014745732	0.014266961	0.015104935	0.014665748	0.139578760542888	0.0418526127275	3.99501642110283e-07	0.451604065927275	0.122098446367682	0.104087239583801	0.106476467241956	0.153672217656803	0.288407529510635	0.362511840019037
0.018243672	0.0203534759999999	0.0296771	0.060997753	0.026869299	0.016363338	0.014811778	0.014330611	0.015170052	0.014729662	0.139578760542888	0.0418526127275	3.7151882042328e-07	0.435051359506964	0.122098446367043	0.104087239583662	0.106476467241955	0.153672217656803	0.288407529510635	0.362511840030344
0.018296135	0.0203689449999999	0.029770412	0.061240058	0.026952148	0.016430148	0.014874454	0.014393904	0.015231912	0.014803775	0.139570116286724	0.0418526127275	3.71110662885369e-07	0.493982062277618	0.122100856947646	0.1040632152452	0.106455519979585	0.153669878049508	0.288407529510635	0.36251183825008
0.01834856	0.0204783799999999	0.029879678	0.061474709	0.027025974	0.016527623	0.014966559	0.014456558	0.015296272	0.014868053	0.139581029261831	0.0418526127275	3.73332056965589e-07	0.493982065939721	0.122113607473381	0.104063703117931	0.106454008891758	0.15366982643209	0.288407529510635	0.362511838150773
0.018407951	0.0205883799999999	0.029970703	0.061667047	0.027097276	0.016590846	0.015026194	0.014516211	0.015356736	0.014928207	0.131556785368262	0.0404436027682571	3.36976280550974e-07	0.468941677428294	0.112778867923786	0.094802034725165	0.104035868709234	0.15441084595004	0.288407529510694	0.361338357671718
0.018477389	0.0207212339999999	0.030155689	0.061927668	0.027187951	0.016689451	0.0151014	0.014658645	0.015494692	0.01513108	0.131556758792154	0.0404436027682571	3.49052576408371e-07	0.467448367148811	0.11277993732694	0.0948024919774196	0.104035812523193	0.154411123019058	0.288407529510694	0.3613320216408
0.018789565	0.0208743689999999	0.030420216	0.062707994	0.027353837	0.016835928	0.015246396	0.014781804	0.015647353	0.015245985	0.131556758562002	0.0404436027682571	3.58552618393863e-07	0.467448367148819	0.112779937317667	0.0948024919773111	0.104035812522902	0.154411123048135	0.290176746340761	0.361331983357132
0.019013004	0.0209325319999999	0.030652517	0.063368535	0.027593353	0.016994706	0.015395353	0.01495901	0.01578665	0.015371264	0.132469830538229	0.0404436027682571	3.50248962857415e-07	0.467272723032335	0.111266155055059	0.0943914388477869	0.10403452867972	0.154411120804318	0.290185476569771	0.361331983123216
0.019105635	0.0211542969999999	0.030804544	0.063688947	0.027782783	0.017174502	0.015522122	0.01506963	0.015873145	0.015456331	0.131887056407054	0.0404436027682571	3.52685247073526e-07	0.467236940838101	0.110963963941687	0.0943915313413139	0.104035360123008	0.154411129717265	0.290185485102201	0.361331973328772
0.019215383	0.0212908219999999	0.031010506	0.064209083	0.027923853	0.017353887	0.015633635	0.015283768	0.015995908	0.015578183	0.114835330889145	0.0325756781119394	3.22182797825234e-07	0.297560745720659	0.0899258641080498	0.0654728411303993	0.0542364005753684	0.0473446979856375	0.0362731691425715	0.0305994838361735
0.019305636	0.0214188149999999	0.031144363	0.064498355	0.028025939	0.01744336	0.015742057	0.015392757	0.01607887	0.015720312	0.114664111897313	0.0325756781119394	3.12908774865533e-07	0.296604340980975	0.0895934744842179	0.0653177432712707	0.0532875462225767	0.0417037443012858	3.5412201767772e-05	0.101664047065394
0.019356909	0.0214637839999999	0.031236664	0.064738855	0.028097034	0.017508101	0.015805962	0.015457709	0.016143795	0.015785258	0.11241140216777	0.0325756781119394	3.11800289030796e-07	0.295163167157422	0.0894750327959885	0.0653162032547913	0.0532875407033595	0.0417031910722164	2.57291369143275e-08	0.10223073994836
0.019407365	0.0215090219999999	0.031328289	0.064924533	0.028167586	0.017580614	0.01586915	0.015520449	0.016206522	0.015847783	0.111188486059261	0.0325756781119394	2.92667595760202e-07	0.295215213426529	0.0824941943920729	0.0643519883829969	0.0532550424812751	0.0417030371200616	8.82988634579299e-09	0.102234167164994
0.019459011	0.0215527919999999	0.031414754	0.06512669	0.028234914	0.017648824	0.015929077	0.015579928	0.016265377	0.015906958	0.104494391824922	0.0325756781119394	3.2504575310734e-07	0.295215158103402	0.0810537694873712	0.0642181580206395	0.053252468916152	0.0417030282001301	8.8636348159675e-09	0.102234187883761
0.019511813	0.0215971419999999	0.031517029	0.065363188	0.028303062	0.017774348	0.015992235	0.015640651	0.016325454	0.015967455	0.0967265847602333	0.0325756781119394	3.31625760882286e-07	0.277145078163592	0.0754072228244276	0.0590970680871622	0.0469404251369085	0.0330724560224387	2.21591699337335e-09	0.0388250578057684
0.019569202	0.0217121259999999	0.031611748	0.065566295	0.028379767	0.017840308	0.016054627	0.01570232	0.016391754	0.016029207	0.0951950775914418	0.0325756781119394	3.79080235812095e-07	0.277145077651165	0.0743616949124416	0.0581678817568717	0.0460218364073197	0.0319729595847527	2.54342271382281e-16	0.0309562741247371
0.019629919	0.0218419099999999	0.031722463	0.065826903	0.028489658	0.017915499	0.016382665	0.015778091	0.016468954	0.016097193	0.0946732176456676	0.0325756781119394	4.3917813094305e-07	0.274369644234728	0.0740891983986191	0.0579808192801333	0.0458108074480135	0.0317767451777517	4.3233405105055e-12	0.0323147182184414
0.019706733	0.0218644969999999	0.031845209	0.066167517	0.028592424	0.018027286	0.016468705	0.015860566	0.016550814	0.016230155	0.0945297865222307	0.0325756781119394	4.40807940558096e-07	0.270764197811237	0.0739988870871681	0.0579824767456699	0.0458115026556527	0.0317767349418347	4.32757606822737e-12	0.0323483612640013
0.019773425	0.0219304849999999	0.031947919	0.066455353	0.028672493	0.018097801	0.016543157	0.015943271	0.016619011	0.016299491	0.0944361522456527	0.0325756781119394	5.55265074186741e-07	0.301988244199828	0.0739769646561923	0.0579807545803918	0.0458115897255605	0.031776736033399	4.32757606822737e-12	0.0323485570495844
0.019848934	0.0220220709999999	0.0320865480000001	0.066757311	0.028804545	0.018181491	0.016634282	0.016091192	0.016697169	0.016399958	0.052163084678597	0.00342238895890166	5.06744792165236e-07	0.153065856763642	0.0337217056208868	0.0198383920848942	0.0108853036983763	0.00469611867007999	4.32759287211201e-12	0.029569584293743
0.020108298	0.0221749649999999	0.0323008090000001	0.067225516	0.029025852	0.018353496	0.016779275	0.016199083	0.016797826	0.016501211	0.0501959330848774	0.00342238895890166	5.06588290813341e-07	0.153262965263026	0.0329280933329205	0.0194769738589909	0.0108230948338427	0.0046921093927212	2.92982603602975e-12	0.0294811806702003
0.020381928	0.0223313439999999	0.0326097540000001	0.068123536	0.029261407	0.018567936	0.016957943	0.016348252	0.016954267	0.016664485	0.0479467365922828	0.00342238895890166	5.48032972211624e-07	0.153406172533728	0.0313086815698133	0.0185020818776932	0.0104726753570997	0.00462508953230471	3.81550790004421e-12	0.0294007335203382
0.020539169	0.0227699909999999	0.0328485530000001	0.0686053079999999	0.029486056	0.018716147	0.017090173	0.016486886	0.017089937	0.016789166	0.0336110107213679	1.22927009084197e-16	5.39577996627015e-07	0.15228891995691	0.0182042128437917	0.00974855047765523	0.00760252136151348	0.00460274777702493	3.81657499634798e-12	0.00821362006476966
0.020605174	0.0228365069999999	0.032957041	0.0688477959999999	0.029573108	0.018806863	0.017162307	0.01656543	0.017162268	0.016861471	0.027773622074016	1.25485764200037e-16	5.19091767998647e-07	0.150563691192173	0.0126364733819203	0.00648900682059963	0.00639875419137824	0.00471465032132056	3.81657499634798e-12	0.0109189004603193
0.020686597	0.0230040199999999	0.0330854330000001	0.0691206369999999	0.029694865	0.018906197	0.017255038	0.016654336	0.017249283	0.016953191	0.027772681863542	1.25485764200037e-16	5.18958128995531e-07	0.148231613328727	0.012636337418635	0.00648927061342702	0.00639879380576703	0.00471528245192514	3.81657499634798e-12	0.0112127648732888
0.020763223	0.0230293439999999	0.033254536	0.0694104709999999	0.029861565	0.019021727	0.017357095	0.016752355	0.017339331	0.017040851	0.0267640260550065	1.25485764200037e-16	6.18796351501646e-07	0.148137306022187	0.0113943848848247	0.00563660863999164	0.00640571136898644	0.00473046877887413	3.81657499634798e-12	0.00539707937926751
0.020816041	0.0231157699999999	0.0333505570000001	0.0696136709999999	0.029950035	0.019089635	0.017422089	0.016816799	0.017405806	0.0171346470000001	0.0261546809026937	1.22927009084197e-16	6.07082705836905e-07	0.148080968440748	0.011135430538756	0.00563294723956087	0.00644174620239237	0.00466005841498911	3.81657499634798e-12	0.00584800610744102
0.020864345	0.0231592429999999	0.033439757	0.0697831869999999	0.030018456	0.019153094	0.017482246	0.016877267	0.017465294	0.0171943360000001	0.0261456344067335	1.22927009084197e-16	6.01903309942712e-07	0.148080968391471	0.0111337902385651	0.00563291251549122	0.006441745635889	0.00466005210730473	3.81657499634798e-12	0.00585382919448079
0.020911972	0.0231737629999999	0.033527561	0.069969133	0.030087772	0.019215994	0.017576444	0.016948839	0.017526134	0.0172560700000001	0.0261456172053693	1.22927009084197e-16	5.97313113495776e-07	0.148078497905891	0.0111337883517978	0.00563291236800684	0.00644174562652511	0.00466005210654741	3.81657499634798e-12	0.0058538682333297
0.021001806	0.0232314839999999	0.033623859	0.070185836	0.030164395	0.019314923	0.017641417	0.017013715	0.017623199	0.0173336010000001	0.0261451712310385	1.22927009084197e-16	5.23599113028594e-07	0.148078497873314	0.0111142328996327	0.00563269329576408	0.00644174557622562	0.00466005210654519	3.81657499634798e-12	0.00585386849309645
0.021054946	0.0233159679999999	0.033719843	0.0703662809999999	0.030240483	0.019381784	0.017706335	0.017081141	0.017687444	0.0174175530000001	0.0261451712310385	1.22927009084197e-16	5.2383672588934e-07	0.148078497853014	0.0111141529790968	0.00563269256347551	0.00644174557572318	0.00466005210654513	3.81657499634798e-12	0.00585386849466863
0.021127678	0.023338249	0.0341226760000001	0.0706510289999999	0.030344024	0.019467856	0.017794451	0.017159188	0.01778729	0.0175353890000001	0.0261479894044661	1.22927009084197e-16	4.35502463675357e-07	0.148078498188287	0.0111141664882491	0.00563269390051186	0.0064417455756172	0.00466005210654512	3.81657499634798e-12	0.0058538684946786
0.021189403	0.0234126069999999	0.0343658630000001	0.0709304159999999	0.030433544	0.019543065	0.017866325	0.017275774	0.017859235	0.0176236160000001	0.0261479837245358	1.22927009084197e-16	4.35577421647091e-07	0.147845695242443	0.0111141309607314	0.00563267329989291	0.0042355306584473	0.00251376213020419	3.81657499634798e-12	0.00585386429518036
0.021245545	0.023430898	0.0344774590000001	0.0712115199999999	0.030540205	0.019751663	0.017947368	0.017348322	0.017939745	0.0176906270000001	0.0261479841932439	1.22927009084197e-16	4.38435118712687e-07	0.168788415396506	0.0111141148871147	0.00563266912575775	0.00357309767599993	0.00132023471230808	3.81657499634798e-12	0.00585386420282479


==> MATLAB/SuiteSparseCollection/results/ash85/res_over_iter.txt <==
k	rt_srk	rt_esrk	rt_hb_double_inexact	rt_hb_opt_beta	rt_hb_beta_0.1	rt_hb_beta_0.2	rt_hb_beta_0.3	rt_hb_beta_0.4	rt_hb_beta_0.5	rt_hb_beta_0.6	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	0	0	0	0	0	0	0	0	0	0	1	0.950631337749921	0.947167855154685	0.947430618737034	1	1	1	1	1	1
11	0.000365383	0.004159067	0.000481311	0.002233318	0.000563095	0.000375539	0.000251481	0.000288472	0.000314812	0.000335394	1	0.831689865393187	0.843051151460307	0.841954767853505	1	1	1	1	0.966761689389622	0.897995833726282
21	0.000555871	0.005380243	0.000734638	0.003054025	0.000911947	0.000617491	0.000396403	0.000419718	0.000501087	0.000541094	1	0.746065409956967	0.769128562233162	0.736368019487408	1	1	1	1	0.955756765904302	0.859509840587122
31	0.000831502	0.00662614	0.001332732	0.003750225	0.001400208	0.000834505	0.000671832	0.000731879	0.000689112	0.000687374	1	0.711559974920094	0.804241118670538	0.69441463978734	1	1	1	1	0.955746118117332	0.859271297733724
41	0.001063972	0.007574202	0.001529116	0.004483553	0.001647385	0.00096192	0.000843627	0.00096867	0.000858415	0.000840439	1	0.641886720703299	0.778589967223409	0.683624990065193	1	1	0.978169305995375	0.924822446353141	0.753870701080612	0.602604725485445
51	0.001168364	0.008041174	0.001689998	0.004904405	0.001799905	0.001086565	0.000970092	0.001091417	0.000998617	0.000965444	0.991027539467587	0.679406476522692	0.676583404488375	0.681686914491306	0.963530199938234	0.925300108246513	0.839311904383346	0.748516335740418	0.671959706286144	0.584117266354528
61	0.001265154	0.008377436	0.001861752	0.005364281	0.001923518	0.001187466	0.001068002	0.001189374	0.001097126	0.001062999	0.95008033051582	0.621963097831024	0.715692136787872	0.668540239273502	0.901207011222202	0.819948044475971	0.749731627268489	0.678170430344901	0.582400087883436	0.546611797114763
71	0.001387793	0.008876436	0.001997096	0.005792883	0.002108857	0.001355139	0.001169316	0.001317085	0.001196501	0.001161275	0.849554550457617	0.601376740300015	0.673410308797614	0.664418049964102	0.745716150778202	0.657076948854663	0.609814146416052	0.584029297001765	0.560448946804228	0.55481823769356
81	0.001489997	0.009414134	0.002144108	0.006273866	0.002253824	0.001490989	0.001326798	0.001440271	0.001318213	0.001279156	0.804420561913135	0.592592392115834	0.656219375062049	0.668546222860852	0.712789944543315	0.639709626178371	0.602209523609765	0.579753913370212	0.557684941243766	0.551367352092389
91	0.001591199	0.009790574	0.002326226	0.006736758	0.002504315	0.001636438	0.001560558	0.001578976	0.00153503	0.001428933	0.608391547786689	0.239256441409781	0.205927840775544	0.392014889773694	0.583576668706326	0.576911784823593	0.57072632805053	0.596500810564895	0.595665284477445	0.556083854301186
101	0.001679706	0.01045459	0.002473323	0.007082893	0.002673164	0.001751597	0.00166168	0.001676685	0.001632682	0.001530109	0.609137577252889	0.237800099840946	0.174428291763395	0.346219638652266	0.565883418201668	0.533417975484751	0.545562102448974	0.607559690342615	0.601693922842899	0.506870937472093
111	0.001984159	0.011209687	0.002820816	0.007779787	0.002912147	0.001903243	0.001801032	0.001836959	0.001859375	0.001708163	0.583486894808792	0.228036947415409	0.18237089171615	0.320290476001092	0.549984321787982	0.52969593966734	0.536298493198844	0.550359574583103	0.529198655594166	0.483606420463847
121	0.002163731	0.011991713	0.003106762	0.008732214	0.003400267	0.002137991	0.002064473	0.001998898	0.002050757	0.001886686	0.588167736678994	0.181316458994385	0.132192586151456	0.249196541052635	0.561218779525654	0.542648785018066	0.529113920837293	0.512783469027833	0.439493956064167	0.29731483068607
131	0.002401688	0.013405232	0.003493267	0.00970014	0.003717653	0.002486943	0.002297552	0.002250245	0.002245115	0.002166234	0.567352167487018	0.153692000339955	0.0965634788934866	0.233357945421062	0.546494429564388	0.530275388080978	0.522295717713096	0.489666871987288	0.436913494434518	0.309166148684555
141	0.002518549	0.013863846	0.003813508	0.0101744	0.003938845	0.002741612	0.002483847	0.002562723	0.00244862	0.002420394	0.537694938585241	0.132350268654937	0.116577140394387	0.230404705604072	0.530140826298569	0.523281222718597	0.489091408562278	0.473731637986029	0.432962567704661	0.321920649363963
151	0.00266934	0.014187877	0.004001217	0.010618352	0.004130156	0.002884129	0.002630979	0.002706573	0.002644567	0.002552006	0.525958936093688	0.109967661256144	0.0792352078219325	0.199515031028753	0.522527772669792	0.517875037772463	0.483459876133903	0.465370016388428	0.395490319039331	0.292426131817168
161	0.002830113	0.014709158	0.004140876	0.010940042	0.004265581	0.00299641	0.002738215	0.002834018	0.002748874	0.002656052	0.514039283624021	0.0924062797910044	0.0725134888169896	0.19001144131219	0.506887472365176	0.492605211908758	0.462960329361505	0.428849768376936	0.350541334764725	0.292261069941857
171	0.002901571	0.014968425	0.004259806	0.011186671	0.004366621	0.003089719	0.002826411	0.002923425	0.002837286	0.002744463	0.531858431123781	0.0991840616388239	0.0727666832613848	0.178181233561299	0.51922544487979	0.49341516528942	0.467003962529039	0.422888552460236	0.335633461678173	0.271550183312538
181	0.002970777	0.015227263	0.004375567	0.011430843	0.004465538	0.003177237	0.002913145	0.003008882	0.002921514	0.002829989	0.521953071611682	0.0997386674524979	0.0685136918486268	0.143802096740174	0.512906724311586	0.482266910168457	0.4252763701995	0.387389916038123	0.315251647973061	0.256118299676102
191	0.003079411	0.015471812	0.004507282	0.011694515	0.004580278	0.003263783	0.003000668	0.003094666	0.003038603	0.002914154	0.533981529144449	0.0969458251867863	0.0758201578454121	0.133983472847564	0.525022322318463	0.476863738064935	0.418263058812107	0.374786559716688	0.29316296853817	0.215343038105101
201	0.003146072	0.015762644	0.004615677	0.011837807	0.004673286	0.003346656	0.003080322	0.003174924	0.003117454	0.002993149	0.510423902987217	0.0736646577494227	0.0548110330039082	0.148190202033346	0.499564628953986	0.438089351708609	0.376721486944555	0.322494701375208	0.250222371251207	0.187203120460696
211	0.003224087	0.016025291	0.004728105	0.012182782	0.004775431	0.003433745	0.003159515	0.003254601	0.003242504	0.003077366	0.505441639469003	0.0711157803442322	0.0696753610550464	0.157550358320793	0.496779720447704	0.435590854066105	0.37307483683054	0.307038864648489	0.245201293107431	0.187441335965154
221	0.003311535	0.016275151	0.004864889	0.012460009	0.004886375	0.003530024	0.003251804	0.003347685	0.003335367	0.003168998	0.509133712121893	0.0703025565207979	0.064360813021477	0.144406524030318	0.497950884714559	0.43719818578587	0.374572898667164	0.308242729345063	0.245521395082371	0.186852192711741
231	0.003394589	0.016528966	0.005020844	0.012714187	0.005045355	0.003645155	0.003406112	0.003552299	0.003433675	0.003263525	0.516890476157181	0.0676372193279747	0.0402323560624232	0.0925701577777458	0.506122174109206	0.438632582590597	0.350398655730938	0.293888998163865	0.242098426039125	0.174072988536757
241	0.003476848	0.016959729	0.005154189	0.012985041	0.005169846	0.003749802	0.003509077	0.003654085	0.003529908	0.003359986	0.518794149177389	0.0495301403896707	0.0513320901620333	0.0915878525067925	0.510405792301685	0.424788103715699	0.349622601891103	0.296848257344007	0.24000070032876	0.171397200216599
251	0.003549203	0.017211415	0.005274422	0.013212434	0.005272862	0.003842701	0.003599903	0.003761103	0.003619513	0.003451301	0.518042928938042	0.0509915618510998	0.0337618954373168	0.0861234153414663	0.501051702110086	0.413903023123725	0.343789129911927	0.294417681656456	0.239094757567547	0.171763089610915
261	0.003643466	0.017389488	0.005432287	0.013778749	0.005402665	0.003950434	0.003703701	0.003859865	0.003708823	0.003541097	0.456385016353933	0.0392087952995495	0.0292842986537536	0.0859672080907568	0.428450664215482	0.357725790418994	0.30183315396216	0.256084010173298	0.220646853023382	0.169227115426474
271	0.003773961	0.017895533	0.005626912	0.014124636	0.005563608	0.004064659	0.00383105	0.003989705	0.003818188	0.003651869	0.481021571919482	0.0288139883665329	0.0210131408750859	0.0577250970276753	0.432823729962066	0.358977999331828	0.299342953024453	0.247202070372965	0.20436374262565	0.151672994773327
281	0.003979933	0.018388849	0.005869461	0.014909376	0.005808734	0.004223329	0.003962897	0.004125419	0.003965988	0.003797229	0.472721730946242	0.0289245952834438	0.0195877329079884	0.0533162287965049	0.427525198873866	0.356599495181636	0.299455120616732	0.248897872526136	0.207420961219309	0.154834806911925
291	0.004463494	0.018972896	0.006240879	0.015646809	0.006114916	0.004404884	0.004155948	0.004340056	0.004297119	0.004101974	0.477053328338582	0.0262101063896509	0.0185114764790235	0.0511874299363603	0.42811368305056	0.355899878495281	0.297130531629813	0.245649742610551	0.205246971435751	0.152835138518209
301	0.004668929	0.019529292	0.006543475	0.016157326	0.006510369	0.00478635399999999	0.004483095	0.004539697	0.00447779	0.004310088	0.434775956855033	0.0280380969940547	0.0161445586540505	0.0167298313820464	0.378923081632399	0.320080508637057	0.272059019515122	0.229707374107676	0.190226036228395	0.140416868201168
311	0.004774862	0.020107554	0.006805308	0.016600229	0.006724858	0.00493557399999999	0.004626007	0.004690265	0.004625307	0.004479353	0.421296270822589	0.0330259607106109	0.016089648681978	0.0164093901182824	0.372230095901339	0.323766554458042	0.277261245494644	0.234851664791575	0.204093435752599	0.166994837454191
321	0.005018481	0.020538558	0.007332874	0.017217177	0.006992517	0.00511176599999999	0.004826451	0.004851014	0.005002741	0.004878515	0.376946106471832	0.030111893038743	0.0151211540047232	0.0150347920860291	0.31798231262998	0.277052960286394	0.236014544069009	0.198138921340885	0.168984263074253	0.145418852949081
331	0.005182004	0.021202715	0.007701013	0.017990563	0.007282645	0.00540498799999999	0.005065255	0.005013503	0.00512794	0.005018683	0.376717089083355	0.030111893038743	0.0107260491830308	0.0175266964579873	0.317798397420718	0.277132097340914	0.236035886619275	0.197919360545314	0.1682655878097	0.1443151452701
341	0.00529393	0.021277779	0.007994728	0.018407525	0.007518916	0.00554966899999999	0.005196322	0.005160693	0.0053379	0.005170744	0.372159839665924	0.0184778914687682	0.0106206975537555	0.0141659361737437	0.320434491219677	0.271803410529482	0.22903551136938	0.186913914558618	0.13847275048756	0.096202456742074
351	0.005367156	0.021491464	0.008125555	0.018504747	0.007634236	0.00565958399999999	0.005320621	0.005266601	0.00544085	0.005276188	0.354461754154544	0.0195366426143918	0.010843206486922	0.014232509946786	0.307336563811969	0.261953095554872	0.220580223813837	0.180011367367526	0.132029939978224	0.0944982035716317
361	0.005447959	0.021756972	0.008265198	0.018850773	0.007751935	0.00577508499999999	0.005430932	0.005370601	0.005547987	0.005443872	0.34678870584749	0.0187037246963284	0.0108925018135194	0.0143601504039605	0.298317091567707	0.256790844337225	0.209099872911418	0.175353597233614	0.134462496371497	0.0891819087398114
371	0.005618337	0.022344208	0.008414622	0.019140314	0.007922414	0.00588966799999999	0.005552274	0.00548392	0.005661421	0.005554024	0.309353890543275	0.0133577046184537	0.0103610767603124	0.0143347733296151	0.267075226190447	0.230064025945811	0.192270047878056	0.160576358026545	0.122127444972976	0.0810713903185894
381	0.005710365	0.022735748	0.008556036	0.01928846	0.00806624100000001	0.00601209099999999	0.005666013	0.005620746	0.005783387	0.005671823	0.296454280462033	0.0118300155678988	0.0105719431136819	0.0140714791438897	0.25474166783517	0.216289721203718	0.180377795952437	0.14950039215486	0.111909118969459	0.075266015872859
391	0.005806505	0.022988225	0.00868667399999999	0.019498152	0.008175235	0.00610763499999999	0.005797445	0.005718472	0.005900295	0.005784434	0.26839478548949	0.0124233338808886	0.0106780361922592	0.0155361597565577	0.235539235141651	0.203927383178548	0.16890835367347	0.140860397700531	0.111607635148494	0.0771980826890663
401	0.006146423	0.023893113	0.009015036	0.020116146	0.00871097200000001	0.00650825899999999	0.005982852	0.005961033	0.006135732	0.00609527	0.22614897262091	0.0120539096308388	0.00967176870104823	0.0111253852626109	0.194170689303476	0.171156713934967	0.146428593569816	0.117849891682024	0.0929310305155628	0.0654013459581431
411	0.006305568	0.02430791	0.00923583499999999	0.020362057	0.00891519200000001	0.00672553999999999	0.006134426	0.00610168	0.006276627	0.006253044	0.218468992444786	0.0134567806817608	0.00961228552269259	0.0110091853051864	0.187731359563724	0.164823031445222	0.141163279360357	0.115980925528899	0.0918078487043087	0.0658744880729247
421	0.006483914	0.024812844	0.009432539	0.020585218	0.00908598000000001	0.00689382099999999	0.006265726	0.006269278	0.006402918	0.006408321	0.213351281351239	0.00688085490869704	0.0104643543481014	0.0102435078700526	0.176197443821218	0.148840438177105	0.124545487773128	0.100705238429257	0.079915516558707	0.0571847320424428
431	0.006560055	0.025163948	0.009602375	0.020778261	0.00923237600000001	0.00702464799999999	0.006363894	0.006366604	0.006517678	0.006524962	0.218864804606791	0.00570194483141662	0.00481377902855409	0.00938725371082926	0.181493188089913	0.153378023150587	0.126211279057557	0.0993470720728752	0.0765997404687769	0.0532680129597074
441	0.006658125	0.025433508	0.00979046	0.021107976	0.00937973600000001	0.00713552199999999	0.006471815	0.006477489	0.006625681	0.006626045	0.196000775776625	0.00514067973146073	0.00264952928112927	0.00777007842708371	0.165153100772269	0.142315461305652	0.117225455144394	0.0928157107294844	0.0691341256518211	0.0489720697414253
451	0.006743244	0.025798439	0.009943532	0.021293219	0.00950243200000002	0.00724566899999999	0.006594767	0.006616438	0.006735913	0.006792767	0.196373242576533	0.00505795612913485	0.00196493132356203	0.00737356814440813	0.165813395573106	0.143278778232246	0.118917650298834	0.0955961186599615	0.0728926427178304	0.0508590617806697
461	0.006952564	0.026296601	0.010197067	0.02162363	0.00975460500000001	0.00741945999999999	0.006765031	0.006824783	0.006925884	0.006996528	0.190831384924906	0.00511900544196988	0.00189232992903381	0.00682418447104123	0.162103153644664	0.139330129190995	0.116597838578239	0.0956409796791521	0.0767092079733925	0.0559316677921884
471	0.007132211	0.027186287	0.010490536	0.021960035	0.010068111	0.00760588799999999	0.006955209	0.006995855	0.007107552	0.007159642	0.188206312538082	0.00592691897742479	0.00172831193784602	0.006324463104635	0.160361716880873	0.138491242128652	0.11522117247919	0.0938839544134232	0.0740481741422667	0.0533145516298189
481	0.007224458	0.027431985	0.010651893	0.022128796	0.010255524	0.00774607499999999	0.00707996	0.00711558499999999	0.007239378	0.007321021	0.185463923705248	0.00545267492590006	0.00214589245827077	0.00608299062034704	0.157250809367864	0.133886962527364	0.109312881771973	0.0846306902420768	0.0632019994986599	0.047681523308424
491	0.007289443	0.027830553	0.010764665	0.022311837	0.01041643	0.00783892299999999	0.007185037	0.007201656	0.007325891	0.007420843	0.179748631836665	0.00447950290752864	0.00217122792435301	0.00601767971333254	0.151169446365473	0.128142435843677	0.105022087725617	0.0826329198149541	0.0630141121123855	0.0479763720297672
501	0.00737825	0.027976686	0.010904187	0.022409628	0.010566708	0.00793473599999999	0.007291281	0.007294403	0.007438326	0.007510625	0.172109274856924	0.00415862396135273	0.00186156299613182	0.00417457279057063	0.1484344998261	0.126110592059963	0.102782699504032	0.0778092754573836	0.0561496377773758	0.0422669871035682
511	0.00745452799999999	0.028271619	0.011052485	0.022636915	0.010686734	0.00804323999999999	0.007401463	0.007397251	0.00755524999999999	0.007644342	0.178225746450512	0.00382523242698867	0.00187892150361431	0.0039738420476205	0.153859161898951	0.129686977618435	0.105263783909254	0.0790779046421543	0.0559309904537363	0.040928999476667
521	0.00757077399999999	0.028645384	0.011183818	0.022935279	0.01084667	0.00815200999999999	0.007511684	0.00751079	0.00775055199999999	0.007745243	0.160288118067274	0.00317469717027952	0.0010974378328532	2.19067725949939e-11	0.138965257042963	0.118197018856294	0.0968534275645197	0.0729301296727749	0.0521578275711644	0.0396662022735142
531	0.00776016699999999	0.029095716	0.011486464	0.023361634	0.01107026	0.00840078299999999	0.007729206	0.007760671	0.00790912199999999	0.007929145	0.161349370614303	0.00352140120747067	0.00105438393531694	1.69130336383369e-11	0.140499115166634	0.119364840711808	0.097914877601168	0.0736996304282449	0.0520027783461798	0.03909260972191
541	0.008039225	0.029727967	0.011790114	0.023665735	0.011325833	0.00864404599999999	0.00791411	0.007906135	0.00806542499999999	0.008096091	0.16430795666061	0.00306238683839484	0.000575914526178247	1.67086764228307e-11	0.14421440028349	0.123484551029756	0.101755973486014	0.0766428609291635	0.05401717381421	0.0397565539692976
551	0.008121002	0.030054589	0.011923856	0.023734391	0.011477652	0.00878143999999998	0.008030042	0.008015262	0.00817599699999999	0.008203838	0.162463382104833	0.00221996595147146	0.000346209621212988	1.52204399013032e-11	0.141495761669545	0.12067032866803	0.0981554220820564	0.0733334906553049	0.0515203003731664	0.0386163866418412
561	0.008242879	0.030221747	0.012147402	0.023801673	0.011593262	0.00887422299999998	0.008123692	0.00811148	0.00827147399999999	0.008293592	0.161772781834673	0.00213805630451251	0.000365339388093357	1.52098904353352e-11	0.140910558401172	0.11924649453889	0.0966181050327346	0.0720645057813179	0.0507402062268984	0.0383290103575111
571	0.008326457	0.030634441	0.012273543	0.023871173	0.011717007	0.00898702299999998	0.008235447	0.008225877	0.00838427599999999	0.008411191	0.14835502022533	0.00174539945444404	0.000318853412714508	1.40108314413152e-11	0.130022179673695	0.112611937223388	0.0900897163624558	0.0657040034777431	0.0467152760121315	0.0372788353451355
581	0.008396095	0.030880974	0.012387378	0.023957581	0.011824014	0.00908179299999998	0.008322754	0.008312892	0.00847303099999999	0.008501567	0.1383545597556	0.00147507648955554	0.00017798527629684	1.33549944990615e-11	0.120934667325677	0.104065015035193	0.0837626416449679	0.0614444278952361	0.0456531043731134	0.0372758596774394
591	0.008468748	0.031073319	0.012487406	0.024010809	0.011908904	0.00918812199999999	0.008397712	0.00838734799999999	0.00854703399999999	0.008575516	0.131293707799085	0.00137977110300369	0.000184784921249183	1.17103619662913e-11	0.114811185542493	0.0984630527995972	0.0787146215206246	0.0575599559282236	0.043196391222519	0.0367965907590153
601	0.008529018	0.031240102	0.01258753	0.02406375	0.011993047	0.00926401599999999	0.008472797	0.008460723	0.00862061399999999	0.008648209	0.133586157864106	0.00155286572240188	0.000145422961065856	1.17277078132416e-11	0.116892314140392	0.0999120179057095	0.0802647203311313	0.0592314241883592	0.0440706798037216	0.0369382338937464
611	0.008591247	0.03167909	0.012694339	0.024146817	0.012085226	0.00935518399999999	0.008582924	0.008540025	0.00869844599999999	0.008724795	0.1338570807152	0.0015124546648577	0.000183140952934377	1.17424069595527e-11	0.116070974329805	0.0986137227316464	0.0784262327601566	0.0570879299250115	0.042889903070195	0.0366561906581
621	0.008703537	0.032173498	0.01301504	0.02432347	0.012257328	0.00951949599999999	0.008825707	0.00880155	0.00889056599999999	0.008894699	0.131701729102053	0.00137795412643894	0.000103271956528413	1.17413353547006e-11	0.114420828143626	0.0974910078038425	0.0781829728971107	0.0573689721513632	0.0429665454371093	0.0366609213481817
631	0.008847039	0.032949835	0.013368016	0.024469047	0.012581697	0.00970991499999999	0.009066077	0.008972042	0.00907969199999999	0.009071544	0.130791334947769	0.00132167825689107	0.000104518858406778	1.1762836194467e-11	0.113128925284395	0.0960631560876255	0.076761704767452	0.0561348365020791	0.042502252880946	0.0365430467216797
641	0.00893145099999999	0.033185259	0.013497531	0.02456667	0.012703919	0.00982359299999999	0.009172293	0.009079255	0.00918774699999999	0.00917684	0.128671458143512	0.00146694311227693	0.000116509056816088	1.12117608000797e-11	0.111097668154868	0.0943464510231953	0.0757852210698675	0.0562487694348203	0.0426007526094409	0.0365190580541627
651	0.009010238	0.033563584	0.01364309	0.024643672	0.012852474	0.010023072	0.009300963	0.009229427	0.00932411599999999	0.009290775	0.120455403958345	0.00119367460700842	7.00597694244546e-05	1.06516754296718e-11	0.10521207606175	0.0901086200993744	0.0730256020716994	0.0547298357667699	0.0419468477218511	0.0363950724366022
661	0.00910051499999999	0.033828854	0.013761646	0.024730917	0.012966192	0.010124291	0.009412545	0.009330294	0.00940431699999999	0.009370971	0.119701016348436	0.00108109924583739	5.70903388771562e-05	9.3270013050608e-12	0.103985442579742	0.0883632430315415	0.071101205104195	0.0535040383763824	0.041508224520523	0.0364227634360347
671	0.009224409	0.034091128	0.013885544	0.024879345	0.013096622	0.010230648	0.009528538	0.009425554	0.00949686599999999	0.009477876	0.119204411772261	0.000844158335877858	5.32975865344772e-05	9.32681199839061e-12	0.104061186348115	0.0881193411862779	0.0703680736704996	0.0526881069450688	0.0412345310149241	0.0362536796350939
681	0.009291688	0.03437931	0.014005219	0.024940109	0.013227902	0.010324994	0.009624064	0.009525923	0.00959279799999999	0.009580641	0.118270321163807	0.000899414062775271	3.46838588448847e-05	9.32662813004629e-12	0.103660699862489	0.0885957721032021	0.0714439191457052	0.0535752893511105	0.0416432808065926	0.0363037308312342
691	0.009358129	0.034535898	0.014114284	0.024999927	0.013321221	0.010409202	0.009736881	0.00960939799999999	0.00967705199999999	0.009662011	0.116901025803049	0.000854829301600935	4.44925563905545e-05	8.25913806984769e-12	0.102558172496366	0.0877941575591471	0.0710180344647332	0.0536894209589841	0.0419507383281507	0.0364351680476909
701	0.009441971	0.034694376	0.014319473	0.025077769	0.013468835	0.01051161	0.009830852	0.009735288	0.00976973499999999	0.009765531	0.116879223088656	0.000848000252913508	3.73205666992334e-05	7.95585324091277e-12	0.102554894562508	0.087752426358389	0.0709795625541734	0.0536997324520271	0.0419522380162775	0.0364472591002556
711	0.00962907399999999	0.035421393	0.014588811	0.025214518	0.013793591	0.010749809	0.009999381	0.00994622	0.010015567	0.009951207	0.12146707466628	0.000654159975552226	2.47885090089653e-05	7.90361733497189e-12	0.107265745507939	0.0923678020818361	0.0747350254869996	0.0563077774545128	0.0426945803214947	0.0363508521665407
721	0.00974823699999999	0.035936487	0.014810497	0.025361749	0.01404332	0.010924559	0.010366713	0.010116843	0.010186432	0.01010024	0.10096818090937	0.000639975831231352	1.8697252170983e-05	7.43298359855017e-12	0.0885517916481004	0.0766886793631998	0.0625856459040981	0.048686338859352	0.03952531667965	0.0355901970100242
731	0.00984692299999999	0.036415819	0.015095927	0.025471331	0.014269925	0.011084871	0.010477005	0.010234886	0.010330861	0.010237182	0.10144689330845	0.000564600580975927	1.31933758747169e-05	7.04423663167143e-12	0.0876250829642549	0.0745438493764693	0.0598634605888823	0.0464289549353014	0.0382757616285532	0.0354185066451611
741	0.00998419699999999	0.036882891	0.015317643	0.025561664	0.014428324	0.011225314	0.010607234	0.010366292	0.010468378	0.010454861	0.102323799005903	0.000537639910554559	1.0215512530952e-05	7.04418826171324e-12	0.0880830826433387	0.074539922262772	0.0593850304421117	0.0457691586103418	0.0380632841572935	0.0354815880967069
751	0.010056084	0.037154303	0.015448374	0.025626721	0.01455234	0.011336208	0.010721266	0.010481917	0.010579432	0.010564475	0.101031963074252	0.000520684976646093	1.04130860413986e-05	7.04414291110614e-12	0.0867943234915157	0.0734997272547335	0.0587165727786191	0.0455300628634491	0.0379472902714792	0.0354558564979038
761	0.010124759	0.037443554	0.015673969	0.02570891	0.014718266	0.011433057	0.0108315	0.010572007	0.010668784	0.010683677	0.0926681478889949	0.000514075347491612	1.03566996791643e-05	7.04412291361411e-12	0.0792617143257814	0.0670674327187276	0.0541663863524175	0.0437190214160123	0.0375406128505305	0.0254264093374859
771	0.010289591	0.037834898	0.015840213	0.025795336	0.014873775	0.01165295	0.010959646	0.010715108	0.010830333	0.010806389	0.091722292050588	0.000468720808587436	1.0488295096779e-05	7.04410596514489e-12	0.0781226406718035	0.0657245922586902	0.0527738813352176	0.0420429746332661	0.036970774750348	0.0168547248560179
781	0.0103937	0.0381917709999999	0.015987274	0.025917761	0.015023952	0.011778635	0.011086944	0.01083929	0.011001766	0.010941376	0.0944172125130787	0.000487764662280592	1.01333961224204e-05	6.30038885346525e-12	0.080582698247821	0.0678430425790235	0.0542646691736536	0.0429977182052805	0.0371928845550169	0.0145505162734807
791	0.010479687	0.038572135	0.016151401	0.026006073	0.015165419	0.01197619	0.011244114	0.010952573	0.011117139	0.011059162	0.087320126835989	0.000487764662280589	1.14542241579673e-05	6.30035247627981e-12	0.0743745412929993	0.0626627636549788	0.050839988531217	0.0413725148789668	0.0367282475288981	0.0179386384719602
801	0.010549735	0.038679291	0.016265064	0.026073677	0.015270769	0.012066405	0.011329587	0.011141043	0.01131709	0.011152391	0.0780593167889234	0.000444124102245847	8.83889316621599e-06	6.10346219865408e-12	0.0660559035306086	0.0554464020392876	0.0456817996687361	0.0388399070621845	0.035954836395207	0.017919073600385
811	0.010620513	0.039053872	0.016371844	0.026131394	0.015387776	0.012152081	0.011412284	0.011269058	0.011401429	0.011245947	0.0756898278464595	0.000379551183432959	2.97656848911599e-06	5.19102388640681e-12	0.0646553405124635	0.0547044181204015	0.045394565047293	0.0388039045349998	0.0359273836502424	0.0114877052888814
821	0.010701348	0.0394139809999999	0.016495197	0.026189902	0.015509635	0.012238	0.011526077	0.011375116	0.011488665	0.0114029	0.0756680665234042	0.000358008768113441	3.14145941549107e-06	5.19101511660823e-12	0.064720667527685	0.054808632366905	0.0455950365107488	0.0388929362121397	0.0359498130353883	0.0120042201212026
831	0.010840284	0.0396343499999999	0.016756715	0.026305543	0.015692427	0.012371183	0.011866699	0.011552515	0.011639917	0.011793998	0.0757061397408212	0.000286326261641612	3.22094866062053e-06	4.57358645197818e-12	0.0655838070794867	0.0561981883079407	0.0463038339958721	0.0391022334635029	0.0361956408805512	0.00974904847468886
841	0.010983893	0.0401052439999999	0.01689843	0.026391039	0.015860668	0.012512953	0.011970888	0.011658467	0.011765396	0.011896861	0.0737399568519168	0.000304741786227324	3.73423086448126e-06	3.89336357578175e-12	0.0638661343494315	0.0548350998032605	0.0455335531683556	0.0387980385048977	0.0361002111384578	0.00929751975069899
851	0.011046174	0.0402027019999999	0.017029612	0.026503261	0.015975013	0.012620943	0.012080629	0.011754493	0.0118783	0.01198103	0.073330065903633	0.000273034898554627	3.73084154868415e-06	3.89334155655294e-12	0.0632705012509448	0.0540264439553697	0.0450803639880407	0.0386887494665408	0.0359462363285875	0.00917777352417569
861	0.011113559	0.0403328729999999	0.017145215	0.026581031	0.016089926	0.012722405	0.012210931	0.011890646	0.012004657	0.012093428	0.0707859951201831	0.000281213563630144	1.65008375964402e-06	3.89479451577036e-12	0.0609524469025341	0.0520475999219087	0.0436937228032266	0.0380524123307266	0.0357251823055778	0.011851280458411
871	0.011205648	0.040655993	0.017320413	0.026660885	0.01623183	0.012841052	0.012424475	0.012091526	0.012124243	0.012205056	0.0692583212581471	0.000263690685877499	1.648754620493e-06	3.89477689964713e-12	0.0598020840520343	0.0511599788437374	0.0432469406050408	0.0377914724782534	0.0357200038244513	0.011950252185459
881	0.011274948	0.0410245279999999	0.017441511	0.026727545	0.016364758	0.012937102	0.012519356	0.012181701	0.012213851	0.012317605	0.0665516583263962	0.000165846012728342	1.64801134272595e-06	3.54135070260261e-12	0.0574419229704408	0.0493167721263472	0.0421095318193555	0.0373512344605796	0.0356455064758009	0.00982583675647308
891	0.011342678	0.041290964	0.01754216	0.026789853	0.016505653	0.01303004	0.012617405	0.012273018	0.012307479	0.012411602	0.0665519462866347	0.000180821038839747	1.64276508494475e-06	3.53565088290476e-12	0.0575343178016094	0.0494700123011992	0.0422333429055051	0.037395643986283	0.0356496207240373	0.00841182134682023
901	0.011409443	0.041564587	0.017704833	0.026849682	0.016698761	0.013119419	0.012698487	0.01235396	0.012390994	0.012492377	0.0635381558563134	0.000160747294900914	1.67835740014314e-06	3.2514688565512e-12	0.054929314465265	0.0473822315825707	0.0409698025095232	0.0369774508499895	0.0354980522105621	0.00752151313677598
911	0.01147121	0.0418036959999999	0.017803297	0.026906147	0.016794897	0.013205806	0.012784959	0.012450202	0.012497626	0.012608239	0.0638082346273454	0.000147539465888439	1.71643406806068e-06	3.25144357785033e-12	0.0551498518425737	0.0475038184067477	0.0410745106333495	0.036979853423534	0.0354875690590713	0.00790262711717373
921	0.011601797	0.0421120569999999	0.018196189	0.027011597	0.016978001	0.013332276	0.012927195	0.012578053	0.012753376	0.012951031	0.0629995301109999	0.000153274184750629	1.98708685198375e-06	3.25142324481669e-12	0.0549683031065021	0.0478372386559925	0.0410380741344713	0.0368618794815605	0.0355184061196004	0.00990694451217231
931	0.011748416	0.0426264489999999	0.018456531	0.027156196	0.017183796	0.013526472	0.013072908	0.012765597	0.012916502	0.013096209	0.0628340002863331	0.000152605407972793	1.98609547947016e-06	3.25141444079418e-12	0.0548446843942785	0.0477601723486365	0.0409646763377918	0.0368042486772832	0.0355081795281486	0.00991573673589094
941	0.01183187	0.0427949539999999	0.01858032	0.027232029	0.017316096	0.013649718	0.013206017	0.012918502	0.01303761	0.013222411	0.0627851655117889	0.000170116907149126	8.8268749971893e-07	2.65179020300779e-12	0.0548192121365778	0.0477423089392186	0.0409470593147128	0.0367919686257892	0.0204846920478704	0.0086373386696365
951	0.011912066	0.0429423299999999	0.01868271	0.027291335	0.017435643	0.013743911	0.013300653	0.013012137	0.013130975	0.013338509	0.0626022485928847	0.000169909045704386	8.55332041846924e-07	2.48202179421869e-12	0.0546409327809008	0.0476258204871299	0.0408113857539937	0.0367217347496074	0.018029480197853	0.011400521950363
961	0.012072115	0.0431972919999999	0.018922835	0.027383554	0.017595549	0.01393951	0.013423469	0.013124977	0.013284709	0.013449531	0.0582794665311604	0.000147798142741107	8.49832601426066e-07	2.48198184589134e-12	0.0509135447017026	0.0446199750974987	0.0395047875120383	0.0364521733766317	0.0177795529559446	0.0114078357828194
971	0.012180564	0.043670521	0.019071747	0.027530114	0.017754628	0.01410517	0.013554343	0.013288777	0.013415131	0.013578215	0.0583865413317098	0.000147798142741107	8.49742320810811e-07	2.4819796318189e-12	0.0508107824064308	0.0443531027626277	0.0392300886672657	0.0363916257488783	0.0177841639800304	0.0114066985819086
981	0.012272125	0.0438057499999999	0.019210239	0.027608923	0.017969864	0.014285643	0.013707647	0.013433554	0.013528897	0.013698019	0.0592001543413876	0.000138781143294543	8.46890223132806e-07	2.45148915069127e-12	0.0516345152246136	0.0450375578227318	0.0396924399154913	0.0364628604634259	0.0177680560981881	0.0113863283938469
991	0.012341385	0.044089133	0.019313512	0.02767474	0.018106768	0.0143811	0.013822701	0.013530682	0.013624595	0.013795482	0.0601847286465019	0.000140102410433418	9.04824042404539e-07	2.44290867763699e-12	0.0524488188204909	0.0456066398798108	0.0400010278409511	0.0365761936074695	0.0184547740654758	0.00912333366778064


==> MATLAB/SuiteSparseCollection/results/ash958/res_over_iter.txt <==
k	rt_srk	rt_esrk	rt_hb_double_inexact	rt_hb_opt_beta	rt_hb_beta_0.1	rt_hb_beta_0.2	rt_hb_beta_0.3	rt_hb_beta_0.4	rt_hb_beta_0.5	rt_hb_beta_0.6	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	0	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1
11	0.000317392	0.004227009	0.00032981	0.000382673	0.00051673	0.000229795	0.000281129	0.000220585	0.000172554	0.000247746	1	0.998685501922091	1	0.998685501922091	1	1	1	1	1	1
21	0.000593556	0.004906456	0.000548043	0.001559036	0.000733045	0.000347618	0.000389539	0.000346449	0.000412697	0.000380403	1	0.9905406897946	0.990161359080808	0.9905406897946	1	1	1	1	1	1
31	0.000714316	0.005068035	0.000765968	0.001762988	0.000912075	0.000650488	0.000547271	0.000499841	0.000534614	0.000517794	1	0.924293377575788	0.977494313502155	0.978191360111915	1	1	0.997883963498462	0.992857144851085	0.988334243368789	0.984165924704184
41	0.0007954	0.005373847	0.000895309	0.001970948	0.001052249	0.000759715	0.000662014	0.000608159	0.000639703	0.000617303	0.931923713037475	0.902464093811497	0.89518899794145	0.890384264639896	0.921107452723521	0.912409323396896	0.907971931264785	0.915853109061216	0.959506232991691	1.08070365823366
51	0.000984076	0.005469193	0.001152487	0.002322159	0.001283731	0.000986805	0.000824814	0.000740062	0.000773583	0.000762691	0.931923713037475	0.902464093811497	0.89518899794145	0.890384264639896	0.92110745271832	0.912409320335519	0.907972035616288	0.915864945473765	0.959793434476066	1.08444453694374
61	0.001072178	0.005500293	0.001315527	0.002399821	0.001413696	0.001144424	0.000941211	0.000854431	0.000882212	0.000913443	0.899205682048672	0.88117977412684	0.868885487522454	0.871437376124006	0.900713692176591	0.907987584567267	0.918014287603471	0.930414297159245	0.94804696029588	0.961837680282983
71	0.001188953	0.005817821	0.00148137	0.00273637	0.001553257	0.001288545	0.001059397	0.000968177	0.001030075	0.001024296	0.89313693703268	0.820503657170754	0.807056492571781	0.809028940636052	0.883344660466166	0.878504420103353	0.876223178006208	0.877763859078763	0.890513062577917	0.923121314845487
81	0.001269833	0.005926327	0.00168578	0.002925058	0.001668947	0.001394342	0.001163473	0.001088586	0.001127946	0.001120025	0.890354204051544	0.814203917372345	0.800694229474067	0.801250092378799	0.882779369224133	0.880199123312404	0.87941173428873	0.879524987385024	0.882689652411634	0.887456513973044
91	0.00140802	0.006094878	0.001921237	0.003253024	0.001888543	0.001607179	0.00128375	0.001199478	0.001258758	0.00134643	0.890354204051544	0.814203917372345	0.800650997245777	0.801250092378799	0.882779369492403	0.880199177693412	0.879412745172105	0.879528282286006	0.8826379209347	0.886861939356942
101	0.001477883	0.006123093	0.002057758	0.003324348	0.001999842	0.001749833	0.001561735	0.001305355	0.001362229	0.001445747	0.890354204051544	0.813532676563857	0.800650965590079	0.800567990435362	0.882779369492403	0.880199177693418	0.879412745178074	0.879528282631546	0.882637870493778	0.886858433738196
111	0.001557365	0.006270534	0.002191771	0.003436435	0.002132039	0.001862551	0.00166575	0.001410105	0.001467352	0.001551955	0.890354204051544	0.801286953994871	0.795597432187469	0.78812084994304	0.882779369492403	0.877502883336396	0.87119899159145	0.86576491114262	0.864693412552334	0.872087355227165
121	0.001642144	0.006494282	0.002343144	0.003615581	0.002255829	0.001969673	0.001764102	0.001511574	0.001571551	0.00165667	0.890354204051544	0.778972119823544	0.764293296549159	0.764169833821976	0.882629269725935	0.876108378766444	0.86625116271326	0.852383949180336	0.832970433988338	0.800043824765851
131	0.001772226	0.006751452	0.002559341	0.004040931	0.002436946	0.002108696	0.001945118	0.001660526	0.00170346	0.001792334	0.821941950407899	0.782216176151948	0.756989796044854	0.748567641901371	0.821055882042278	0.825651485414099	0.830834365899941	0.834283795099735	0.829991783539538	0.802260076109992
141	0.001857345	0.006964078	0.002693845	0.004268359	0.002576476	0.002212034	0.002041083	0.001778757	0.001826825	0.001897778	0.819960533885361	0.7632881821651	0.740160035000316	0.728894795154401	0.816846150917726	0.818366720034053	0.820352877113417	0.822233492065383	0.820326053326665	0.796813830483842
151	0.001932871	0.007135834	0.002825928	0.004374621	0.002694305	0.002308278	0.002134141	0.001873506	0.001920291	0.001994205	0.819960533885361	0.748915972950833	0.724612170451242	0.713830447593241	0.816826493359757	0.818215363271599	0.819807564089644	0.819462905785728	0.81183247745427	0.785291661590129
161	0.002024839	0.007273407	0.002993475	0.004609966	0.002820576	0.002427246	0.002242904	0.001995586	0.002023248	0.002128426	0.815793427018041	0.722865509731428	0.702691882095826	0.697566197059625	0.809416961475702	0.806118301418398	0.801518663216117	0.791438758205805	0.779684466741795	0.769676113041431
171	0.002147826	0.007685203	0.00320452	0.004887719	0.00303922	0.002627881	0.002472663	0.002206268	0.00226725	0.002268686	0.815793427018041	0.722428162271918	0.698851411079648	0.69705613057424	0.809350115816016	0.805734596342026	0.80069677775164	0.790421833421558	0.779617512122238	0.76969503386006
181	0.002291852	0.00788664	0.00339821	0.00515143	0.003363585	0.002821172	0.002651695	0.002343615	0.002471139	0.002476489	0.815793427018041	0.720703774910531	0.700587572301807	0.695826022395463	0.809349470954005	0.805720497088329	0.800629474654491	0.790271288039853	0.779617472249749	0.769695149582326
191	0.002390929	0.00827961	0.003552803	0.005452073	0.003594242	0.00296825	0.002816088	0.002502669	0.002584677	0.00258529	0.804166848659375	0.718776711717999	0.696573278366377	0.693789827164252	0.793171114737422	0.789314492040591	0.788760249602585	0.784323602637173	0.778990554533254	0.76913231807744
201	0.002510409	0.0085126	0.003754302	0.005765962	0.003721418	0.003082531	0.002936299	0.002594121	0.002674014	0.002674509	0.788031321932318	0.700971859435899	0.684319747678964	0.683868386645283	0.781554624943964	0.782398753725646	0.7859596322251	0.784075353732598	0.77899040137833	0.768404028108961
211	0.002595233	0.00883511	0.003934112	0.00603418	0.003879155	0.003228292	0.003035326	0.002688799	0.00276669	0.002766004	0.769168081210383	0.550147663047593	0.553177849230706	0.549439084791354	0.7512733428328	0.73461690553864	0.718224530593551	0.695349804499303	0.681128452700971	0.701688120944278
221	0.002667176	0.009065491	0.004074742	0.006249044	0.003990743	0.003333926	0.00313388	0.002781337	0.0028588	0.002858554	0.769168081210383	0.550147663047593	0.552952260094703	0.549439084791354	0.749959042934953	0.729296795373787	0.706450639858757	0.675937961343953	0.659101486305123	0.688109253803824
231	0.002730092	0.009084968	0.004180932	0.006335375	0.004085884	0.003422759	0.003221092	0.00286882	0.002945361	0.002945841	0.769168081210383	0.550147663047593	0.55295065748568	0.549439084791354	0.749959042934822	0.729296794843071	0.706450576073924	0.675936401256036	0.659096622431082	0.688447056486468
241	0.002787247	0.009103075	0.004283391	0.006393071	0.004174667	0.003507869	0.003304085	0.00295175	0.003028131	0.003028361	0.769168081210383	0.547590210710788	0.546404167004717	0.546878318829625	0.749959042934822	0.729296794843071	0.706450576073547	0.675936401092454	0.659096617697406	0.688592260554485
251	0.002849039	0.009278833	0.00439132	0.006522641	0.004268126	0.003601117	0.003419741	0.00304262	0.003117487	0.003112449	0.769168081210383	0.535041304543521	0.542498338775049	0.533790864740319	0.749864428142034	0.728825757472153	0.705588854146589	0.675115205449402	0.659096617692783	0.688595440023137
261	0.002963102	0.009523971	0.004523194	0.00671972	0.004421385	0.003706616	0.003518345	0.003226228	0.003221666	0.003207921	0.763942560542259	0.534962180617321	0.53435517108977	0.533711555433666	0.739762994459312	0.713817743904515	0.690347274105549	0.6659618010548	0.656614948701228	0.688105394511358
271	0.003026942	0.009635911	0.00464134	0.006824455	0.004521234	0.00379753	0.003606885	0.003312661	0.0033103	0.003294986	0.763942560542259	0.533108528068074	0.533129036652685	0.532163691988418	0.739761582541881	0.713799493312449	0.690291030536674	0.665889516677892	0.653787562414084	0.682909067277397
281	0.003212106	0.009761885	0.00476304100000001	0.006933947	0.004635736	0.003897084	0.003696554	0.003400629	0.003422379	0.003383211	0.763942560542259	0.529100228749742	0.529351456157098	0.527955083280695	0.73973594644195	0.713694474833801	0.690143527939025	0.665801999947359	0.654079799702499	0.681860146823153
291	0.003275839	0.009925871	0.00487096800000001	0.007085025	0.004732729	0.00398491	0.003782464	0.003485443	0.003507221	0.003468891	0.763942560542259	0.517828676677057	0.52156697220496	0.518510678178148	0.735551617251233	0.701993372930123	0.66764010155954	0.631898283379917	0.615047628960311	0.661581041803521
301	0.003339238	0.010057846	0.00503181900000001	0.0071768	0.004827258	0.004078987	0.003866719	0.003569387	0.003590407	0.003551637	0.763942560542259	0.502037090618779	0.510099223734147	0.502836562292395	0.73224636787327	0.68702544343877	0.636185318368319	0.581793871345798	0.552708156983225	0.620082188413281
311	0.003472498	0.010265748	0.005216538	0.007376005	0.004951199	0.004173679	0.003980065	0.003661413	0.003683903	0.003648642	0.763922164161486	0.496675902150614	0.50687981441638	0.49721923213893	0.731570652616471	0.684816801199253	0.632247058654026	0.577268225032604	0.549733052901828	0.616462323296032
321	0.003775701	0.010792456	0.005474575	0.007855166	0.005250314	0.004382797	0.004137869	0.003799116	0.003910741	0.00385416800000001	0.763922164161486	0.489837161815395	0.501780767756065	0.490042653741567	0.731570624808616	0.684815738304769	0.630323423961678	0.57596395973698	0.550173450716406	0.61259005643677
331	0.00389067	0.011079778	0.00565500400000001	0.00808946900000001	0.005401298	0.004509122	0.004260923	0.003922184	0.004065625	0.003990523	0.763922164161486	0.489837161815395	0.501798280054197	0.490042653741567	0.731570624808616	0.683552511227353	0.629435491901069	0.575863283239353	0.550180220991488	0.612236144160999
341	0.004043409	0.011204176	0.00583775100000001	0.00818195400000001	0.00565560400000001	0.004692262	0.004405823	0.004057732	0.004322093	0.004140891	0.728289127639502	0.488150656658732	0.498387678445578	0.48848358229444	0.700729173622931	0.659775496898033	0.614140597056797	0.569726045285367	0.550045953329911	0.611418577582481
351	0.004140085	0.01162309	0.00603908800000001	0.008444439	0.00581750400000001	0.004830216	0.004672486	0.004219594	0.004435315	0.004319245	0.634689423390153	0.453888598720975	0.463307254911909	0.454246636337297	0.605209571522487	0.567810093484842	0.531918466172838	0.507020629213998	0.518284819216575	0.610830799241012
361	0.0043707	0.011920904	0.00628524500000001	0.00886862800000001	0.00609088500000001	0.005001981	0.004831294	0.004377763	0.004574775	0.004463043	0.634689423390153	0.479954806733049	0.446815240037296	0.480293413530746	0.605209564871066	0.567809461564047	0.531912918761231	0.507025103267086	0.517943917412882	0.605435206932262
371	0.004493923	0.012214684	0.00652813800000001	0.00907265100000001	0.00626783000000001	0.005189898	0.004975324	0.004518614	0.004745548	0.004663253	0.624458880419788	0.475268997810514	0.441385166249279	0.475610578512291	0.591225459014613	0.549171288160316	0.508169529925268	0.484816354385774	0.504430589545638	0.60149315725678
381	0.004575146	0.012449966	0.00669540100000001	0.009232852	0.00646211200000001	0.005314176	0.005080192	0.004619119	0.004846927	0.004763779	0.624458880419788	0.475268997810514	0.441299737555512	0.475610578512291	0.591218553087794	0.549161656853725	0.508164638184375	0.48481525971239	0.504430571679283	0.601505715076716
391	0.004665204	0.012481609	0.00685143500000001	0.0093132	0.00658790900000001	0.005422591	0.005189216	0.004730602	0.004957393	0.004871974	0.606276480500954	0.447263162212503	0.424194520767083	0.447294723742923	0.569114216152768	0.529198804016884	0.493848324030557	0.477572245906896	0.504003945244922	0.59976855523703
401	0.004753184	0.01263806	0.00705672200000001	0.00946749900000001	0.00671558700000001	0.005549465	0.00531193	0.004835757	0.005058173	0.004973781	0.604178753020802	0.405109368459268	0.388027312680181	0.40510269676045	0.567245929965018	0.519722577452904	0.472394970148551	0.449724917644764	0.483698675742603	0.588679311619059
411	0.004822149	0.012824574	0.007182011	0.009702796	0.00681977900000001	0.005640871	0.005402717	0.004924474	0.005160906	0.005204135	0.575854099028448	0.405109368459268	0.387919346267801	0.40510269676045	0.545588796283052	0.504979200259274	0.464777053928881	0.447962807327282	0.48541431793682	0.592179581080644
421	0.004890409	0.012907278	0.007311393	0.009771174	0.00692152800000001	0.005794675	0.0054971	0.005059874	0.005260578	0.005325347	0.575854099028448	0.400281454381764	0.38366835271517	0.400274702212247	0.543296533392327	0.498385526501241	0.458997370042872	0.446041900489223	0.485337727202286	0.57263257977031
431	0.004979373	0.013089618	0.007434992	0.009914841	0.00702875200000001	0.005890606	0.005591272	0.005151886	0.005362145	0.00542411900000001	0.575555354133287	0.400281454381764	0.383093561505659	0.400259534080406	0.541475497941224	0.497489697185818	0.458962904848416	0.446085337058267	0.485337728848826	0.572531520834363
441	0.005045913	0.013157966	0.00754918800000001	0.010005408	0.00712845200000001	0.005982168	0.005680311	0.005240787	0.005453676	0.00553385000000001	0.575555354133287	0.400281454381764	0.382790220205183	0.400259534080406	0.541475497743632	0.497489687409526	0.458962878029197	0.446085333697308	0.485337728850507	0.572531827153805
451	0.00511112	0.013219165	0.00766773300000001	0.010067798	0.00728808400000001	0.006074036	0.005766814	0.005326359	0.005539546	0.00561954400000001	0.56470507534761	0.4002739962195	0.382805871136591	0.400259534080406	0.534141554919781	0.494908136366719	0.458711998726475	0.446178216778867	0.485337728850508	0.572615658218448
461	0.005174443	0.01336524	0.00777850000000001	0.010130827	0.00738881600000001	0.006163823	0.005855422	0.005419089	0.005631647	0.005708382	0.56470507534761	0.39265353074449	0.374832291146466	0.392638787919442	0.534214864317215	0.495115314994142	0.458954878881692	0.446284342971981	0.485337728850508	0.572948405719947
471	0.005275546	0.013612612	0.00793945800000001	0.010274145	0.00751753900000001	0.006285096	0.005953861	0.005522479	0.005739189	0.005841557	0.538607053238772	0.392651410677543	0.374862082922911	0.392638787919442	0.509133528440264	0.474890128517502	0.445292248952543	0.440847581490673	0.485288304635341	0.570296276424718
481	0.005369522	0.013844203	0.00806965100000001	0.010376926	0.00764510300000001	0.006399554	0.006071998	0.005608925	0.005909731	0.005951392	0.537967632041846	0.38477195228135	0.364460990600077	0.383007615316325	0.508876743311445	0.474818817253642	0.445282126130213	0.440847379139487	0.484374928625866	0.568032399142349
491	0.005534436	0.014235297	0.00823714300000001	0.010641249	0.00779419800000001	0.006493099	0.006178808	0.00581684	0.00600096	0.00605418200000001	0.537967632041846	0.38477195228135	0.36421341295563	0.383007615316325	0.508876743311287	0.47481881723406	0.445282126042148	0.440847379124686	0.482191393998886	0.566362371631476
501	0.005601992	0.014259373	0.008359669	0.010709544	0.00792046800000001	0.00660001799999999	0.006283911	0.005910645	0.006105273	0.006178694	0.502860297206548	0.366227769743922	0.361053308590573	0.364373650885329	0.464727256076106	0.433668735232173	0.417576776667326	0.429578995403946	0.48210325746683	0.562231179784446
511	0.005706123	0.014434211	0.008531533	0.010883225	0.00808824700000001	0.00672216699999999	0.006412977	0.006076381	0.006230427	0.006301339	0.492450581316134	0.315090052092305	0.305531052837662	0.314416873995279	0.453657226140713	0.418229392393796	0.387093124675264	0.378058652161794	0.418373823075802	0.519688822558962
521	0.005802394	0.014732071	0.008681422	0.0110777	0.00820855000000001	0.00683233399999999	0.006515354	0.006176111	0.006352416	0.006405036	0.475500746063956	0.312854654404102	0.304435401202742	0.312176655930167	0.442389017467149	0.410314593721171	0.375852589632056	0.36458308735547	0.409768662337499	0.523064390082979
531	0.005939807	0.015080419	0.00891199	0.011268609	0.00840169700000001	0.00696827299999999	0.006677363	0.006309487	0.006477356	0.006530781	0.475500746063956	0.309364578615975	0.300848345927953	0.308678914452658	0.442389010273082	0.408901897929941	0.369215637370935	0.35359199538776	0.405927061204431	0.535131700513125
541	0.00609923	0.0153556	0.009108351	0.011450502	0.00859821600000001	0.00711705299999999	0.006806733	0.006430748	0.006601592	0.006653129	0.458058747382179	0.309107144212019	0.29888338751333	0.30726860307013	0.42765801588458	0.394010356427331	0.357122044885425	0.349778955673905	0.405517699559405	0.525862388545277
551	0.006207938	0.01567557	0.009331664	0.011806193	0.00879408600000001	0.00735765099999999	0.00693511700000001	0.006550009	0.00671845	0.006765091	0.457569638579301	0.309107144212019	0.298882477446196	0.30726860307013	0.427532437273669	0.394059199332376	0.357657006710216	0.350531371361154	0.405554530331878	0.544740528768732
561	0.006327324	0.015709343	0.009460566	0.011876999	0.00896580100000001	0.00756938599999999	0.00703846000000001	0.006683181	0.006833047	0.006897634	0.457569638579301	0.305356807643069	0.292771554008517	0.303511941309888	0.427532437275181	0.394059199967743	0.357657030026488	0.350531622143935	0.405594260757635	0.541813365494244
571	0.006541479	0.016141494	0.00964785	0.012376767	0.00915092400000001	0.00771476199999999	0.007158737	0.006795254	0.006965586	0.007007492	0.45039154079206	0.30188770115238	0.289603653146207	0.29970969285694	0.421541952691946	0.387384432266419	0.349616256852294	0.344692992090563	0.399696345606477	0.505875594751228
581	0.006721237	0.016350883	0.009868154	0.012751131	0.00943766200000001	0.00793458599999999	0.007311469	0.006950449	0.007118255	0.007191118	0.450381501152224	0.207320828148165	0.206665652415813	0.209518452235593	0.420458733237037	0.376410385411901	0.322732828334349	0.291579750711776	0.311635732836406	0.402402651637182
591	0.006797665	0.016552773	0.009997405	0.012883768	0.00955994000000001	0.00803874599999999	0.007409936	0.007049668	0.00722199699999999	0.007290562	0.450381501152224	0.207320828148165	0.204829573171909	0.204136331086294	0.420469826750495	0.376213380140369	0.321167889883292	0.285067391307121	0.296110493691942	0.390653427006289
601	0.006867684	0.016574363	0.010109901	0.012971731	0.00966212400000001	0.00813186399999999	0.007500242	0.00716385	0.00731227799999999	0.007380132	0.44742315247313	0.207201664158256	0.203920596707705	0.204015307061218	0.418459015032097	0.375208080819183	0.320884194283113	0.285041978404002	0.296105822901025	0.390662356740148
611	0.007071097	0.016702269	0.010251082	0.013169793	0.00979854800000001	0.00824157399999999	0.007610943	0.007271843	0.00742067599999999	0.007489092	0.44742315247313	0.205745476713026	0.202449334065364	0.202536211757805	0.41845901773954	0.375208133101288	0.320884417504139	0.285042088565742	0.2896402084643	0.383199497802002
621	0.00717498299999999	0.016892955	0.010413011	0.013315981	0.00994477000000001	0.00837042099999999	0.007727791	0.007386813	0.007534422	0.007596285	0.443194215450292	0.205745476713026	0.202449571874951	0.202536211757805	0.411233996726726	0.366025219644505	0.31450654957083	0.282727171410103	0.289272421460496	0.383596577431254
631	0.00732569899999999	0.016949939	0.010731343	0.013471044	0.010174475	0.00853874299999999	0.00813588	0.007598974	0.00773843	0.007804637	0.437170783310386	0.205023393802239	0.201716446449675	0.201802645898215	0.404601643850582	0.36210500249452	0.311603263114277	0.280312059966583	0.288758035043901	0.383518254245171
641	0.00760136299999999	0.017475426	0.011000192	0.01384148	0.01042175	0.00872330099999999	0.008322363	0.007839879	0.00793043299999999	0.00798672	0.431102271802707	0.205023393802239	0.201716558382659	0.201802645898215	0.396590838942819	0.356342023789341	0.308771155688878	0.279962295257961	0.288758483384983	0.38348170993695
651	0.00772521599999999	0.01761256	0.011160557	0.013924418	0.010568529	0.00884602199999998	0.008439734	0.007979039	0.00804584099999999	0.008117181	0.431106441317539	0.205023393802239	0.201716097432004	0.201802645898215	0.396522918042205	0.356127587049546	0.308540266301672	0.279921623099126	0.288758470122704	0.383482527677427
661	0.00781212299999999	0.017636057	0.011335076	0.013995079	0.010742394	0.00901334199999998	0.008542712	0.008073928	0.008142086	0.008211783	0.422998552396885	0.218757277153727	0.217957061417517	0.218913371593727	0.389580212344876	0.35029351198777	0.302383011328188	0.26968444947945	0.261515607904406	0.379175611323091
671	0.00789710699999999	0.017776753	0.011467688	0.014117435	0.010866184	0.00913000399999998	0.008642029	0.008186887	0.008254873	0.00831208299999999	0.422998552396885	0.201226219143226	0.200645292346921	0.201395901709788	0.389090148665834	0.349435029993221	0.300983749651764	0.266575897057275	0.251780468490189	0.336953987233425
681	0.00803192799999999	0.018129833	0.011686932	0.014447076	0.011106256	0.00927726399999998	0.008780318	0.008288382	0.008422089	0.00845039199999999	0.422998552396885	0.201226219143226	0.2008842222771	0.201395901709788	0.389090148665788	0.349435029917795	0.300983743629686	0.26657573312425	0.25178045902655	0.337123497908273
691	0.00814210399999999	0.01824273	0.011821346	0.014520076	0.011223044	0.00938474899999998	0.00889925900000001	0.008389757	0.008522569	0.00858355399999999	0.413203161916861	0.218382113831904	0.204131178544292	0.20382954222936	0.375791099571076	0.339871164464097	0.295356865942366	0.263744292862645	0.250872556308363	0.333818583178101
701	0.00823243699999999	0.018454893	0.011972672	0.014747465	0.011360738	0.00950422299999998	0.00901733700000001	0.008500551	0.00863137499999999	0.008695632	0.413203161916861	0.218382113831904	0.2181881433918	0.217852579620564	0.375791098862789	0.339871081297711	0.295355802547886	0.262878747019809	0.254848373674423	0.349468450641733
711	0.00831168599999999	0.018480897	0.012111969	0.014866567	0.011477294	0.00964988299999998	0.00912552000000001	0.008605453	0.008735901	0.008815165	0.409596668604002	0.218382113831904	0.218206602547866	0.217852579620564	0.374002093756022	0.33905380494737	0.295140522860619	0.262870020074309	0.254856654885206	0.349562229210014
721	0.00849981999999999	0.018525381	0.012284808	0.014948862	0.011647149	0.00977371299999998	0.00923725900000001	0.008717983	0.008856376	0.008927115	0.405290892964796	0.21676921960712	0.217695550388115	0.216347938244502	0.369318769352311	0.334141207039688	0.289430697570417	0.25316141046001	0.234411215543477	0.318487754390387
731	0.00859348599999999	0.018748046	0.012441625	0.015135483	0.011777933	0.00989874299999998	0.00938158300000001	0.008831572	0.00897003399999999	0.00904033	0.403185535344206	0.21676921960712	0.216913407320245	0.21646002558176	0.368445325276361	0.333971647469087	0.289645416365287	0.252682983280435	0.229557175595339	0.295528439352146
741	0.00867138399999998	0.018816655	0.012572558	0.015303714	0.011888775	0.010001709	0.00950104100000001	0.008959469	0.009073992	0.009142789	0.403007049526357	0.204565211442811	0.204691477191875	0.2041152766637	0.3683998908101	0.33397322666455	0.289650428366566	0.248290422177093	0.217349098988323	0.291941316398534
751	0.00874551999999998	0.01895055	0.012686878	0.015526171	0.011994716	0.010096015	0.00959332900000001	0.009051735	0.009190251	0.009233853	0.401729657034175	0.204565211442811	0.204717973423562	0.2041152766637	0.367505612124216	0.333477743743363	0.289453495855516	0.248243675577351	0.214118478328225	0.292022104575206
761	0.00888625899999998	0.019179698	0.012852968	0.015609391	0.012144302	0.010217289	0.00969886500000001	0.00916634	0.009302167	0.009338966	0.394893138076575	0.202842482384809	0.204125101587663	0.202959834753448	0.356734913228277	0.319652568480671	0.278524278054336	0.241950039199839	0.212833686678388	0.290958892865579
771	0.00896060199999998	0.019374298	0.013012674	0.015880131	0.01226349	0.010325373	0.00983731600000001	0.009305215	0.00940983	0.00944123500000001	0.387020204388274	0.202842482384809	0.203959995095308	0.20295983474127	0.352034030930923	0.317089218822705	0.277303689901952	0.235832779217354	0.198640798508905	0.284059806699907
781	0.00908956499999998	0.019612437	0.013254791	0.016179561	0.012476479	0.010499137	0.010117539	0.009508086	0.009562358	0.00959168000000001	0.383986370228329	0.202842482384809	0.203959853917167	0.202959834731305	0.35038380198447	0.316400569926001	0.277046622251332	0.235796542390355	0.198633915309881	0.281145155428565
791	0.00919514099999998	0.019646539	0.013438561	0.016338219	0.012626682	0.010642227	0.010257081	0.009649517	0.009700196	0.00973244400000001	0.303905548802355	0.182643065758564	0.18384022822907	0.181363572873962	0.254615710111236	0.209188165429607	0.178579971127788	0.156825567707884	0.156987658525479	0.251745739136095
801	0.00927548499999998	0.01985534	0.013566773	0.016450875	0.012747217	0.010759546	0.010360907	0.009751007	0.009800836	0.00983213400000001	0.302731825804729	0.182534852963523	0.183081352549937	0.181213839583203	0.252629490264228	0.201186779253443	0.16093350710079	0.146252585284205	0.158064742121921	0.250123850781253
811	0.00937918199999998	0.020102285	0.01376722	0.016594967	0.012927292	0.01091469	0.010497118	0.009889222	0.009930851	0.010129398	0.295280654004837	0.182534852963523	0.183081355951015	0.181166130947689	0.247025006194396	0.197988212170241	0.159487455322011	0.146130915879791	0.15816269860365	0.250008412407738
821	0.00965360899999997	0.020649412	0.014147093	0.01710554	0.013201495	0.0112232	0.010713975	0.010055562	0.010103673	0.010452458	0.295280654004837	0.182534852963523	0.183081355951015	0.181166130947689	0.247024952508337	0.197987658861341	0.159486213653323	0.146131468792531	0.158162795479728	0.250011432853487
831	0.00979729199999997	0.020690461	0.014340139	0.017205365	0.013361015	0.011358535	0.010836882	0.010185055	0.01026392	0.010589074	0.294689523540113	0.182516670302219	0.182869166347098	0.181166130947689	0.246946461331249	0.198391968782839	0.157076175496335	0.143292770382739	0.158162795574334	0.25001010306139
841	0.00986748799999997	0.020932141	0.014477862	0.01729563	0.013483593	0.011489617	0.010935803	0.010315568	0.010360721	0.010703917	0.294689523540113	0.181566216276358	0.181918798200984	0.180208554062396	0.246946461331251	0.198391968953332	0.157068833140086	0.143294531855169	0.158162795574427	0.250010150526355
851	0.00994231499999997	0.021028497	0.014610362	0.017488363	0.013595673	0.011599306	0.011036381	0.010416716	0.010460679	0.010805122	0.294599322603151	0.181566216276358	0.181917167954286	0.180208480188356	0.246909004696985	0.198382046649781	0.157067851480798	0.143294526196584	0.158162795574427	0.249969355890443
861	0.010007371	0.021049328	0.014725812	0.017591131	0.013696797	0.011696375	0.011132133	0.010511426	0.01055538	0.010911691	0.289096365409599	0.181566216276358	0.181917167954276	0.180208480188356	0.243539200708973	0.196519961537917	0.156174810722166	0.142524300324159	0.154796101106809	0.247721898076545
871	0.010074033	0.021119302	0.014831086	0.01765741	0.0138005	0.011793091	0.011227473	0.010607066	0.010649964	0.0110056	0.288678410605037	0.181566216276358	0.181917167954274	0.180208480188356	0.243385464304591	0.196505459586179	0.155434719085096	0.137301090631749	0.152590321088488	0.247855577834468
881	0.010141015	0.021139907	0.014936609	0.017748432	0.013921684	0.011889927	0.011323606	0.010701802	0.010745865	0.011101519	0.287412886940625	0.181566216276358	0.181917167954274	0.180208480188356	0.242819267544303	0.196285938025839	0.155395447290316	0.137295766436895	0.152589792205699	0.247862541151065
891	0.010204187	0.021202509	0.015035156	0.017811842	0.014018984	0.011982475	0.011418128	0.010791829	0.010835981	0.011191481	0.287199879349055	0.181517324655353	0.181615508520928	0.180208480188356	0.242741063740754	0.196266714130004	0.155393684517686	0.13729575855366	0.152589792205524	0.247863134813044
901	0.010274564	0.021326465	0.015158831	0.017882989	0.014127252	0.012110393	0.011570886	0.010886087	0.010928572	0.011314104	0.282414318761603	0.181517324655353	0.181616568879914	0.180208480188356	0.240785003066634	0.195608864144084	0.155289190505494	0.137275585028482	0.152589792205525	0.247728198494628
911	0.010385382	0.021747107	0.015473927	0.018043694	0.014471903	0.012330911	0.011706871	0.011014347	0.011052692	0.01144782	0.279517776357941	0.181517324655353	0.181616574958189	0.180208480188356	0.239232615850591	0.195253343683309	0.155254166372138	0.137275770427555	0.152589792205525	0.247722002490235
921	0.010750154	0.021986839	0.015749138	0.018305072	0.014787881	0.01250788	0.011913017	0.011188145	0.011265206	0.011652441	0.278656526498178	0.181517324655353	0.181616574958189	0.180208480188356	0.238976558501205	0.195197087644641	0.155250695910173	0.13727576037215	0.152589792205525	0.247721985274186
931	0.010843796	0.022119015	0.015901177	0.018375447	0.014908489	0.012605939	0.012022545	0.011317167	0.011372832	0.011750909	0.274760893628504	0.0979223650603073	0.0985752521556818	0.0993473722907015	0.236169088233086	0.193963743572661	0.153220616176941	0.119621889286927	0.0908246476843662	0.139844923961747
941	0.010985491	0.0222732420000001	0.016129242	0.019033231	0.015104288	0.012805702	0.012305562	0.011460191	0.011497431	0.01187394	0.274726686830418	0.097895562910849	0.0979448203695828	0.0978956256934001	0.235948422802152	0.19099217259333	0.150560908268868	0.116143707427532	0.0904994903281492	0.139842785145754
951	0.011069451	0.022495654	0.01629912	0.01915804	0.015235084	0.012921739	0.012417619	0.011598439	0.011687668	0.012002994	0.274722520130049	0.097895562910849	0.0979448098547182	0.0978956256934001	0.235948337050996	0.190992772595899	0.150537323629924	0.116102489546741	0.0904994900174979	0.139843016306308
961	0.011284374	0.02270285	0.016602694	0.019356898	0.015466176	0.01312206	0.012529186	0.011705414	0.01185738	0.01212821	0.270387929948649	0.097895562910849	0.0979448105680216	0.0978956256934001	0.224742702416573	0.179460204103274	0.145899151428442	0.115881806519428	0.0904995647319894	0.140302123765904
971	0.011384729	0.023066089	0.016817204	0.019460794	0.015628463	0.013243974	0.01264037	0.011829027	0.011962721	0.012233486	0.241427273343667	0.097895562910849	0.0979438084907899	0.0978956256934001	0.200742803906629	0.16421107530474	0.139792406879189	0.114390709159768	0.0904995671398991	0.140205881434673
981	0.01149507	0.023168461	0.017049266	0.019575503	0.016063027	0.013374335	0.012769208	0.012056516	0.01211559	0.012442624	0.205407186456613	0.097895562910849	0.0979433038677145	0.0978956256934001	0.173613686211264	0.147723141397147	0.128027356728285	0.110023922211812	0.0904995671422505	0.138603041359854
991	0.011591345	0.023330375	0.017200861	0.019676504	0.016205993	0.013550017	0.012901673	0.012164974	0.012230669	0.012552458	0.195981174292849	0.0181106966195089	0.030262278666095	0.0181108522148627	0.167186806333712	0.133988071363374	0.100150541939034	0.0873495281222047	0.0620110510510597	0.0743412263166292
1001	0.011659354	0.023560521	0.01731685	0.019810152	0.016315612	0.013643778	0.013108014	0.012261848	0.012321545	0.01264298	0.185871272471597	0.0181106966195089	0.018366650942139	0.0181108522148627	0.160892739374344	0.131168572327392	0.0994336143630436	0.0872201955169849	0.0597384868676323	0.070765810727472
1011	0.011720822	0.023618979	0.01742433	0.019873042	0.016409881	0.013732727	0.013195002	0.012349016	0.012407698	0.012729056	0.185855560105427	0.0181106966195089	0.0183666359246184	0.0181108522148627	0.160893893761711	0.131166116166131	0.0994310106554315	0.0872197652834141	0.0597384846591223	0.0706524762830173
1021	0.011861832	0.023639779	0.017534745	0.02004099	0.01651024	0.01382292	0.013283559	0.012445254	0.012503975	0.012817231	0.18384258827177	0.0181106966195089	0.0183666359246184	0.0181108522148627	0.160365593320396	0.131080653745236	0.0994260318534994	0.0872197433047612	0.0597384846591202	0.0706507433475423
1031	0.011928945	0.023761953	0.01763615	0.020105522	0.016613164	0.013918275	0.013377353	0.012536388	0.012594992	0.012908356	0.180155088343399	0.0181106966195089	0.0183666359245227	0.0181107956709832	0.155637986423963	0.128839351293848	0.0993167115730677	0.0872137431723713	0.0597384846591202	0.0706504928789766
1041	0.011996235	0.023939253	0.01773829	0.020204413	0.016716045	0.014011755	0.013468151	0.012626733	0.012687792	0.012997857	0.179987457674474	0.0181106966195089	0.0183666359245292	0.0181107956709832	0.155569628890522	0.128830765268096	0.0993153152278989	0.0872139995615676	0.0597384846591202	0.0706504840647728
1051	0.012072489	0.0239644060000001	0.017840721	0.020272535	0.016824268	0.014108627	0.013562565	0.012720242	0.012778961	0.013089401	0.179978274541475	0.0181106966195089	0.018366635924529	0.0181107956709832	0.155567152408023	0.12883042385966	0.0993154062310473	0.0872140109649022	0.0597384846591202	0.0706500978685077
1061	0.012356332	0.0241106600000001	0.018075129	0.020414378	0.017119215	0.014285712	0.013710488	0.012877879	0.012940291	0.013370635	0.16844901998576	0.0181106966195089	0.0183666359244974	0.0181107956709832	0.152493037978379	0.131194704168856	0.100513058522882	0.0872024289334819	0.0597384846591202	0.0704523248268074
1071	0.012662339	0.0246322210000001	0.018696921	0.020721645	0.017533336	0.0145871	0.014065409	0.01316586	0.013289356	0.013689049	0.166736218435931	0.0181106966195089	0.0183666359243055	0.018110795571723	0.15165413702616	0.130826197370724	0.100434216606475	0.0872019084724195	0.0597384846591202	0.0687120475008298
1081	0.012913889	0.0251904720000001	0.019045228	0.020995612	0.017981552	0.014889019	0.014308761	0.013455434	0.013618938	0.014019368	0.165438697975776	0.0181106966195089	0.0183666359243049	0.018110795571723	0.151100422154538	0.130623047012104	0.100462723142976	0.087099334118217	0.0597384846591202	0.0635573135174021
1091	0.013095412	0.0252545970000001	0.01931172	0.02111034	0.018202378	0.015066204	0.014476838	0.013650001	0.013822514	0.014189475	0.165354188160749	0.0181106966195089	0.0183666359241796	0.018110795571723	0.151079212649892	0.130618940555268	0.100462510287419	0.0870993974616184	0.0597384846591202	0.0617231797541306
1101	0.013205704	0.0254765260000001	0.019517304	0.021211804	0.018375098	0.0152056	0.014612094	0.013788058	0.013956231	0.014316931	0.14817276653389	0.0181106966195089	0.0183666359241528	0.018110795571723	0.13595213142118	0.117594466104589	0.0961111490975029	0.0870650843148736	0.0597384846591202	0.061718725669607
1111	0.01329832	0.0256743220000001	0.019644994	0.021291051	0.018511395	0.015328219	0.014732079	0.013906598	0.01409967	0.014427481	0.147228648469355	0.0181106966195089	0.0183666359241441	0.018110795571723	0.135512283000324	0.117455707138885	0.0960924546043165	0.0870648424410377	0.0597384846591202	0.0507511083558834
1121	0.01337638	0.0257014600000001	0.019816123	0.021367442	0.018641853	0.015446634	0.014845974	0.014044066	0.01420448	0.014567467	0.143943818683278	0.0181106966195089	0.0183666359241435	0.018110795571723	0.134013876922039	0.117011442860792	0.0960316507377114	0.0870631478726406	0.0597384846591202	0.0507494956632427
1131	0.013568627	0.0262611380000001	0.020096685	0.021580084	0.018914097	0.015659505	0.015123735	0.014247792	0.014430753	0.014801614	0.143761226032096	0.0181106966195089	0.0183666359239871	0.018110795571723	0.13385478782292	0.116808883204679	0.095814142674751	0.0869439191053586	0.0597384846591202	0.0507477936715433
1141	0.013814031	0.0267327920000001	0.020405668	0.021722512	0.019143531	0.01581966	0.015294138	0.014408846	0.014633529	0.015055251	0.142702577175036	0.0181106966195089	0.0183666359239871	0.018110795571723	0.13339819363931	0.116659379251551	0.0957854473917657	0.0869426845013825	0.0597384846591202	0.0507151417977565
1151	0.0138944	0.0269178970000001	0.020529781	0.021799731	0.019268258	0.015940141	0.015404899	0.014520887	0.014744871	0.015167161	0.139162749162196	0.0181106966195089	0.018366635923978	0.018110795571723	0.131998987421631	0.116300430721794	0.0957263075279399	0.0869370708927675	0.0597384846591202	0.0507147254919443
1161	0.013972728	0.0270691320000001	0.020651204	0.021877876	0.019391154	0.016054782	0.015516522	0.01463165	0.014855637	0.015278506	0.13817538748048	0.0181106966195089	0.0183666359239786	0.018110795571723	0.131697669225284	0.116297563933515	0.095744290325744	0.0869531357225273	0.0597384846591202	0.0507146837745798
1171	0.014049877	0.0271492780000001	0.020771954	0.021956096	0.019512578	0.016167359	0.015636172	0.014743846	0.014967343	0.015389018	0.13817510227177	0.0181106966195089	0.018366635923806	0.018110795571723	0.131678363308586	0.116271242905255	0.0957272428477796	0.0869500742010515	0.0597384846591202	0.0507145382067557
1181	0.014126685	0.0271734080000001	0.020890295	0.022032609	0.019631284	0.016278608	0.01574595	0.01485274	0.015083555	0.015500069	0.1367788593554	0.0181106966195089	0.0183666359237499	0.018110795571723	0.131016862701412	0.11598781355964	0.0956636462114957	0.0869479780522438	0.0597384846591202	0.0505094224865541
1191	0.014208688	0.0272609320000001	0.021026603	0.022116322	0.019760669	0.016396727	0.015862343	0.014976346	0.015206983	0.015616027	0.137014838287397	0.0181106966195089	0.0183666359237359	0.018110795571723	0.131285969950695	0.114915711936642	0.0950383868878089	0.0868699331716806	0.0597384846591202	0.0504600369022383
1201	0.0143002179999999	0.0272889640000001	0.021159033	0.022199943	0.01989433	0.016517971	0.015981083	0.015093287	0.015324791	0.015733464	0.136764372725462	0.0181106966195089	0.0183666359237337	0.018110795571723	0.131205731889709	0.11486841011905	0.0950151102959952	0.086876516144016	0.0597384846591202	0.0504603004622578
1211	0.0144768849999999	0.0275073860000001	0.021501288	0.022362002	0.020163693	0.016721977	0.016251983	0.015416867	0.015677746	0.015958551	0.136667928941506	0.0181106966195089	0.0183666359237194	0.018110795571723	0.131123166800442	0.11506392878789	0.0951852571950432	0.0869019784293683	0.0597384846591202	0.0504590303732873
1221	0.0147236409999999	0.0277599300000001	0.021982932	0.022604669	0.02063174	0.016974888	0.01647577	0.015622554	0.015886107	0.016177887	0.122778272276975	7.49503719334004e-17	0.00305608887997966	2.99339209243455e-05	0.105039465820316	0.0942644690904871	0.0690214920339318	0.0485667996894434	0.046146584522631	0.0476898525502569
1231	0.0149366089999999	0.0281889470000001	0.022338735	0.022969903	0.021181196	0.017273489	0.016754319	0.015946381	0.016121942	0.01638217	0.106330916985993	7.49503719334004e-17	0.00305526993625278	8.48156211194553e-08	0.0963965432594193	0.0906875119185674	0.0681117158853627	0.0485160174910958	0.0461463465797351	0.0477096721580939
1241	0.0150967849999999	0.028335347	0.022586298	0.023301157	0.021397706	0.017455996	0.016927446	0.016359107	0.016322444	0.016542095	0.101849657406448	7.49503719334004e-17	0.00305526993625278	8.48156211193959e-08	0.0947333086836259	0.0902667394009154	0.0680376351618306	0.048496929082981	0.0461463465795081	0.0477095301022119
1251	0.0152155099999999	0.028640418	0.022772611	0.023432047	0.021570865	0.017610357	0.017078842	0.01653104	0.016478352	0.016683886	0.101074847343597	7.49503719334004e-17	0.00305526993623395	8.4815621108068e-08	0.0944164397619428	0.090156938392895	0.0680062980420926	0.048486990282655	0.0461463465795081	0.0475675668553898
1261	0.0153512139999999	0.028812064	0.023042129	0.023560147	0.021770789	0.017764277	0.017240806	0.016695179	0.016628559	0.016861283	0.100177079575356	7.49503719334004e-17	0.00305526993623395	8.4815621108068e-08	0.0938097672890438	0.0899302852917938	0.0679695664967331	0.0484863488923316	0.0461463465795081	0.0475701224566465
1271	0.0155005209999999	0.029142626	0.02332105	0.023702332	0.022036176	0.017956607	0.017437178	0.016922562	0.016851743	0.017069809	0.100124025224426	7.49503719334004e-17	0.00305526993623508	8.4815621108068e-08	0.0938008289138502	0.0899296603234497	0.0679695621247994	0.0484863491314002	0.0461463465795081	0.0475703403615147
1281	0.0156061659999999	0.029276932	0.023476427	0.023801596	0.022189938	0.018130155	0.017573322	0.017064122	0.016990748	0.017208118	0.100128986703985	7.49503719334004e-17	0.00305526993558047	4.24078106410392e-08	0.0804356175835139	0.0606030261482997	0.0497854796009299	0.0465417672001945	0.0461463465795081	0.0474016151122084
1291	0.0157020509999999	0.0293991340000001	0.023634791	0.023890799	0.02242868	0.018300159	0.017702076	0.017190891	0.017116776	0.01736017	0.0988066064766331	7.49503719334004e-17	0.00305526993534101	4.24078105546234e-08	0.0799544586656673	0.0604727441727207	0.04977129755825	0.0465406007518813	0.0461463465795081	0.0474028627810388
1301	0.0157906279999999	0.029488097	0.023769375	0.023973623	0.022560643	0.018424033	0.017822746	0.017311254	0.017236214	0.017482155	0.0986138857970469	7.49503719334004e-17	0.0030552699352855	4.24078105546234e-08	0.0798288718382043	0.0604296345706956	0.0497676158441861	0.0465405848680423	0.0461463465795081	0.0474023318876119
1311	0.0158742609999999	0.0296283490000001	0.023902007	0.02405547	0.022689707	0.01854562	0.017940285	0.017429715	0.017353492	0.017600349	0.0985920242572362	7.49503719334004e-17	0.00305526993528469	4.24078105546234e-08	0.0798254506854547	0.0604308275090518	0.0497682085181097	0.0465405956392928	0.0461463465795081	0.0474023453223866
1321	0.01595519	0.0296540360000001	0.024035877	0.024135936	0.022815847	0.018665203	0.018058272	0.017546417	0.017478531	0.017717603	0.0980171422458017	7.49503719334004e-17	0.00305526993528106	4.24078105525002e-08	0.0796186607148445	0.0604002927600646	0.0497660487761794	0.0465405513285335	0.0461463465795081	0.0474035782285003
1331	0.016041355	0.0297848760000001	0.024165821	0.024220643	0.022948558	0.018789572	0.018178101	0.017681114	0.017598201	0.017837811	0.0980171422458017	7.49503719334004e-17	0.00305526993528071	4.24078105525002e-08	0.0796151135485278	0.0603986278872656	0.049765788714507	0.0465405392983636	0.0461463465795081	0.0474031982880143
1341	0.016127062	0.0298596560000001	0.024296603	0.024305493	0.023079942	0.018945394	0.018298285	0.0178013	0.017739842	0.017960313	0.0760869242605336	7.49503719334004e-17	0.00305526993499698	2.12039053225069e-08	0.0630465622407314	0.05402641549061	0.0479704650440447	0.0464523390359984	0.0461463465795081	0.0473924848288825
1351	0.016230936	0.030001532	0.024438472	0.024393839	0.023232111	0.019114959	0.018428438	0.0179667	0.017910414	0.018188095	0.0760869242605336	7.49503719334004e-17	0.00305526993499698	2.12039053225069e-08	0.0630406055695398	0.0540207853245187	0.0479730514815974	0.0464426646629785	0.0461463465795081	0.0473927554026146
1361	0.016375061	0.030081862	0.024754753	0.024594728	0.023499826	0.0193899719999999	0.018713345	0.018317574	0.018110592	0.018413337	0.0760869242605336	7.49503719334004e-17	0.00305526993499698	2.12039053225069e-08	0.0630406055695393	0.0540207853243062	0.0479730515045109	0.0464426641713706	0.0461463465795081	0.0473927574946784
1371	0.016637805	0.030212084	0.025133632	0.024776606	0.023834284	0.0196270399999999	0.019093499	0.018594341	0.018322232	0.018648341	0.0757839483723294	7.49503719334004e-17	0.00305526993499706	2.12039053225021e-08	0.0628630503388942	0.0539516361787631	0.0479617727931928	0.0464420110164837	0.0461463465795081	0.0473927574948482
1381	0.016925382	0.030284636	0.025478925	0.024925788	0.024114436	0.019928305	0.019331173	0.01900669	0.018546742	0.018837399	0.0757767979381718	7.49503719334004e-17	0.00305526993499686	2.12039053225021e-08	0.0628626519578829	0.0539515789017892	0.0479617353596792	0.0464420094441116	0.0461463465795081	0.0473927574935446
1391	0.017103976	0.030349494	0.025778735	0.025107747	0.024402041	0.0201940159999999	0.019567855	0.019263405	0.018779561	0.019075458	0.0755164531085177	7.49503719334004e-17	0.00305526993499686	2.12039053225021e-08	0.0627866089659102	0.0539367487105219	0.0479609014566918	0.0464420420336928	0.0461463465795081	0.0473927529953038
1401	0.017292316	0.030578624	0.02605106	0.025285691	0.024679418	0.0204222019999999	0.019792953	0.019512236	0.018999284	0.019291149	0.072041192807127	7.49503719334004e-17	0.00305526993489406	2.12039053225021e-08	0.0601954377164904	0.0521285852467766	0.0474848941667332	0.0464340784690599	0.0461463465795081	0.0473927559728072
1411	0.01745526	0.031065228	0.026298633	0.025424679	0.024935935	0.020794255	0.020122771	0.01976144	0.019209789	0.019562299	0.0719739843264236	7.49503719334004e-17	0.00305526993489406	2.12039053225021e-08	0.0601809021874356	0.052126688159929	0.0474847744012076	0.0464340119004058	0.0461463465795081	0.0473927565688095
1421	0.017634523	0.031146364	0.026470893	0.025604611	0.025152786	0.020925414	0.020244888	0.019886893	0.01933829	0.019690372	0.0719048399193128	7.49503719334004e-17	0.00305526993489401	2.12039053225009e-08	0.0601490422472902	0.0521203672621486	0.0474845158828431	0.0464313703581724	0.0461463465795081	0.0473927189209526
1431	0.01772917	0.031372015	0.026627592	0.025691383	0.025306167	0.021051266	0.02036557	0.020007439	0.019456867	0.019815983	0.0696304965875887	7.49503719334004e-17	0.00305526993463294	2.12039053225006e-08	0.0590705245053002	0.0517435334229324	0.047402676106007	0.0464296957635812	0.0461463465795081	0.048374141977579
1441	0.017815204	0.031636696	0.026782558	0.025783398	0.025454519	0.021181773	0.020488464	0.020130703	0.019617866	0.019970321	0.0696302756550594	7.49503719334004e-17	0.00305526993463294	2.12039053225006e-08	0.0590704310483508	0.0517448051328598	0.0474061443542917	0.0464327923611984	0.0461463465795081	0.0491901579022558
1451	0.017906002	0.031758548	0.026921561	0.025867736	0.025618106	0.0213075799999999	0.020607174	0.020253391	0.019737921	0.020092234	0.0696302229816868	7.49503719334004e-17	0.00305526993463294	2.12039053225006e-08	0.0590704286460185	0.0517448051005308	0.0474061443749464	0.0464327926943177	0.0461463465795081	0.0491955745662236
1461	0.01801566	0.03189406	0.02706948	0.025984987	0.02578854	0.0214599049999999	0.020761234	0.020380088	0.019881906	0.020277772	0.0696302229816868	7.49503719334004e-17	2.98396139582612e-06	2.12039053225006e-08	0.0590704286460171	0.0517448051005297	0.0474061443749465	0.0464327926943526	0.0439244762113245	0.0313300257596503
1471	0.01809917	0.032017224	0.027212021	0.026065427	0.025910112	0.0215734549999999	0.020872129	0.020493274	0.019993215	0.020387228	0.0696301903219021	7.49503719334004e-17	6.29199298910961e-08	2.12039053225006e-08	0.0590704245719397	0.0517448049750806	0.0474061443773334	0.0464327926943546	0.0438946967754933	0.0313539259419487
1481	0.018173089	0.032141338	0.027339329	0.02613977	0.02602671	0.0216806779999999	0.020986488	0.020598139	0.020097899	0.020491772	0.068671382840578	7.49503719334004e-17	6.00818175877579e-08	2.12039053225006e-08	0.0582952598576242	0.0512480122414496	0.0471724781281317	0.0463720093282935	0.0438946676994506	0.0267177865532827
1491	0.018247047	0.03225881	0.027463464	0.026213532	0.026159881	0.0217915969999999	0.021092436	0.020703133	0.020202194	0.020595986	0.0677899565124264	7.49503719334004e-17	5.81085925533061e-08	2.12039052961862e-08	0.0579315637851161	0.0511434855072564	0.0471537987580186	0.0463709463642329	0.0438946676710561	0.026660133649015


==> MATLAB/SuiteSparseCollection/results/ash958/res_over_runtime.txt <==
t	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
0	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1
0.000118847	8.0784e-05	0.000275964	0.000118652	0.000202093	0.000150005	0.000184921	0.000127373	0.000225587	0.000136064	1	0.998685501922091	1	1	1	1	1	1	1	1
0.000196185	0.000212514	0.000401326	0.000188174	0.001294206	0.000251191	0.000263701	0.000218074	0.00031236	0.000264615	1	0.9905406897946	0.990161359080808	1	1	1	1	1	1	1
0.000460442	0.000476469	0.000600065	0.00079363	0.001464714	0.000364026	0.000355819	0.000325766	0.000471547	0.000383885	1	0.924293377575788	0.977494313502155	0.981249813802731	1	1	0.997883963498462	0.992857144851085	0.988334243368789	0.984165924704184
0.000567515	0.000815031	0.000741959	0.00105583	0.001593885	0.000565733	0.000456453	0.000421442	0.000609101	0.000473325	0.931923713037475	0.902464093811497	0.89518899794145	0.896224316182604	0.921107452723521	0.912409323396896	0.907971931264785	0.915853109061216	0.959506232991691	1.08070365823366
0.000663836	0.000890549	0.000882635	0.00136411	0.001738057	0.000674008	0.000600265	0.000528639	0.000692321	0.000610469	0.931923713037475	0.902464093811497	0.895188997920848	0.908212110340798	0.92110745271832	0.912409320335519	0.907972035616288	0.915864945473765	0.959793434476066	1.08444453694374
0.000730218	0.000938079	0.001023713	0.001596175	0.001828326	0.000786252	0.000695481	0.000612613	0.00079706	0.000689803	0.899205682048672	0.88117977412684	0.834368184680999	0.87677070664781	0.900713692176591	0.907987584567267	0.918014287603471	0.930414297159245	0.94804696029588	0.961837680282983
0.000804936	0.001305906	0.001138277	0.001969936	0.00194222	0.000910251	0.000814427	0.000731864	0.000915135	0.000774455	0.89313693703268	0.820503657170754	0.769997793413528	0.774140722907758	0.883344660466166	0.878504420103353	0.876223178006208	0.877763859078763	0.890513062577917	0.923121314845487
0.000927063	0.001487695	0.001305355	0.002302825	0.002181517	0.001002587	0.000898856	0.000827642	0.001030704	0.000860753	0.890354204051544	0.814203917372345	0.756569920072364	0.771373104676692	0.882779369224133	0.880199123312404	0.87941173428873	0.879524987385024	0.882689652411634	0.887456513973044
0.001017252	0.001573984	0.001440101	0.002660113	0.002387196	0.001132315	0.000981854	0.001007213	0.001124777	0.000974504	0.890354204051544	0.814203917372345	0.755835670011835	0.814603064051306	0.882779369492403	0.880199177693412	0.879412745172105	0.879528282286006	0.8826379209347	0.886861939356942
0.001074772	0.001591697	0.001533818	0.002845676	0.002470677	0.001233419	0.001054836	0.001108884	0.001197943	0.001048655	0.890354204051544	0.813532676563857	0.755822970158941	0.81195808782098	0.882779369492403	0.880199177693418	0.879412745178074	0.879528282631546	0.882637870493778	0.886858433738196
0.001122976	0.001669897	0.001612941	0.003030793	0.002543376	0.001298661	0.001118032	0.001171522	0.001275703	0.00111203	0.890354204051544	0.801286953994871	0.750467279184041	0.803195655623607	0.882779369492403	0.877502883336396	0.87119899159145	0.86576491114262	0.864693412552334	0.872087355227165
0.001170673	0.001775727	0.001732973	0.003347415	0.002614231	0.001362807	0.001179889	0.001233164	0.001337639	0.001173851	0.890354204051544	0.778972119823544	0.71604944624975	0.782407840135546	0.882629269725935	0.876108378766444	0.86625116271326	0.852383949180336	0.832970433988338	0.800043824765851
0.001317251	0.002026394	0.002022926	0.003974577	0.002788127	0.001495911	0.001294559	0.001457509	0.001466017	0.001291667	0.821941950407899	0.782216176151948	0.712494439125717	0.742843029033005	0.821055882042278	0.825651485414099	0.830834365899941	0.834283795099735	0.829991783539538	0.802260076109992
0.00146205	0.002380662	0.002292034	0.004796213	0.002969671	0.001639032	0.001456275	0.001639855	0.001619913	0.001422315	0.819960533885361	0.7632881821651	0.694517140514391	0.703801665121334	0.816846150917726	0.818366720034053	0.820352877113417	0.822233492065383	0.820326053326665	0.796813830483842
0.001578725	0.002538153	0.002458225	0.005124839	0.003124487	0.001768821	0.001558882	0.001776181	0.001741944	0.001556617	0.819960533885361	0.748915972950833	0.677899623787792	0.688710642931375	0.816826493359757	0.818215363271599	0.819807564089644	0.819462905785728	0.81183247745427	0.785291661590129
0.001696113	0.002717743	0.002710285	0.005513031	0.003337991	0.001880872	0.001712817	0.001910695	0.001888817	0.001703149	0.815793427018041	0.722865509731428	0.659055867666264	0.663622599900531	0.809416961475702	0.806118301418398	0.801518663216117	0.791438758205805	0.779684466741795	0.769676113041431
0.001777653	0.002839262	0.002846485	0.005882752	0.003445938	0.002011811	0.001854735	0.002004838	0.002009333	0.001790329	0.815793427018041	0.722428162271918	0.658908180850707	0.662712175311526	0.809350115816016	0.805734596342026	0.80069677775164	0.790421833421558	0.779617512122238	0.76969503386006
0.001840622	0.00296208	0.00294599	0.006147242	0.003536481	0.002087292	0.001930079	0.002095297	0.002086831	0.001878932	0.815793427018041	0.720703774910531	0.66070307585642	0.695800129019066	0.809349470954005	0.805720497088329	0.800629474654491	0.790271288039853	0.779617472249749	0.769695149582326
0.001925393	0.003145878	0.003046885	0.006397055	0.003635402	0.002160901	0.002006125	0.002166791	0.002164631	0.001958191	0.804166848659375	0.718776711717999	0.655216328734932	0.688630150429193	0.793171114737422	0.789314492040591	0.788760249602585	0.784323602637173	0.778990554533254	0.76913231807744
0.001980575	0.003306269	0.003135581	0.006598319	0.003714722	0.002231106	0.002074542	0.002234707	0.002232651	0.002026523	0.788031321932318	0.700971859435899	0.643625410468839	0.65125083203342	0.781554624943964	0.782398753725646	0.7859596322251	0.784075353732598	0.77899040137833	0.768404028108961
0.002054916	0.003524762	0.003316454	0.007012786	0.003817931	0.002357366	0.002198368	0.002313835	0.002319218	0.002117172	0.769168081210383	0.550147663047593	0.552026961915165	0.642577010058192	0.7512733428328	0.73461690553864	0.718224530593551	0.695349804499303	0.681128452700971	0.701688120944278
0.002234685	0.003913945	0.003487757	0.007647967	0.004039835	0.00261321	0.002328074	0.002513471	0.002491175	0.002236516	0.769168081210383	0.550147663047593	0.551667245785885	0.639888677292309	0.749959042934953	0.729296795373787	0.706450639858757	0.675937961343953	0.659101486305123	0.688109253803824
0.002435132	0.003942488	0.003622981	0.008100195	0.004164645	0.002714863	0.00241755	0.002601175	0.002597581	0.002405347	0.769168081210383	0.550147663047593	0.551620119525888	0.67999640717714	0.749959042934822	0.729296794843071	0.706450576073924	0.675936401256036	0.659096622431082	0.688447056486468
0.002544278	0.003979975	0.003788999	0.008479061	0.00429869	0.002819847	0.002559792	0.002695831	0.002707467	0.002528629	0.769168081210383	0.547590210710788	0.54519931926962	0.697051604766536	0.749959042934822	0.729296794843071	0.706450576073547	0.675936401092454	0.659096617697406	0.688592260554485
0.002647441	0.004162143	0.003942186	0.008910067	0.004429957	0.00307607	0.002709982	0.002800843	0.002802368	0.002619598	0.769168081210383	0.535041304543521	0.541127448180813	0.69451281703572	0.749864428142034	0.728825757472153	0.705588854146589	0.675115205449402	0.659096617692783	0.688595440023137
0.002736649	0.004492149	0.004057664	0.00920237	0.004574066	0.003175297	0.002796111	0.002885318	0.002885548	0.002702233	0.763942560542259	0.534962180617321	0.535178736547467	0.694792330243766	0.739762994459312	0.713817743904515	0.690347274105549	0.6659618010548	0.656614948701228	0.688105394511358
0.002798789	0.004584892	0.004159626	0.009431365	0.004673079	0.003261811	0.002902526	0.002964065	0.002966786	0.002779893	0.763942560542259	0.533108528068074	0.534247356318832	0.701569530974954	0.739761582541881	0.713799493312449	0.690291030536674	0.665889516677892	0.653787562414084	0.682909067277397
0.002872599	0.004709479	0.004292471	0.00976160100000001	0.004776535	0.003342286	0.002980988	0.00305203	0.003046823	0.003080543	0.763942560542259	0.529100228749742	0.530661373388293	0.700290500674831	0.73973594644195	0.713694474833801	0.690143527939025	0.665801999947359	0.654079799702499	0.681860146823153
0.002998675	0.004989678	0.004413023	0.010147534	0.004901781	0.003442632	0.00306987	0.003202303	0.00316124	0.003167477	0.763942560542259	0.517828676677057	0.519245570138887	0.715522245956537	0.735551617251233	0.701993372930123	0.66764010155954	0.631898283379917	0.615047628960311	0.661581041803521
0.003232247	0.005323058	0.004601475	0.010598769	0.005041431	0.003544083	0.003177274	0.003298711	0.003331346	0.003269372	0.763942560542259	0.502037090618779	0.510492608027459	0.712244814868363	0.73224636787327	0.68702544343877	0.636185318368319	0.581793871345798	0.552708156983225	0.620082188413281
0.00336821	0.005624256	0.0047767	0.011093273	0.005335949	0.003685075	0.003411337	0.003484674	0.003472219	0.003394963	0.763922164161486	0.496675902150614	0.507274350335176	0.669876861219279	0.731570652616471	0.684816801199253	0.632247058654026	0.577268225032604	0.549733052901828	0.616462323296032
0.003447609	0.005891255	0.004900549	0.011388104	0.005441008	0.00378021	0.003519311	0.003578144	0.00356342	0.003485932	0.763922164161486	0.489837161815395	0.502167595631036	0.666674381755374	0.731570624808616	0.684815738304769	0.630323423961678	0.57596395973698	0.550173450716406	0.61259005643677
0.003515568	0.006003836	0.005010644	0.011655105	0.005533863	0.003862204	0.003611745	0.00365159	0.003666149	0.003562082	0.763922164161486	0.489837161815395	0.501114990445049	0.568556413028753	0.731570624808616	0.683552511227353	0.629435491901069	0.575863283239353	0.550180220991488	0.612236144160999
0.003595025	0.006067818	0.005119778	0.011944868	0.005625115	0.003945332	0.003698795	0.003730309	0.003763578	0.003707475	0.728289127639502	0.488150656658732	0.497564609911192	0.576050738259712	0.700729173622931	0.659775496898033	0.614140597056797	0.569726045285367	0.550045953329911	0.611418577582481
0.003660037	0.006245011	0.005234005	0.012236535	0.005706802	0.004021879	0.003765203	0.003796016	0.003831439	0.003773024	0.634689423390153	0.453888598720975	0.462645843802708	0.466149756731766	0.605209571522487	0.567810093484842	0.531918466172838	0.507020629213998	0.518284819216575	0.610830799241012
0.003792423	0.006352022	0.005371816	0.012626847	0.005899499	0.004127674	0.003859182	0.003882216	0.003919479	0.003860336	0.634689423390153	0.479954806733049	0.446254155743343	0.459618008368578	0.605209564871066	0.567809461564047	0.531912918761231	0.507025103267086	0.517943917412882	0.605435206932262
0.003901173	0.006678476	0.005520788	0.013258329	0.006041506	0.004225348	0.003956972	0.003976625	0.004019664	0.004010944	0.624458880419788	0.475268997810514	0.440784569132526	0.461757835818688	0.591225459014613	0.549171288160316	0.508169529925268	0.484816354385774	0.504430589545638	0.60149315725678
0.004116505	0.006964682	0.005734214	0.014241844	0.006253163	0.004356644	0.004123223	0.004108771	0.004139424	0.004121645	0.624458880419788	0.475268997810514	0.440706765313491	0.461512356421623	0.591218553087794	0.549161656853725	0.508164638184375	0.48481525971239	0.504430571679283	0.601505715076716
0.004219243	0.006994038	0.005892061	0.014641806	0.00640512	0.004458677	0.004226901	0.004219548	0.004251944	0.004326159	0.606276480500954	0.447263162212503	0.427446095568027	0.442966540335144	0.569114216152768	0.529198804016884	0.493848324030557	0.477572245906896	0.504003945244922	0.59976855523703
0.004310427	0.007123583	0.006011733	0.015031232	0.006515738	0.004556158	0.004316271	0.004304234	0.00437119	0.004432169	0.604178753020802	0.405109368459268	0.391304375421472	0.407555136176424	0.567245929965018	0.519722577452904	0.472394970148551	0.449724917644764	0.483698675742603	0.588679311619059
0.004455436	0.007406375	0.006250672	0.015594957	0.0066758	0.004669107	0.004418149	0.004392682	0.004525393	0.004574906	0.575854099028448	0.405109368459268	0.391183339968134	0.398808040694471	0.545588796283052	0.504979200259274	0.464777053928881	0.447962807327282	0.48541431793682	0.592179581080644
0.004610524	0.007485392	0.006381962	0.015914894	0.006814115	0.004802152	0.004514693	0.004482526	0.004611795	0.004659089	0.575854099028448	0.400281454381764	0.386968579353017	0.387978432879775	0.543296533392327	0.498385526501241	0.458997370042872	0.446041900489223	0.485337727202286	0.57263257977031
0.004728536	0.007872866	0.006685454	0.016682471	0.006979709	0.004925705	0.004628396	0.004705711	0.004803482	0.004838897	0.575555354133287	0.400281454381764	0.386022006539299	0.386480865336842	0.541475497941224	0.497489697185818	0.458962904848416	0.446085337058267	0.485337728848826	0.572531520834363
0.00479373	0.007968128	0.006869393	0.016975435	0.007191536	0.005019265	0.004705104	0.004780193	0.004877867	0.004914649	0.575555354133287	0.400281454381764	0.385644958506923	0.389784806185026	0.541475497743632	0.497489687409526	0.458962878029197	0.446085333697308	0.485337728850507	0.572531827153805
0.005023716	0.008059935	0.007000703	0.017375941	0.007462967	0.005166624	0.004930724	0.004884637	0.004977843	0.005016841	0.56470507534761	0.4002739962195	0.385644042619547	0.397347408973598	0.534141554919781	0.494908136366719	0.458711998726475	0.446178216778867	0.485337728850508	0.572615658218448
0.005143114	0.008201314	0.007188165	0.018040995	0.007594567	0.005301611	0.00502156	0.004998434	0.00508488	0.005109935	0.56470507534761	0.39265353074449	0.377733079515074	0.388300513430576	0.534214864317215	0.495115314994142	0.458954878881692	0.446284342971981	0.485337728850508	0.572948405719947
0.005308114	0.008467673	0.007498383	0.018638989	0.00781749000000001	0.00545099	0.005147531	0.005120408	0.005280475	0.005293502	0.538607053238772	0.392651410677543	0.372020759325076	0.366184854654969	0.509133528440264	0.474890128517502	0.445292248952543	0.440847581490673	0.485288304635341	0.570296276424718
0.005479039	0.009057552	0.007729292	0.019169578	0.008211719	0.005608937	0.005387228	0.005298407	0.005444041	0.00543901	0.537967632041846	0.38477195228135	0.36081494756451	0.347493832683848	0.508876743311445	0.474818817253642	0.445282126130213	0.440847379139487	0.484374928625866	0.568032399142349
0.005636617	0.009572797	0.007926567	0.019703633	0.00842174300000001	0.005743316	0.005517578	0.005421421	0.005606195	0.005781667	0.537967632041846	0.38477195228135	0.360812523302751	0.346461627465584	0.508876743311287	0.47481881723406	0.445282126042148	0.440847379124686	0.482191393998886	0.566362371631476
0.005863945	0.00963305799999999	0.00818675800000001	0.020568078	0.00860234400000001	0.005880094	0.005779332	0.005556251	0.005746544	0.005908171	0.502860297206548	0.366227769743922	0.358990150598786	0.344725788911266	0.464727256076106	0.433668735232173	0.417576776667326	0.429578995403946	0.48210325746683	0.562231179784446
0.006097066	0.009770123	0.00837883200000001	0.021147572	0.008917492	0.006052178	0.00594628	0.005691253	0.00587611	0.006041547	0.492450581316134	0.315090052092305	0.30233114557241	0.287324177285522	0.453657226140713	0.418229392393796	0.387093124675264	0.378058652161794	0.418373823075802	0.519688822558962
0.006216951	0.010320236	0.00857255900000001	0.021609302	0.00908462600000001	0.006184977	0.006074125	0.005818503	0.006003217	0.006163505	0.475500746063956	0.312854654404102	0.300785327203012	0.276228842623265	0.442389017467149	0.410314593721171	0.375852589632056	0.36458308735547	0.409768662337499	0.523064390082979
0.006358903	0.010681392	0.008886036	0.022274419	0.00930781500000001	0.006412798	0.006245613	0.005977969	0.006125634	0.006285006	0.475500746063956	0.309364578615975	0.29715430990138	0.271985219240553	0.442389010273082	0.408901897929941	0.369215637370935	0.35359199538776	0.405927061204431	0.535131700513125
0.006491696	0.010928106	0.009086511	0.02279319	0.00946893500000001	0.006563789	0.006377642	0.006166289	0.006365899	0.006443754	0.458058747382179	0.309107144212019	0.294953999286205	0.262877696075462	0.42765801588458	0.394010356427331	0.357122044885425	0.349778955673905	0.405517699559405	0.525862388545277
0.006733545	0.011490161	0.009359493	0.023699091	0.00975029700000001	0.006790768	0.006660458	0.00637798	0.006517887	0.006593606	0.457569638579301	0.309107144212019	0.294951705594387	0.262839352613363	0.427532437273669	0.394059199332376	0.357657006710216	0.350531371361154	0.405554530331878	0.544740528768732
0.007019989	0.011587471	0.009565956	0.024353862	0.00999263300000001	0.006924013	0.006785792	0.006520018	0.006644077	0.006738164	0.457569638579301	0.305356807643069	0.28855135707798	0.247301607479382	0.427532437275181	0.394059199967743	0.357657030026488	0.350531622143935	0.405594260757635	0.541813365494244
0.007163834	0.011861675	0.009697933	0.024796642	0.010286332	0.007046404	0.006973594	0.006647787	0.006925827	0.006934253	0.45039154079206	0.30188770115238	0.285319425674398	0.243502993708353	0.421541952691946	0.387384432266419	0.349616256852294	0.344692992090563	0.399696345606477	0.505875594751228
0.007304661	0.011962805	0.009989644	0.025328302	0.010496562	0.007172362	0.007082967	0.00675351	0.007133114	0.007186237	0.450381501152224	0.207320828148165	0.206261334755351	0.219834926914867	0.420458733237037	0.376410385411901	0.322732828334349	0.291579750711776	0.311635732836406	0.402402651637182
0.007364597	0.012114154	0.010098789	0.025559335	0.010587483	0.007251756	0.007159927	0.006844475	0.007260071	0.007261011	0.450381501152224	0.207320828148165	0.20607141608575	0.215187326673914	0.420469826750495	0.376213380140369	0.321167889883292	0.285067391307121	0.296110493691942	0.390653427006289
0.007436399	0.012136966	0.010214381	0.025916218	0.01068126	0.007352596	0.00726834	0.006943549	0.007437873	0.007396552	0.44742315247313	0.207201664158256	0.204893348077658	0.216195790903399	0.418459015032097	0.375208080819183	0.320884194283113	0.285041978404002	0.296105822901025	0.390662356740148
0.007668118	0.012429043	0.010465301	0.026939444	0.010970093	0.007533117	0.007414124	0.007086756	0.007581626	0.007799138	0.44742315247313	0.205745476713026	0.203425755934838	0.212045764087294	0.41845901773954	0.375208133101288	0.320884417504139	0.285042088565742	0.2896402084643	0.383199497802002
0.007864939	0.012693136	0.010645824	0.027697683	0.011196404	0.007728425	0.007544251	0.007309944	0.007776365	0.007945063	0.443194215450292	0.205745476713026	0.203426036020049	0.211747744371148	0.411233996726726	0.366025219644505	0.31450654957083	0.282727171410103	0.289272421460496	0.383596577431254
0.007976068	0.012721215	0.010773739	0.028022946	0.011615974	0.007930244	0.007692798	0.007426811	0.007883755	0.008027663	0.437170783310386	0.205023393802239	0.202698248157198	0.213101527112222	0.404601643850582	0.36210500249452	0.311603263114277	0.280312059966583	0.288758035043901	0.383518254245171
0.00808213899999999	0.012928283	0.010968165	0.028893373	0.011748107	0.008032118	0.007790004	0.007517249	0.007978516	0.008120642	0.431102271802707	0.205023393802239	0.202698726114673	0.213007558525987	0.396590838942819	0.356342023789341	0.308771155688878	0.279962295257961	0.288758483384983	0.38348170993695
0.00829740299999999	0.01308343	0.011152051	0.029848376	0.01198116	0.008223943	0.007923997	0.007743746	0.008106666	0.008325785	0.431106441317539	0.205023393802239	0.20269872627104	0.210940514160791	0.396522918042205	0.356127587049546	0.308540266301672	0.279921623099126	0.288758470122704	0.383482527677427
0.00842179199999999	0.013113007	0.01129527	0.030375704	0.012172258	0.008327439	0.008016509	0.00783295	0.008190486	0.008420703	0.422998552396885	0.218757277153727	0.218810845103682	0.218872513113609	0.389580212344876	0.35029351198777	0.302383011328188	0.26968444947945	0.261515607904406	0.379175611323091
0.00855498	0.013271422	0.011412078	0.030802208	0.012284971	0.00841192899999999	0.00810252	0.007990951	0.008318332	0.008563546	0.422998552396885	0.201226219143226	0.201971844144652	0.215334551142722	0.389090148665834	0.349435029993221	0.300983749651764	0.266575897057275	0.251780468490189	0.336953987233425
0.008616369	0.013357937	0.011511217	0.031053797	0.012365666	0.00848550099999999	0.008210289	0.008086562	0.00838707099999999	0.008636711	0.422998552396885	0.201226219143226	0.202285554199736	0.212427865933549	0.389090148665788	0.349435029917795	0.300983743629686	0.26657573312425	0.25178045902655	0.337123497908273
0.008688016	0.013420463	0.011616213	0.031453332	0.012495372	0.00857278699999999	0.008297039	0.00816106100000001	0.00848834999999999	0.008730132	0.413203161916861	0.218382113831904	0.205345387221222	0.21571176718018	0.375791099571076	0.339871164464097	0.295356865942366	0.263744292862645	0.250872556308363	0.333818583178101
0.008742441	0.013577495	0.011769273	0.031810011	0.012676834	0.00873267899999999	0.008467605	0.00831169200000001	0.00862363499999999	0.008807409	0.413203161916861	0.218382113831904	0.219177645156874	0.22878628646406	0.375791098862789	0.339871081297711	0.295355802547886	0.262878747019809	0.254848373674423	0.349468450641733
0.008816795	0.013597143	0.012020626	0.032290787	0.012826123	0.00882294999999999	0.008568911	0.00842853900000001	0.00873160499999999	0.008919515	0.409596668604002	0.218382113831904	0.219195882143202	0.228849912042915	0.374002093756022	0.33905380494737	0.295140522860619	0.262870020074309	0.254856654885206	0.349562229210014
0.008951657	0.013629351	0.012151083	0.033067358	0.012947103	0.00891668599999999	0.008662938	0.00851257200000001	0.00881609699999999	0.00905618	0.405290892964796	0.21676921960712	0.218676288770042	0.225531015759835	0.369318769352311	0.334141207039688	0.289430697570417	0.25316141046001	0.234411215543477	0.318487754390387
0.009019754	0.013785659	0.012292456	0.033416069	0.013071918	0.00903388599999999	0.008745327	0.00865849300000001	0.008916743	0.009167201	0.403185535344206	0.21676921960712	0.217913950018534	0.225216365269277	0.368445325276361	0.333971647469087	0.289645416365287	0.252682983280435	0.229557175595339	0.295528439352146
0.00913819	0.013844531	0.01239474	0.033679686	0.013184471	0.00913410699999999	0.008822977	0.00873692200000001	0.008985913	0.009268114	0.403007049526357	0.204565211442811	0.205752334713397	0.213431771047425	0.3683998908101	0.33397322666455	0.289650428366566	0.248290422177093	0.217349098988323	0.291941316398534
0.009235802	0.013968897	0.012524194	0.033929765	0.013313269	0.00926488699999999	0.00888688299999999	0.00880167000000001	0.009071782	0.009332103	0.401729657034175	0.204565211442811	0.205777833959034	0.213434955967734	0.367505612124216	0.333477743743363	0.289453495855516	0.248243675577351	0.214118478328225	0.292022104575206
0.009302986	0.014091249	0.012623635	0.034350509	0.013404594	0.00937692499999999	0.00899539499999999	0.00887479400000001	0.009145485	0.009406093	0.394893138076575	0.202842482384809	0.205185432956588	0.206750433601472	0.356734913228277	0.319652568480671	0.278524278054336	0.241950039199839	0.212833686678388	0.290958892865579
0.009451475	0.014258012	0.012878989	0.03478855	0.013581209	0.00949419399999999	0.009105207	0.00903425300000001	0.009274074	0.009579109	0.387020204388274	0.202842482384809	0.205334761975546	0.206884538208016	0.352034030930923	0.317089218822705	0.277303689901952	0.235832779217354	0.198640798508905	0.284059806699907
0.00952372599999999	0.014415557	0.013000076	0.035044417	0.0136858	0.00957996399999999	0.009196805	0.00911952000000001	0.009382512	0.009681245	0.383986370228329	0.202842482384809	0.205335802688542	0.219399717811449	0.35038380198447	0.316400569926001	0.277046622251332	0.235796542390355	0.198633915309881	0.281145155428565
0.00963261999999999	0.014444046	0.013167171	0.035580987	0.013803944	0.00971750399999999	0.00936547	0.00927197200000001	0.00949477599999999	0.009778037	0.303905548802355	0.182643065758564	0.185347369357265	0.198305135432453	0.254615710111236	0.209188165429607	0.178579971127788	0.156825567707884	0.156987658525479	0.251745739136095
0.00970001899999999	0.014702521	0.013358555	0.035968659	0.013930281	0.00982839899999999	0.009508796	0.00935742000000001	0.00958797199999999	0.009885479	0.302731825804729	0.182534852963523	0.184749690668435	0.202296917252401	0.252629490264228	0.201186779253443	0.16093350710079	0.146252585284205	0.158064742121921	0.250123850781253
0.00978623499999999	0.014832144	0.013492637	0.036334084	0.014112156	0.00993424699999999	0.009595322	0.00945385700000001	0.00967393799999999	0.009990916	0.295280654004837	0.182534852963523	0.184749693059065	0.20229691713342	0.247025006194396	0.197988212170241	0.159487455322011	0.146130915879791	0.15816269860365	0.250008412407738
0.00985071499999999	0.014932703	0.013626321	0.036719264	0.014206307	0.010016858	0.009674172	0.00953199000000001	0.00975236399999999	0.010068817	0.295280654004837	0.182534852963523	0.184749693060969	0.201679611848554	0.247024952508337	0.197987658861341	0.159486213653323	0.146131468792531	0.158162795479728	0.250011432853487
0.00990323799999999	0.014947881	0.013753033	0.036933609	0.014281925	0.010133884	0.009769375	0.00960531200000001	0.00981971199999999	0.010136364	0.294689523540113	0.182516670302219	0.184504235525198	0.2016452785814	0.246946461331249	0.198391968782839	0.157076175496335	0.143292770382739	0.158162795574334	0.25001010306139
0.00996077499999998	0.015101936	0.013873462	0.037283769	0.01436351	0.010206035	0.009840162	0.00967316500000001	0.00988641999999998	0.010205489	0.294689523540113	0.181566216276358	0.183561160464394	0.20155312723777	0.246946461331251	0.198391968953332	0.157068833140086	0.143294531855169	0.158162795574427	0.250010150526355
0.01002856	0.015154506	0.013950712	0.037490723	0.014434134	0.010270735	0.009903483	0.00973564600000001	0.00998497199999998	0.010268904	0.294599322603151	0.181566216276358	0.183561102630336	0.20115411733403	0.246909004696985	0.198382046649781	0.157067851480798	0.143294526196584	0.158162795574427	0.249969355890443
0.010074676	0.015189461	0.014031882	0.037728488	0.014503579	0.010363248	0.009965369	0.00980204800000001	0.010050011	0.010332828	0.289096365409599	0.181566216276358	0.183561097313332	0.199463843798564	0.243539200708973	0.196519961537917	0.156174810722166	0.142524300324159	0.154796101106809	0.247721898076545
0.010120553	0.015232459	0.014109388	0.037963537	0.014573181	0.010427761	0.010028011	0.00986420200000001	0.010111906	0.010394592	0.288678410605037	0.181566216276358	0.183561093075392	0.194315153916818	0.243385464304591	0.196505459586179	0.155434719085096	0.137301090631749	0.152590321088488	0.247855577834468
0.010175049	0.015247578	0.014193169	0.038203574	0.014653582	0.010495519	0.010099589	0.00993577400000001	0.010176948	0.010461072	0.287412886940625	0.181566216276358	0.183561091642715	0.191135262556166	0.242819267544303	0.196285938025839	0.155395447290316	0.137295766436895	0.152589792205699	0.247862541151065
0.010223525	0.015297155	0.014272702	0.038400404	0.014723613	0.010559859	0.010162739	0.00999815600000001	0.010239303	0.010523666	0.287199879349055	0.181517324655353	0.183079572958236	0.19006357931006	0.242741063740754	0.196266714130004	0.155393684517686	0.13729575855366	0.152589792205524	0.247863134813044
0.010275265	0.015363781	0.014351656	0.038583096	0.014797319	0.010625484	0.010237661	0.010061414	0.010301373	0.010586953	0.282414318761603	0.181517324655353	0.183054562799484	0.189873207164106	0.240785003066634	0.195608864144084	0.155289190505494	0.137275585028482	0.152589792205525	0.247728198494628
0.010361009	0.015471601	0.014474625	0.038820382	0.014871594	0.010724207	0.010311008	0.010138834	0.010402753	0.010653703	0.279517776357941	0.181517324655353	0.183054542386342	0.185732333309512	0.239232615850591	0.195253343683309	0.155254166372138	0.137275770427555	0.152589792205525	0.247722002490235
0.010577066	0.015565802	0.014634214	0.039449357	0.01518036	0.010901939	0.010416217	0.010277835	0.010505489	0.010773196	0.278656526498178	0.181517324655353	0.183054542367715	0.186866578922095	0.238976558501205	0.195197087644641	0.155250695910173	0.13727576037215	0.152589792205525	0.247721985274186
0.010761918	0.015766503	0.014817438	0.039882148	0.015312511	0.011003715	0.010510241	0.010369572	0.010668774	0.010885644	0.274760893628504	0.0979223650603073	0.101249943054112	0.112041400914528	0.236169088233086	0.193963743572661	0.153220616176941	0.119621889286927	0.0908246476843662	0.139844923961747
0.010828054	0.015831949	0.014918919	0.040221092	0.015403515	0.011084181	0.010587031	0.010444029	0.010744992	0.010968412	0.274726686830418	0.097895562910849	0.100798325712537	0.117798566153211	0.235948422802152	0.19099217259333	0.150560908268868	0.116143707427532	0.0904994903281492	0.139842785145754
0.010901549	0.015940327	0.015028825	0.040561645	0.015490111	0.011160835	0.010660255	0.010516092	0.010819773	0.011039313	0.274722520130049	0.097895562910849	0.100798325278015	0.118739014930654	0.235948337050996	0.190992772595899	0.150537323629924	0.116102489546741	0.0904994900174979	0.139843016306308
0.010953349	0.015995995	0.015113349	0.040826316	0.0155663	0.011227731	0.010725548	0.0105851	0.010884952	0.011103814	0.270387929948649	0.097895562910849	0.100798325298471	0.119277154669397	0.224742702416573	0.179460204103274	0.145899151428442	0.115881806519428	0.0904995647319894	0.140302123765904
0.011004062	0.01610268	0.015200256	0.041086635	0.015641463	0.011294793	0.010790829	0.010650017	0.010949285	0.011168382	0.241427273343667	0.097895562910849	0.099083464589881	0.118734672431459	0.200742803906629	0.16421107530474	0.139792406879189	0.114390709159768	0.0904995671398991	0.140205881434673
0.011217948	0.016160611	0.015361715	0.041515585	0.015800125	0.011379938	0.010871806	0.010754276	0.011033221	0.011257398	0.205407186456613	0.097895562910849	0.0990834632862481	0.114137954277735	0.173613686211264	0.147723141397147	0.128027356728285	0.110023922211812	0.0904995671422505	0.138603041359854
0.011296234	0.016212997	0.01545231	0.041841122	0.015882405	0.011451767	0.010940086	0.010823406	0.011100787	0.011355145	0.195981174292849	0.0181106966195089	0.0337714027219038	0.0547706118131206	0.167186806333712	0.133988071363374	0.100150541939034	0.0873495281222047	0.0620110510510597	0.0743412263166292
0.01134775	0.016327595	0.015538001	0.042068549	0.015964828	0.011520171	0.011005371	0.010902595	0.011166375	0.011450163	0.185871272471597	0.0181106966195089	0.0237072822173349	0.025383043004386	0.160892739374344	0.131168572327392	0.0994336143630436	0.0872201955169849	0.0597384868676323	0.070765810727472
0.01140226	0.016374319	0.015622855	0.042331886	0.016040473	0.011585922	0.011069473	0.010965566	0.011229878	0.011562979	0.185855560105427	0.0181106966195089	0.0237072705822633	0.0253952800744862	0.160893893761711	0.131166116166131	0.0994310106554315	0.0872197652834141	0.0597384846591223	0.0706524762830173
0.011447064	0.016387592	0.015703839	0.042560612	0.016109383	0.011658713	0.011132092	0.011027717	0.011291917	0.011631551	0.18384258827177	0.0181106966195089	0.0188823037828723	0.0184585144851747	0.160365593320396	0.131080653745236	0.0994260318534994	0.0872197433047612	0.0597384846591202	0.0706507433475423
0.011535639	0.016513822	0.015832005	0.042866783	0.0162173	0.011730687	0.011209972	0.011091245	0.011355219	0.011694548	0.180155088343399	0.0181106966195089	0.0189911314465578	0.0184784174895356	0.155637986423963	0.128839351293848	0.0993167115730677	0.0872137431723713	0.0597384846591202	0.0706504928789766
0.011606484	0.016739077	0.016054023	0.043179209	0.016333397	0.011855268	0.011281844	0.011171986	0.011425365	0.011764764	0.179987457674474	0.0181106966195089	0.0189926296316071	0.0429541306439483	0.155569628890522	0.128830765268096	0.0993153152278989	0.0872139995615676	0.0597384846591202	0.0706504840647728
0.011665601	0.016757077	0.016210635	0.043558253	0.016444865	0.011955717	0.01135265	0.011242249	0.011527367	0.011834839	0.179978274541475	0.0181106966195089	0.0189926470895617	0.0429541306439439	0.155567152408023	0.12883042385966	0.0993154062310473	0.0872140109649022	0.0597384846591202	0.0706500978685077
0.011720079	0.016825367	0.016302702	0.043759283	0.016524507	0.012027494	0.011423578	0.011343555	0.011632969	0.011905016	0.16844901998576	0.0181106966195089	0.0189926487940107	0.0429541306522398	0.152493037978379	0.131194704168856	0.100513058522882	0.0872024289334819	0.0597384846591202	0.0704523248268074
0.011807232	0.016967925	0.016425681	0.044177654	0.016629598	0.012112352	0.01150317	0.011487973	0.011730244	0.01198569	0.166736218435931	0.0181106966195089	0.0189927270994128	0.0429541199100199	0.15165413702616	0.130826197370724	0.100434216606475	0.0872019084724195	0.0597384846591202	0.0687120475008298
0.011894385	0.017272757	0.016765406	0.044569512	0.016784085	0.012203101	0.011588321	0.011572521	0.011894306	0.012152904	0.165438697975776	0.0181106966195089	0.0189927270979314	0.0429541419844931	0.151100422154538	0.130623047012104	0.100462723142976	0.087099334118217	0.0597384846591202	0.0635573135174021
0.012017656	0.017305365	0.016919368	0.04485696	0.016945092	0.012339964	0.011719431	0.011660369	0.011984212	0.012241429	0.165354188160749	0.0181106966195089	0.0189927270882341	0.0429541418452726	0.151079212649892	0.130618940555268	0.100462510287419	0.0870993974616184	0.0597384846591202	0.0617231797541306
0.012080505	0.017379429	0.017019434	0.045110061	0.017067089	0.012417465	0.011794131	0.011734838	0.012057687	0.012314887	0.14817276653389	0.0181106966195089	0.018992727087555	0.0429541418805632	0.13595213142118	0.117594466104589	0.0961111490975029	0.0870650843148736	0.0597384846591202	0.061718725669607
0.012140064	0.017532798	0.017116818	0.04533184	0.017151658	0.012491314	0.011864293	0.011804911	0.012170632	0.012390991	0.147228648469355	0.0181106966195089	0.0189927270875735	0.0429541418808266	0.135512283000324	0.117455707138885	0.0960924546043165	0.0870648424410377	0.0597384846591202	0.0507511083558834
0.012189265	0.01754737	0.017197113	0.045515817	0.017222776	0.012556099	0.011927813	0.011868289	0.012233402	0.012453518	0.143943818683278	0.0181106966195089	0.0184028821835915	0.0421868404567348	0.134013876922039	0.117011442860792	0.0960316507377114	0.0870631478726406	0.0597384846591202	0.0507494956632427
0.012238459	0.017654411	0.017282576	0.045767787	0.017298311	0.012621922	0.011991057	0.011931521	0.012295636	0.0125167	0.143761226032096	0.0181106966195089	0.0184028808985743	0.0421868404558885	0.13385478782292	0.116808883204679	0.095814142674751	0.0869439191053586	0.0597384846591202	0.0507477936715433
0.012321971	0.017932291	0.017401909	0.046172708	0.017417905	0.012702132	0.012065916	0.012021273	0.01237105	0.012589817	0.142702577175036	0.0181106966195089	0.01840288089858	0.0421868404927765	0.13339819363931	0.116659379251551	0.0957854473917657	0.0869426845013825	0.0597384846591202	0.0507151417977565
0.012393961	0.018117379	0.017492038	0.046413649	0.01761961	0.012802677	0.01217093	0.012090968	0.012439516	0.012669407	0.139162749162196	0.0181106966195089	0.0184028808985725	0.035673888323512	0.131998987421631	0.116300430721794	0.0957263075279399	0.0869370708927675	0.0597384846591202	0.0507147254919443
0.012447767	0.018212407	0.017578443	0.046639385	0.017698003	0.012871683	0.012237201	0.01218464	0.012507054	0.012735812	0.13817538748048	0.0181106966195089	0.0184028808985834	0.0356738883232048	0.131697669225284	0.116297563933515	0.095744290325744	0.0869531357225273	0.0597384846591202	0.0507146837745798
0.012494635	0.01825721	0.01770204	0.046807813	0.017768748	0.012936451	0.012299726	0.012247814	0.012569389	0.012798274	0.13817510227177	0.0181106966195089	0.0184028808986005	0.0356738883231983	0.131678363308586	0.116271242905255	0.0957272428477796	0.0869500742010515	0.0597384846591202	0.0507145382067557
0.012539797	0.018270728	0.017779685	0.046971486	0.017837692	0.012999487	0.012360958	0.012308955	0.012630428	0.012858937	0.1367788593554	0.0181106966195089	0.0184028808987283	0.0356738882287166	0.131016862701412	0.11598781355964	0.0956636462114957	0.0869479780522438	0.0597384846591202	0.0505094224865541
0.012594983	0.018323458	0.017884045	0.047211601	0.017917951	0.01307068	0.012429078	0.012376571	0.012697464	0.013093198	0.137014838287397	0.0181106966195089	0.0184028729025992	0.0356738882332564	0.131285969950695	0.114915711936642	0.0950383868878089	0.0868699331716806	0.0597384846591202	0.0504600369022383
0.012728412	0.018337487	0.017985769	0.047403549	0.01799394	0.013139519	0.012496044	0.012447186	0.012763125	0.013162843	0.136764372725462	0.0181106966195089	0.0184039649347503	0.0356738882333795	0.131205731889709	0.11486841011905	0.0950151102959952	0.086876516144016	0.0597384846591202	0.0504603004622578
0.012826133	0.018393286	0.018105983	0.047669998	0.018132207	0.013221243	0.012567929	0.012551562	0.013092078	0.013255103	0.136667928941506	0.0181106966195089	0.488025179809973	0.0356738882918812	0.131123166800442	0.11506392878789	0.0951852571950432	0.0869019784293683	0.0597384846591202	0.0504590303732873
0.012931766	0.018614866	0.018276954	0.048127041	0.018338901	0.013338089	0.012648671	0.012630365	0.013174733	0.013412083	0.122778272276975	7.49503719334004e-17	0.382723908100796	0.0312161915201949	0.105039465820316	0.0942644690904871	0.0690214920339318	0.0485667996894434	0.046146584522631	0.0476898525502569
0.013011965	0.018795158	0.018506532	0.048491313	0.018600872	0.013436727	0.012778545	0.012767416	0.013265311	0.013500027	0.106330916985993	7.49503719334004e-17	0.384470138176319	0.0313721417629194	0.0963965432594193	0.0906875119185674	0.0681117158853627	0.0485160174910958	0.0461463465797351	0.0477096721580939
0.013102228	0.018914128	0.018866549	0.048953079	0.018708298	0.013616235	0.012868514	0.012850428	0.013348829	0.013610886	0.101849657406448	7.49503719334004e-17	0.384477911686815	0.0313721391021112	0.0947333086836259	0.0902667394009154	0.0680376351618306	0.048496929082981	0.0461463465795081	0.0477095301022119
0.013185442	0.019022963	0.019056207	0.049240306	0.01881794	0.01370438	0.012952942	0.012975724	0.013431548	0.013692209	0.101074847343597	7.49503719334004e-17	0.384477531315663	0.0313722081133379	0.0944164397619428	0.090156938392895	0.0680062980420926	0.048486990282655	0.0461463465795081	0.0475675668553898
0.013264253	0.019108923	0.019172573	0.049493524	0.01891569	0.013786814	0.01303223	0.013053532	0.013511628	0.013771073	0.100177079575356	7.49503719334004e-17	0.384477505302682	0.0279679249836409	0.0938097672890438	0.0899302852917938	0.0679695664967331	0.0484863488923316	0.0461463465795081	0.0475701224566465
0.01333898	0.01921698	0.019274394	0.049793057	0.019004552	0.013864281	0.013106579	0.013128324	0.013608396	0.013843537	0.100124025224426	7.49503719334004e-17	0.384477504218058	0.0279679249835933	0.0938008289138502	0.0899296603234497	0.0679695621247994	0.0484863491314002	0.0461463465795081	0.0475703403615147
0.013399098	0.019264252	0.01938539	0.050015757	0.019090685	0.013942624	0.013175137	0.01319672	0.013673078	0.013909109	0.100128986703985	7.49503719334004e-17	0.384438717083658	0.0272510602820636	0.0804356175835139	0.0606030261482997	0.0497854796009299	0.0465417672001945	0.0461463465795081	0.0474016151122084
0.013452148	0.019308586	0.019475108	0.050269691	0.019171712	0.01401242	0.013243918	0.013295274	0.013740112	0.013977089	0.0988066064766331	7.49503719334004e-17	0.276479452178075	0.0272510600835891	0.0799544586656673	0.0604727441727207	0.04977129755825	0.0465406007518813	0.0461463465795081	0.0474028627810388
0.013501386	0.019349071	0.019556607	0.0504682029999999	0.019244982	0.014076925	0.013307385	0.013358397	0.01385695	0.014039732	0.0986138857970469	7.49503719334004e-17	0.276479436529869	0.0272510592357602	0.0798288718382043	0.0604296345706956	0.0497676158441861	0.0465405848680423	0.0461463465795081	0.0474023318876119
0.013549922	0.019423142	0.019637675	0.050657223	0.019318887	0.014169057	0.013370712	0.013421402	0.013919581	0.01413076	0.0985920242572362	7.49503719334004e-17	0.274522508713358	0.0272511111655354	0.0798254506854547	0.0604308275090518	0.0497682085181097	0.0465405956392928	0.0461463465795081	0.0474023453223866
0.013595619	0.019436666	0.019715482	0.0508263329999999	0.019388105	0.014232461	0.013432606	0.01348267	0.013980948	0.014191939	0.0980171422458017	7.49503719334004e-17	0.27452242661769	0.0272512185994915	0.0796186607148445	0.0604002927600646	0.0497660487761794	0.0465405513285335	0.0461463465795081	0.0474035782285003
0.013676696	0.019527514	0.019794734	0.0510519089999999	0.019462105	0.014296578	0.013494734	0.013544451	0.014055439	0.014253545	0.0980171422458017	7.49503719334004e-17	0.274522426563766	0.00331606307140534	0.0796151135485278	0.0603986278872656	0.049765788714507	0.0465405392983636	0.0461463465795081	0.0474031982880143
0.013723159	0.019565484	0.019872252	0.0512284819999999	0.019532049	0.014360436	0.013557291	0.013612757	0.014117058	0.014315045	0.0760869242605336	7.49503719334004e-17	0.220669632481151	0.00331758913857873	0.0630465622407314	0.05402641549061	0.0479704650440447	0.0464523390359984	0.0461463465795081	0.0473924848288825
0.01377265	0.019603835	0.019949978	0.0514102809999999	0.019603586	0.014423918	0.013619078	0.013674035	0.014177974	0.014375936	0.0760869242605336	7.49503719334004e-17	0.163510561010721	0.00331758921926011	0.0630406055695398	0.0540207853245187	0.0479730514815974	0.0464426646629785	0.0461463465795081	0.0473927554026146
0.013851118	0.019618027	0.020112425	0.0516089289999999	0.019675716	0.014490085	0.013683115	0.013737938	0.014242349	0.014453049	0.0760869242605336	7.49503719334004e-17	0.163606700738577	0.00331762716875875	0.0630406055695393	0.0540207853243062	0.0479730515045109	0.0464426641713706	0.0461463465795081	0.0473927574946784
0.01394118	0.019647329	0.02025251	0.0520768579999999	0.019945137	0.014842597	0.013917182	0.014024357	0.014402891	0.014553632	0.0757839483723294	7.49503719334004e-17	0.163382753329968	0.00331830565387181	0.0628630503388942	0.0539516361787631	0.0479617727931928	0.0464420110164837	0.0461463465795081	0.0473927574948482
0.014088663	0.019693003	0.020552574	0.0525239909999999	0.020163868	0.015020259	0.014076024	0.014239331	0.014548306	0.014672879	0.0757767979381718	7.49503719334004e-17	0.163382753344881	0.00331828024575836	0.0628626519578829	0.0539515789017892	0.0479617353596792	0.0464420094441116	0.0461463465795081	0.0473927574935446
0.014203315	0.019723822	0.020740259	0.0528226469999999	0.02033084	0.015120674	0.014176075	0.014331923	0.014642495	0.014774598	0.0755164531085177	7.49503719334004e-17	0.163382753337706	0.00331828027860006	0.0627866089659102	0.0539367487105219	0.0479609014566918	0.0464420420336928	0.0461463465795081	0.0473927529953038
0.014266316	0.019829556	0.020841253	0.0530344189999999	0.020440773	0.015199433	0.014249876	0.014407975	0.014719513	0.014851807	0.072041192807127	7.49503719334004e-17	0.140555505515768	0.00331828029413183	0.0601954377164904	0.0521285852467766	0.0474848941667332	0.0464340784690599	0.0461463465795081	0.0473927559728072
0.014351014	0.019964973	0.020940156	0.0532546229999999	0.020531822	0.015278023	0.014323107	0.014481772	0.0147947	0.014951331	0.0719739843264236	7.49503719334004e-17	0.140555353789183	0.00331828026449435	0.0601809021874356	0.052126688159929	0.0474847744012076	0.0464340119004058	0.0461463465795081	0.0473927565688095
0.014398662	0.019979108	0.021021327	0.0534278659999999	0.020601689	0.01534261	0.014386697	0.014544811	0.014857082	0.015018796	0.0719048399193128	7.49503719334004e-17	0.140555353661468	0.00331767296597348	0.0601490422472902	0.0521203672621486	0.0474845158828431	0.0464313703581724	0.0461463465795081	0.0473927189209526
0.014482099	0.020074265	0.021129644	0.0537120689999999	0.020701961	0.015416591	0.014458399	0.014616189	0.014927949	0.015089126	0.0696304965875887	7.49503719334004e-17	0.140555341842315	0.00331772056089675	0.0590705245053002	0.0517435334229324	0.047402676106007	0.0464296957635812	0.0461463465795081	0.048374141977579
0.014536768	0.020161226	0.021219615	0.0539732239999999	0.020787872	0.015490417	0.014529991	0.014716309	0.014995983	0.015159221	0.0696302756550594	7.49503719334004e-17	0.140555341841201	0.00331773244985392	0.0590704310483508	0.0517448051328598	0.0474061443542917	0.0464327923611984	0.0461463465795081	0.0491901579022558
0.014586655	0.020205975	0.021328848	0.0541819949999999	0.020864455	0.015559692	0.014595896	0.014786161	0.015120459	0.015224035	0.0696302229816868	7.49503719334004e-17	0.140555341860578	0.00331773243169326	0.0590704286460185	0.0517448051005308	0.0474061443749464	0.0464327926943177	0.0461463465795081	0.0491955745662236
0.014635881	0.020250598	0.02143672	0.0543861779999999	0.0209555	0.015625678	0.014659611	0.014849293	0.015183648	0.015286214	0.0696302229816868	7.49503719334004e-17	0.140517393716933	0.00329251824695427	0.0590704286460171	0.0517448051005297	0.0474061443749465	0.0464327926943526	0.0439244762113245	0.0313300257596503
0.01470162	0.020300524	0.021512855	0.0546041829999999	0.021030561	0.015688637	0.01472144	0.01491147	0.015244577	0.015350809	0.0696301903219021	7.49503719334004e-17	0.140517393680732	0.00365094489424616	0.0590704245719397	0.0517448049750806	0.0474061443773334	0.0464327926943546	0.0438946967754933	0.0313539259419487
0.014746563	0.020362757	0.021588919	0.0548140159999999	0.021100762	0.01575228	0.014783419	0.014973225	0.015305627	0.015411947	0.068671382840578	7.49503719334004e-17	0.140517391853327	0.00364984702165678	0.0582952598576242	0.0512480122414496	0.0471724781281317	0.0463720093282935	0.0438946676994506	0.0267177865532827
0.014816505	0.020448288	0.021665356	0.0550586909999999	0.021170135	0.015861523	0.014905083	0.015034929	0.015366942	0.015473222	0.0677899565124264	7.49503719334004e-17	0.140517389062591	0.00363388123358169	0.0579315637851161	0.0511434855072564	0.0471537987580186	0.0463709463642329	0.0438946676710561	0.026660133649015


==> MATLAB/SuiteSparseCollection/results/illc1033/res_over_iter.txt <==
k	rt_srk	rt_esrk	rt_hb_double_inexact	rt_hb_opt_beta	rt_hb_beta_0.1	rt_hb_beta_0.2	rt_hb_beta_0.3	rt_hb_beta_0.4	rt_hb_beta_0.5	rt_hb_beta_0.6	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	0	0	0	0	0	0	0	0	0	0	0.0131110286744678	0.0158834143646609	0.017007473485075	0.0155832724279046	0.0132920372864006	0.0135972238327645	0.0139926513679244	0.0150562732477215	0.0761335296341959	0.758321645769396
10001	0.0654074340000001	0.193376043000001	0.108881048	0.199880233	0.0991730279999997	0.0883727929999998	0.0859042420000002	0.0848750199999995	0.0839540620000003	0.0848049750000003	0.0100102128558891	0.00907634876028229	0.00947028645545417	0.00885867598016868	0.0107378111159105	0.0115566009696682	0.0134695347782691	0.0165487593066018	0.0421869202750937	0.850217731469832
20001	0.125635718	0.369091747	0.211324138999999	0.382965258000001	0.192682283000001	0.172411729	0.167520017	0.165770362999999	0.164570772999999	0.165875735	0.00964395646650812	0.00910048911463295	0.0090528331367731	0.00870092428880433	0.0097131197448491	0.00990278819206699	0.0102511635769503	0.0110004104380984	0.0196043583801493	0.814570937356655
30001	0.196286716999999	0.590053698000002	0.33084744	0.56325867	0.301166298000002	0.268327208000001	0.260186071999999	0.257748174999999	0.257133461	0.257499667000001	0.00894073809125787	0.00850818498908662	0.00850206954458821	0.00804614172275057	0.00896630786106219	0.00899778159149882	0.00909712403170895	0.00960081581418964	0.0181243004939303	0.732522013840688
40001	0.283343765	0.884215410000006	0.470858695999999	0.751375683999999	0.427447462	0.391800399000003	0.364781794000001	0.363239936	0.361515501999998	0.367058559	0.0078595575891869	0.00742035909451236	0.00774819670563762	0.0069621954613384	0.00784619871950388	0.00784058842576604	0.00783754772963686	0.00793409979760181	0.0163857553072466	0.99201479835158
50001	0.367924805	1.18849798100001	0.617511183000003	0.917762571000001	0.562429838000002	0.507272002000001	0.474647284000001	0.472784456999997	0.473192217999999	0.476485472000001	0.0105164992087852	0.0105448798764136	0.0106846076281757	0.0100134573258208	0.0111646542571483	0.0121241585451217	0.0137746854415465	0.0175114674715578	0.0286000067361017	0.722060064605571
60001	0.436280517	1.42521752900001	0.734047586000005	1.048854272	0.668747555000002	0.600182982999999	0.564587644000003	0.563369737000002	0.562908241	0.566653869000001	0.00723708696242	0.00682417650103994	0.00686651546952693	0.00650023297620312	0.00726397576479047	0.00731580590802353	0.0073907987716665	0.00763186069366926	0.016213335531778	0.808860426563248
70001	0.499986928999997	1.64616634100002	0.843633791000009	1.157331141	0.769354088999999	0.690811877999999	0.652517635000007	0.650998084000001	0.650564196999993	0.654239709999994	0.0103325506490449	0.0101835318044275	0.0101771688714831	0.00972215722619421	0.0112257401799634	0.0123955107610866	0.0138482241222867	0.0152767884813561	0.0265808000688443	0.782852630147281
80001	0.562028915999995	1.85409918600003	0.950953549000004	1.263474289	0.867893070000001	0.779630849999997	0.739298158000005	0.737181151999999	0.736646664999988	0.740706054999994	0.00779613034739608	0.00774577970907145	0.00757967081828247	0.00739253817462376	0.00815240324247702	0.00881084801102626	0.00995691426116893	0.0126061284012402	0.0190537280454352	0.727700021014519
90001	0.622989975999996	2.05335977000002	1.055870937	1.36495137599999	0.964184028999998	0.866871498	0.824199045000008	0.821815039	0.820848446999985	0.825398817999999	0.00731073533656392	0.00686413275420735	0.00698692371308719	0.0253866786090601	0.00736064054568471	0.00744583436531167	0.00757188692737714	0.00893385968523401	0.0225804180226042	0.703583330168509
100001	0.68382729499999	2.24840022000003	1.16071305999999	1.47969633	1.060434507	0.953764982	0.909388765000008	0.906193789000005	0.904908971999984	0.909381735999996	0.00962284746568643	0.0100953836633009	0.00906706957485365	0.0096281865669167	0.0102374377950112	0.0110482834118051	0.011970977432428	0.0124370348773904	0.0167479655270041	0.723386961526743
110001	0.745486209999986	2.44468395300002	1.26769327499998	1.58426217599999	1.158372165	1.04258602399999	0.995714300000008	0.991856797000003	0.990858704999986	0.995086103999998	0.00911405667999223	0.00925685032671503	0.00871262783306333	0.00865988996879819	0.00970350322973092	0.0105789427742198	0.0119433587643385	0.0145328496302466	0.0364002123884208	0.806006482396747
120001	0.806728171999984	2.633715432	1.37388555399998	1.69182700999999	1.25591074599999	1.13091329100001	1.08223691900001	1.07776998100002	1.07645695899999	1.080844061	0.00718707879223386	0.0067871978177461	0.0103734741636118	0.00630269314436986	0.0074639073337886	0.00800586402337435	0.0087706037282702	0.00979861873601368	0.0153615251674174	0.742717978795617
130001	0.867511727999981	2.83422192999999	1.47911312399998	1.79060349799999	1.352573092	1.217786699	1.16752499200001	1.16265616300002	1.16067815399998	1.16497307	0.00689263542271469	0.00671641358504956	0.0066299535657985	0.00616723176177177	0.00706280552078354	0.00749096571105217	0.00846474197977764	0.0103470168563245	0.0128208425975828	0.713665787136386
140001	0.929543461999982	3.04105231799999	1.58623144999998	1.89475992399999	1.454988006	1.31393449299999	1.25412434800001	1.24815303400002	1.24637606599998	1.252265749	0.0067247196128885	0.00658644975944843	0.00651651565281958	0.00612097551967475	0.00707611454149685	0.00763139479614748	0.00835782478396234	0.00930005707830282	0.0159081885438324	0.725629745768263
150001	0.991841533999985	3.24063699999999	1.69420771199997	1.99685443499998	1.55356856599999	1.40276961899999	1.34105919100002	1.33446990500002	1.33256460099998	1.33865992199999	0.00669060829396772	0.00653572863790431	0.00634453592123282	0.00606419789015068	0.00667490586829857	0.00658941355134338	0.00646792410708512	0.00666209661536989	0.0138749106928265	0.728075220837934
160001	1.05328727199999	3.432909012	1.80045820099997	2.09764563899999	1.650931165	1.49082744899999	1.42743829900002	1.41976553900003	1.41732511999998	1.42334597999999	0.00748658269749779	0.00759085777798908	0.00727835889168551	0.00718390834606167	0.00753107330000544	0.00765805992185181	0.00805335906938832	0.0093638494825885	0.0176619345858272	0.709646382317316
170001	1.115663694	3.62809661100001	1.90770972099997	2.19863599399998	1.749530737	1.57927694299999	1.51424141800003	1.50606453300002	1.50321018499998	1.509529513	0.00736294373700952	0.00750440633163261	0.00732655331955788	0.00698927479196772	0.00754478436187557	0.00782055246410985	0.00832853655448374	0.00957272711355654	0.0203179494924108	0.809737740947384
180001	1.17973514100001	3.82221454400002	2.01694155599998	2.31487614299999	1.84985522500001	1.66953113599998	1.60241989900003	1.59396626000002	1.59023471699997	1.59696237999999	0.00722212894119648	0.00737960121966717	0.00724331326598317	0.00678926598837952	0.00754454996984292	0.00804665285081132	0.00941781013098663	0.0120686082472908	0.0130400749086499	0.716237395337728
190001	1.24157570000002	4.02903725200002	2.12420008999999	2.41322649499998	1.94800640100001	1.75804344599998	1.68887288600003	1.67981759500002	1.67581445499998	1.68248224999999	0.006704855548483	0.00651298451425803	0.00635827884105274	0.0059798769069255	0.00660020603552565	0.00642066348236078	0.00617727926274895	0.00647842521980239	0.0199833761522761	0.843572754289803
200001	1.30447971700002	4.24640483199998	2.23310627500001	2.51819812699998	2.04765249400001	1.84821350899997	1.77683179800003	1.76716050600002	1.76282830099997	1.769861148	0.00738314680685508	0.00723996699827076	0.00697632789374144	0.00685631893209893	0.00723472027663542	0.00711336308638785	0.00693383094430957	0.00703914098750654	0.0200986971130086	0.788281361235466
210001	1.36754728600002	4.46064217999998	2.341913681	2.62657569699997	2.14805952600003	1.93810409599996	1.86447276800004	1.85423840600003	1.84963396899996	1.85686793800001	0.00635086398959847	0.00620665992552705	0.00600735901364124	0.00568975791582748	0.00649762517688333	0.0068193911783144	0.00749136307407495	0.00883751707667205	0.0134863976626109	0.76964400614977
220001	1.42943373900002	4.66409296699994	2.448675757	2.73493182499998	2.24543651800002	2.02626304899997	1.95059430700004	1.93969423100002	1.93493999699996	1.94209500500002	0.00623772125515257	0.00599518408705884	0.0068852859976417	0.00541208769676723	0.00612456401163025	0.00584800900598806	0.00547346760460888	0.00613086422292633	0.016393108066563	0.805335403882669
230001	1.49472784500002	4.89357341299993	2.56127285799998	2.85095264799998	2.34899486300002	2.11956739699997	2.04142906700003	2.02993499100001	2.02501586699996	2.03190863300003	0.00857823648997273	0.00853545753248089	0.00809055754117654	0.007740383565799	0.00919926414633588	0.0100838164132281	0.0115426295864121	0.014500956576214	0.0261142742609389	0.737825075301748
240001	1.55870585900002	5.09774221899998	2.67219967799997	2.95820543099997	2.45047779000001	2.21126675999998	2.13045691400004	2.11877796099999	2.11333138599996	2.11990273000001	0.00695919194804212	0.00712866464029632	0.00686580925368604	0.00650805456424319	0.00722602799279778	0.00762120333795667	0.00826071454237857	0.00992968886006313	0.0336092637344434	0.586060100139251
250001	1.62459696500002	5.32652890299996	2.78674050499995	3.06584108499996	2.56323546100001	2.30529986099996	2.22217518600004	2.20991551199997	2.20394527099998	2.21237230400002	0.00653589480467353	0.00637099583948829	0.00614146388775771	0.00561249277124631	0.00648325483407333	0.00637716528682677	0.00624343286763101	0.00708038313157053	0.0107897033733856	0.66617419660585
260001	1.68757941800002	5.53380381099997	2.89548385699994	3.16988574599996	2.6629702	2.39509204599995	2.30996105000007	2.29731756399997	2.29097991399997	2.29942430100001	0.00665072410518995	0.00707476788141984	0.00646920210393237	0.00644158883155132	0.00694369921849802	0.0073960200144476	0.0081926148760645	0.00994414082083277	0.0125664952685462	0.786480829954685
270001	1.75068702300002	5.75226701499996	3.00510195199995	3.27308921399995	2.763548235	2.48540352999996	2.39814537000007	2.38481550299994	2.37808322899997	2.38666786700001	0.00588553065083327	0.00579122371699397	0.00562365212807266	0.0126181432651393	0.0058292978808507	0.00578554429599459	0.0058589688090729	0.00688059694212813	0.0181806802915753	0.685189511265116
280001	1.81364421700002	5.95063269799995	3.11425118299996	3.37861842899995	2.86450701900003	2.57661093099998	2.48693419700007	2.47305078599993	2.46593109299995	2.47458863200001	0.00650021270394506	0.00699809243397851	0.00631789920287171	0.0060306184969494	0.0066165116469986	0.00692326176196852	0.00735861920051119	0.00886272398314813	0.0151302409921568	0.700652995679954
290001	1.87735842300003	6.13326420799995	3.22409624499995	3.48373156899993	2.96509235900004	2.66723824299998	2.57558133100007	2.56078758599994	2.55385038699997	2.56213451500001	0.00628648792456056	0.00614468231596583	0.00584229622495441	0.00535004627673749	0.00621606186361251	0.00607792368146304	0.00604264549342573	0.00648308128532863	0.0119292443787145	0.761276474946548
300001	1.93976932000003	6.31605220599991	3.33229254099997	3.59026937699992	3.06445221900006	2.75738257499998	2.66340160000009	2.64807693599994	2.64061549599997	2.64912803700002	0.00601864941900451	0.00605961048584717	0.00575413014061345	0.00530510555375169	0.00617915545245031	0.00651026400103563	0.00732952929241642	0.00934993822769764	0.0190294311769173	0.68282382111201
310001	2.00568716900005	6.51159416599987	3.44615931199997	3.70026504999993	3.16910177100004	2.85166837299997	2.75530072300008	2.73953165299993	2.73136195199996	2.73971007200003	0.00645915577025221	0.00680947136911268	0.00634105513546655	0.00597709031083655	0.00687130060685394	0.00757110613527881	0.00888026660621601	0.0116024570509936	0.0148903228342146	0.726780117423664
320001	2.06984758200005	6.6929570499999	3.55611919499999	3.81153768899995	3.26994265600003	2.94308269099998	2.84470415600009	2.82842442599993	2.81983376999996	2.82826277000004	0.00583673188038605	0.0057531358035222	0.00551520201084737	0.00488806945317085	0.00577602613394923	0.00576471462477203	0.00582452705382037	0.00602572774168856	0.00627751275725079	0.741864267556678
330001	2.13255870400004	6.87252272199985	3.664293764	3.91893710499996	3.36887615400004	3.03247867200001	2.93232294800011	2.91548577899991	2.90622679499997	2.91475282900003	0.00665730596958837	0.00694264010822796	0.00654217033084173	0.0060512018006966	0.00666010625090658	0.0067816937816927	0.0069801697521477	0.00765064989464324	0.0153956639069898	0.683728963345869
340001	2.19634560100003	7.05653581699983	3.77417371199999	4.02900945899997	3.47002355600002	3.12369581700001	3.02131483000014	3.00371083899992	2.99457434899995	3.00295750400005	0.00584009583156422	0.0061105496155081	0.00557177651234115	0.0052045843817063	0.00596011956085454	0.00621677609527509	0.00678582491945609	0.00863488207259262	0.0210842507721956	0.731755242269845
350001	2.26105350200001	7.25295550399979	3.88553415300001	4.14257509499998	3.57227450500003	3.21621042600002	3.11150822700014	3.09319029899991	3.08417590299996	3.09241498400005	0.00585628495567584	0.00597515559634453	0.00547733535126986	0.0051020540918636	0.00584345988849694	0.0058113759463436	0.0057673921266957	0.00585856667181904	0.0141374859812458	0.728734733818275
360001	2.327502902	7.45440264099973	4.004404003	4.259527654	3.67599114200004	3.30790161	3.20181732000014	3.18201229399991	3.17582004299996	3.18113313500006	0.00575514051467286	0.00581533470769681	0.00552433046068941	0.00497634778563437	0.00591935959984129	0.00623408404015931	0.00685657953663563	0.00805017834069186	0.0195167445322702	0.744039332314061
370001	2.391427237	7.65963018599973	4.11491218000002	4.36852867700004	3.77723218100002	3.39912345700004	3.29077385100014	3.27045910699991	3.26400204199996	3.26896058000005	0.00559862899090031	0.00558262086549906	0.00519273746959867	0.00471547210644956	0.00580610646337772	0.00627241630762752	0.00732713500940285	0.0098939680108157	0.0216821783637069	0.751999825972805
380001	2.454710376	7.86673203599973	4.22416072700005	4.47799260200003	3.87772447600002	3.48979286300006	3.37933330300013	3.35849748199991	3.35141876199996	3.35669492900005	0.00770082504851212	0.00884461943230787	0.00735345502313457	0.00656425140429741	0.00822396707334545	0.00887548042127584	0.00957028546091387	0.0100501534518862	0.0125591973609608	0.755175783150919
390001	2.522017792	8.07747871499967	4.33957812600003	4.60538552900003	3.98355669200001	3.58541439600006	3.47231021500014	3.4509557219999	3.44403481999994	3.44874098600004	0.00586863241320724	0.00583052587417346	0.00553611130009048	0.00497374566993197	0.00578057518640211	0.00568179233290977	0.00561778425575762	0.00574854940867625	0.0108476679651755	0.657621898736088
400001	2.58681682799999	8.28405610499965	4.45139049799999	4.72263508899999	4.086211431	3.67793851600008	3.56268838400015	3.54073505699991	3.53321948999993	3.53779625500003	0.0062539405109396	0.00638462459926632	0.00605284363749789	0.00568679503049664	0.00666952746149949	0.00727459533867853	0.00814526975538226	0.00955233705041558	0.0137074109925927	0.683174059773159
410001	2.65109891299999	8.50978796199973	4.56263781400001	4.82610290299997	4.18823976600001	3.77005876900008	3.65241812200014	3.63016547599991	3.62248258499994	3.62700029400003	0.00586295804615991	0.00598193060842641	0.00560617348604437	0.0049103200588191	0.00591774626970462	0.00604472923242162	0.00635029896374164	0.00722797653644201	0.0144019759241807	0.705385027282729
420001	2.71686267599999	8.74600182999966	4.67662260099998	4.93797550899992	4.29351306600002	3.86552386900006	3.74490152700013	3.72170526299992	3.71388095799995	3.71797890500004	0.0061848133904387	0.00621642796242219	0.00595725399676476	0.0053013345304948	0.00630675327352798	0.00646704832466595	0.00669689848190125	0.0073381093459995	0.0120580169860774	0.667826540278347
430001	2.78114420799999	8.97600957699964	4.78818805800001	5.04360074799992	4.39583120000002	3.95806737200008	3.83516284300012	3.81087377899991	3.80298343899997	3.80691948500002	0.00736258039671001	0.00742613059545212	0.00676028142709768	0.0061638318774635	0.00766851640231379	0.00805561381371599	0.00860859697892093	0.00985158814325086	0.0198316239988827	0.688986836004868
440001	2.84495896399997	9.21649599999963	4.89806150800002	5.14823480299991	4.49729272100001	4.04918317900009	3.9237021890001	3.89882082399992	3.89061000999995	3.89474710200003	0.00597710797130803	0.00614244279329232	0.00567821328241595	0.00535805251192017	0.00641164783369978	0.00707467040206059	0.0079812243868049	0.00897858234251614	0.0130508352494978	0.655593052742328
450001	2.90980080099998	9.46141596099955	5.00972184300006	5.25721296099991	4.60010745100007	4.1414876780001	4.0136953280001	3.9884012169999	3.97997887999995	3.98387343500005	0.00729530792318746	0.00732523913166603	0.00720637777561051	0.00614683904514568	0.00763262965030582	0.00805843573002114	0.00861777946683816	0.00920414006984998	0.0146443434696713	0.669383145341596
460001	2.975766068	9.70792581199954	5.12318116100007	5.36715457099993	4.70466852000006	4.2360204400001	4.1056771920001	4.07976043999991	4.07103112599993	4.07483306800007	0.00536081888750823	0.00522467399913681	0.00494226908609642	0.0042903740982987	0.0056791956476039	0.00633003101828581	0.00761790115436367	0.0101746025124387	0.0190326559981019	0.673825505335112
470001	3.04266305000003	9.95726304799951	5.24433133400004	5.48002714699989	4.81016730300002	4.33293265400008	4.19764607800008	4.17092351199995	4.16449532599992	4.16581879700006	0.00581082241836863	0.00597012658953606	0.00556902682882471	0.00503765124483332	0.00619755797191947	0.00680633998443115	0.00781659780058256	0.00970212573996126	0.014512212113224	4.98333895739074
480001	3.10717387200003	10.1920331269995	5.35524025600004	5.60402562599991	4.91173493400005	4.42419584400012	4.28677070000007	4.25978031399992	4.25286134199999	4.25417555300007	0.00520904135852286	0.00502879198183282	0.00524086344412243	0.00430394057377241	0.00548942186002759	0.00606942725090261	0.00718081592359244	0.00916994436186811	0.0131117308916195	73560230868.5089
490001	3.17324995900002	10.4376539789995	5.46943953099999	5.7137917919999	5.01631370900005	4.51821863100012	4.37866699100004	4.35124561299994	4.34379939699999	4.34574925400009	0.00724074270182018	0.00730885328504001	0.00673179413863169	0.00598318894718012	0.00718701690561383	0.0073250497048992	0.00799921737782186	0.0103990535232055	0.0190170801011777	5.83316909090511e+24
500001	3.23974236300001	10.6862277339996	5.58414938299997	5.82707057299989	5.12208750700004	4.6140020980001	4.47170757800008	4.44326098899999	4.43556559100003	4.43824779500008	0.00715268915628499	0.00730685337695941	0.00667411172627609	0.00591014703391439	0.00694793888863098	0.00663098871827258	0.00617422965484739	0.00599556550992269	0.00946341328902555	5.07455098828733e+39
510001	3.30544649900001	10.9230377429996	5.69793252199997	5.95047611099991	5.22626135800003	4.70751478500012	4.56337716400008	4.53458015099999	4.52643666900006	4.52973339400011	0.00519816493811166	0.00506620815613242	0.00480993198424081	0.00416624115009489	0.00511294954158391	0.00499049531880421	0.00483923231160796	0.00525465057080488	0.00956176722873451	1.67952174293091e+53
520001	3.37139674300001	11.1751487259995	5.811414248	6.05898308999993	5.33118157099998	4.80134678600012	4.65484810000008	4.62568673699999	4.61722115700003	4.62070073100012	0.00566246068170267	0.00554997736026087	0.00540035688416156	0.00434949877470049	0.00571656104921183	0.00581035127934133	0.00586858272427017	0.00557845333052865	0.00484825463798837	2.45110082560736e+68
530001	3.43618380700002	11.4137519369995	5.92276298100002	6.17504634099997	5.43367037199998	4.89357529100014	4.74502336500004	4.71491341299993	4.706313235	4.71028274900013	0.00697459752148569	0.00701415823992736	0.00644133376766164	0.00554209093205885	0.0072250585127474	0.00741315110234545	0.00765179541318428	0.00876839000507114	0.0173847196943187	2.11739008996791e+82
540001	3.50232441800001	11.6613926059995	6.03695371900001	6.29261322999991	5.53857127799999	4.98802906200011	4.83712306000005	4.80666472799992	4.79743458900004	4.80203738600016	0.00511419792770972	0.00501283343492428	0.00482309116176133	0.00417302035022053	0.00507838358398244	0.00510374668360998	0.00520040558644441	0.00558884085047346	0.0075061230996152	1.06569542239511e+98
550001	3.56693385700001	11.8585978559995	6.14777822499997	6.40762514599994	5.640379682	5.08028407400014	4.92731276200006	4.89588579699996	4.88669307000005	4.8916685710002	0.00692233617227943	0.00685410917244631	0.00659613779547366	0.00554464485633315	0.00723432386624098	0.00757758625147321	0.00790724785240531	0.00803154117458294	0.00689321901186537	3.43769812523185e+112
560001	3.63166273400002	12.0601263669994	6.25930731899995	6.52945038599994	5.742314568	5.17273610100017	5.01724730700007	4.98516195599993	4.97622185200007	4.98147840900022	0.00713324709324489	0.00726672350703465	0.00665046795931465	0.0059954934754403	0.007518587673177	0.00799989170536673	0.00864172634674554	0.00988283786893694	0.0145498068531257	1.56771683096303e+127
570001	3.70175307400002	12.3160355849994	6.37705905699997	6.65527238399989	5.85748737899998	5.26974818000018	5.11162544800007	5.08159964099996	5.07160638600007	5.0822468150002	0.0052142462421845	0.00490762227885517	0.00466736068935211	0.00393668852448557	0.00548965492027943	0.00602334095195519	0.00709374671778846	0.00969618469527601	0.0194134166980552	9.28570705279028e+141
580001	3.76715940300002	12.5277824729993	6.49043345999995	6.7657668149999	5.961425126	5.36378170800019	5.20331037600006	5.17291519699997	5.16278498500008	5.17382659900024	0.0064834331035538	0.00661231913798387	0.00613217285234119	0.00532720075873583	0.00682277687639984	0.00744515205420686	0.00860103297851821	0.0110149096105224	0.0202204186571278	1.68650783640002e+157
590001	3.83201809500001	12.7062440689993	6.60225523399995	6.8821266619999	6.06390376299999	5.45666012300019	5.29395160900006	5.26295991499999	5.25257554000012	5.26390673000027	0.00547982682906232	0.00552731394245637	0.00657080711524946	0.00457268911036508	0.00566731371994334	0.00598204192375438	0.0065196900690486	0.00755143614694637	0.0111391681912553	2.11151930501772e+171
600001	3.89680627000001	12.8889114999994	6.71409213199991	7.00331392099991	6.16579918800005	5.54941725600016	5.38461875500007	5.35310224699998	5.3420967420001	5.35388087500023	0.004815600118998	0.00472471466404648	0.00433385234184328	0.00374715544247209	0.00480313717311568	0.00489405478935482	0.00519843222399866	0.00554702097722321	0.00574244873420516	2.0244326571044e+185
610001	3.96130199699998	13.0541938689993	6.82537552299992	7.10662684399991	6.26787106900006	5.64203980600015	5.47533267700011	5.44274605699999	5.43181716100015	5.44397894300024	0.00659383160428588	0.00653494091226803	0.00595797294950144	0.00518273971138802	0.00677264082161704	0.0070973656955595	0.0076790233347216	0.00879572961019891	0.0125762088311255	4.89384448738187e+199
620001	4.02638070999996	13.2190182309992	6.93779959899992	7.21454082599991	6.37046190000008	5.73553159400012	5.56629569900009	5.53373605599999	5.52223030200013	5.53502409200026	0.00704295191984303	0.00712216602595957	0.0065691111374958	0.00582465089825449	0.00708496015350782	0.0070931877814975	0.00717832027787499	0.00752570305021557	0.00903242410043913	2.22589497650209e+214
630001	4.09331237999992	13.3952162549992	7.0537346199999	7.33268207499992	6.47582693800008	5.83129522400016	5.66013212500007	5.62670355499998	5.61545345000014	5.62865339500023	0.00530875258317227	0.00524472703416657	0.0048631622496368	0.00436785997271763	0.00549875397225006	0.00579061001599671	0.00624899570196682	0.0072319501209158	0.014855628088832	6.37734220799393e+228
640001	4.15962052499996	13.6183335859992	7.16875516499987	7.45040836399995	6.58157814000003	5.9267860580002	5.75323395800007	5.71918715299997	5.70751026300011	5.72107243300018	0.00506049577511277	0.00485227583316631	0.00455840327796028	0.00385305495639838	0.00511986136079171	0.00523371362685273	0.00539533967319939	0.00553545625473517	0.00991716741193096	9.88934990890129e+242
650001	4.22360330599995	13.8546962289992	7.27972771299987	7.55685274799995	6.68377125900004	6.01823420500022	5.84299066300007	5.80825557599998	5.79656982400014	5.81034589100016	0.00533149349125685	0.00538860724690316	0.00489233086498954	0.00395413678701473	0.0054954251597208	0.00569834224525041	0.00601628323629251	0.00654162558413636	0.00994183175199924	1.98189726406394e+257
660001	4.28840810299988	14.0939900929992	7.39124619999989	7.67707472699998	6.78628523400007	6.11036154100019	5.93250034900004	5.89768524599998	5.88566520900015	5.8998104390002	0.00483519957587166	0.00476490966666014	0.00436757631009988	0.00347194675074968	0.00467467503256583	0.00450291531898272	0.00435858740133229	0.00460409875174386	0.0110637819132206	1.4703103391015e+271
670001	4.35729266399992	14.3698107739993	7.50916597699984	7.806864254	6.89836954200006	6.2080367680002	6.02783625200004	5.99542422100005	5.98278123100014	5.99876218100022	0.0050901082815253	0.00498629712633809	0.00449109276247812	0.0035243942499939	0.00505066911947529	0.00504377139267966	0.00513355595908886	0.00557397564603431	0.00978321159158943	1.21985884114665e+286
680001	4.4251300499999	14.6265184049993	7.62664747399987	7.92003880299997	7.00693302400003	6.30590564700018	6.12331991300003	6.08947168000004	6.07640295000012	6.09270761400025	0.00483478044095889	0.00470754014130247	0.0042721940928717	0.00328172877540124	0.00495846156595704	0.00517777737335098	0.00557491195042634	0.00638942428011535	0.0134402419404817	3.11226400604175e+300
690001	4.49324648199991	14.8622496309994	7.74378881799983	8.04477159499996	7.11874685800004	6.40299748100019	6.21820938	6.18509647100001	6.17071037400012	6.18650880600025	0.00479600959011593	0.00468769102804385	0.00702684012078735	0.00343093559638773	0.00483636287034394	0.00501110233526047	0.00537581258405458	0.00579695011443676	0.00588491860525785	NaN
700001	4.56025083299988	15.0375645799995	7.85947976699985	8.16188082900006	7.22411946800006	6.49860367300015	6.31203537500001	6.27784608200005	6.26344535000011	6.28474492800025	0.00688730809637127	0.00695886219173642	0.00627735701045836	0.0050353302326733	0.006670412511876	0.00637025484425267	0.00593203700127185	0.00537616446181922	0.00678491245590416	NaN
710001	4.62491108499992	15.2182518599995	7.97155436899983	8.26869853699994	7.32597527400006	6.59106825100014	6.40282090700003	6.36757570000006	6.35295985100009	6.38488326400022	0.00551109755815548	0.0055087077219897	0.00496294411490428	0.0039079235029097	0.00553005391955057	0.00561725331674493	0.00587178771640642	0.00667146092930585	0.0105267843730645	NaN
720001	4.6905975879999	15.4445470099995	8.08508057099976	8.37781144899993	7.43040850700006	6.68542061900016	6.49484780300003	6.45968239100007	6.44424872000007	6.48630204900021	0.00619244122558317	0.00615175843445899	0.005580324832202	0.00452904883966872	0.00639225253379587	0.00668613806538134	0.00703911969077724	0.00754974392904865	0.0106633169221438	NaN
730001	4.75730527999991	15.6949225489994	8.20059281599976	8.50082863899983	7.53761449600004	6.78097371300019	6.58795236699998	6.5521951330001	6.53634865900009	6.5889906720002	0.00463146112134295	0.00453197692573595	0.0040847503089481	0.00313206231289391	0.00465601573274677	0.0047945945457085	0.00519745827218186	0.00642917058600825	0.0148817673312593	NaN
740001	4.82431358299993	15.9443026959994	8.31639600599983	8.61157393299994	7.64437386900003	6.87744976800022	6.681840716	6.6457536130001	6.6293403590001	6.6923701970002	0.00494862123089821	0.00471799367618532	0.00430522093400443	0.00334554835839647	0.00479914864810959	0.00460064184201136	0.00432417982302178	0.00392117422058436	0.0057872266334452	NaN
750001	4.88901732499993	16.1631778319993	8.4284357709998	8.72533644399987	7.74691590400003	6.97000074300018	6.77211219199999	6.73572676100009	6.71894714300009	6.79227528000019	0.00481559595100014	0.00449614095379825	0.0044330212619491	0.00318314703766168	0.00481449567669628	0.00486820042642618	0.00491635444568346	0.00519242352718057	0.009723812168497	NaN
760001	4.95599221699993	16.3901011609993	8.54359178599979	8.84028402899985	7.85284777699999	7.06551644100023	6.86534236499998	6.82851159900012	6.81159847800007	6.89568123100014	0.00654609455347619	0.00657083834701982	0.00591512026868819	0.00467357694977882	0.00680492112599174	0.00727591366792582	0.00806360201866964	0.0101297495470065	0.0142863005393659	NaN
770001	5.02225802999993	16.5980655169993	8.65851650199972	8.94814143299979	7.96039265599994	7.16284277100026	6.96333323299995	6.92576913500008	6.90365303500007	6.99838857000014	0.00464041024382014	0.00457878430975529	0.00416561708246693	0.00327886586207274	0.00467393065684466	0.00473675459004072	0.00477356051125988	0.00438145434640048	0.00742114499272822	NaN
780001	5.08833000599991	16.8391566819993	8.77311258799966	9.05963125199975	8.06573057099989	7.25733098300024	7.05546481999998	7.01741624200007	6.99511389100008	7.09994381800015	0.00448095935559669	0.00432751649148223	0.00392076210254016	0.00304748860114318	0.00455670544373632	0.00474875102988363	0.00510984631856758	0.00563365234435759	0.00882896301651154	NaN
790001	5.15396982899991	17.0857013639993	8.88628209399962	9.16881868799975	8.17020584999988	7.35133251600023	7.14683715199997	7.10850698500004	7.08573742000007	7.20108013400013	0.00443887132380919	0.0042225605034635	0.00391665159216216	0.00291593339287052	0.00455542576007025	0.00486090600461232	0.00553893604445034	0.00683409335319166	0.00857677811277654	NaN
800001	5.22018781799994	17.3434439169996	8.99989578299964	9.30110094199973	8.27513599099977	7.4455712900002	7.23853886899998	7.19987232400006	7.17641627100006	7.30194776400011	0.00440965918755573	0.00431670091766057	0.00385733716246955	0.00299671416288535	0.00430282661506077	0.0041898621719236	0.00415244366409382	0.00442370018704234	0.00734527948574356	NaN
810001	5.28660211799995	17.5954792259995	9.11476845499967	9.42747636999976	8.38057923399971	7.54024190200024	7.33092949299998	7.2911847170001	7.26773650900009	7.40385053200011	0.00589280261652807	0.00583107941693423	0.00534004934116387	0.00421713984344677	0.0060705540001661	0.00621374950923064	0.00630928667573222	0.00626865948825758	0.0102330603267663	NaN
820001	5.35384791699993	17.8533904339995	9.23050880299962	9.56165546799982	8.4873340869997	7.63581612200024	7.42433094899995	7.38376440900012	7.3600161960001	7.50664054300007	0.00459712291649591	0.00440958600027673	0.00392531177690922	0.00305028748524736	0.00464982232163532	0.00482347059491636	0.00525881807798462	0.00640389827870337	0.0118272700845775	NaN
830001	5.42014253699994	18.0999777429994	9.34463386399964	9.68930966699993	8.59282669599972	7.72992966600021	7.51667660199995	7.47551656200015	7.45114692600012	7.60801294400007	0.00506453992389448	0.00497564251955732	0.00454140652509677	0.00345678628917392	0.00517720984950945	0.0053493391428158	0.00564927763522346	0.00594781275561594	0.00644388130982286	NaN
840001	5.48492346399995	18.3388768559995	9.45680665399976	9.807308751	8.69601005199972	7.8230448000002	7.60722620099995	7.56563552000015	7.5408043440001	7.70794281600006	0.00565039267073278	0.00559855713207322	0.00500062776440883	0.00403972873860653	0.00563925968160258	0.00557606377920386	0.00576714324581447	0.00652214899765745	0.0131252885764786	NaN
850001	5.55047581599996	18.5738279699995	9.5697730239997	9.92900389400002	8.79989501199962	7.91689051000022	7.69837374199988	7.65659802400011	7.63147636200009	7.80849378700007	0.00441351341039343	0.00429968662555836	0.00391084290264547	0.0029274618372183	0.00430466313860998	0.00419647249686728	0.0041612671731813	0.00446724535144682	0.00832107373382413	NaN
860001	5.61474164799997	18.8200151009993	9.68047893399971	10.0459919260001	8.90242409699962	8.00876971100022	7.78741687399987	7.74499174200011	7.7198071390001	7.90678888500006	0.00450920757748197	0.00439023891743439	0.0039365241830751	0.00301399219418015	0.00447410648748506	0.00445509129077287	0.00457580155573156	0.00549734784137211	0.0103236993105866	NaN
870001	5.68410196399996	19.0911829739992	9.80035449799969	10.1660072479999	9.0134283689997	8.10745255700022	7.88349589999984	7.84309839500012	7.81455974800008	8.01427321900001	0.005605347106054	0.00556418649062309	0.00493050096863771	0.00387415314079073	0.00567251060313515	0.00568363835304837	0.00572599385066608	0.00608464394911531	0.00896527444930644	NaN
880001	5.75025887899993	19.3507529099992	9.91522551399968	10.279804374	9.11872635699975	8.20213333600024	7.97589132999988	7.93459262200012	7.90619095300007	8.11610691700002	0.00447376617371217	0.0043509647448381	0.00387461998932871	0.00301702847727374	0.00447764214951637	0.00450145194372329	0.00457597431815824	0.00502685462825398	0.00803492800949806	NaN
890001	5.81650425199991	19.6024129379991	10.0291704649996	10.400045843	9.22423859999971	8.29677937700027	8.06780843199974	8.02593726500009	7.99735740500007	8.21746245799994	0.00438480083907506	0.00424700009634594	0.00378866073981857	0.00291554170124405	0.00424696299264643	0.00415842551159723	0.00407834837189695	0.00455427116731501	0.0105243738362277	NaN
900001	5.88096321499988	19.8338100509992	10.1399795319996	10.5194619570001	9.32657828299974	8.38878743100031	8.15741282199978	8.1149677890001	8.08618237500004	8.31656205999997	0.0056342961495665	0.00564576874920971	0.0049044546678082	0.00374071842883524	0.00541819856180406	0.00518958298467624	0.00492966289299216	0.00487778662886099	0.0102790030143966	NaN
910001	5.94780562899988	20.0741962659991	10.2550728259996	10.6400010350001	9.43250696499966	8.48401405600032	8.25021965299987	8.20704739300017	8.17781075600008	8.41882058699998	0.00435024133947046	0.00428957833883962	0.00371099629238964	0.00271000300317635	0.00426025123620057	0.00423963037818273	0.0044843696395442	0.00531685476389932	0.00853633549186029	NaN
920001	6.01441070399989	20.3196329529991	10.3700376309997	10.7590976360001	9.53796869499974	8.57881233600028	8.34230527999986	8.29857934100011	8.26966334900014	8.52061573600001	0.00434408057437043	0.00425190843310944	0.00370694425264937	0.00282421770026663	0.00432862019983175	0.00439735857346406	0.00453594176320359	0.00506438347912011	0.00797736344957375	NaN
930001	6.07836762899986	20.5642880799992	10.4799882649996	10.874318207	9.64012602899985	8.67005461100026	8.43145212399988	8.38704978900004	8.35739957900017	8.61847417899996	0.00432672536938148	0.00425279948167717	0.00370725988367253	0.00282554962024814	0.00424553886366132	0.00423470863317189	0.00432052091192427	0.00455119516056179	0.00432173114830282	NaN
940001	6.14551663899988	20.8209642139992	10.5956441229996	10.9925564099999	9.74672054799988	8.76593317800022	8.52464716899992	8.47959005799997	8.44946184600012	8.72136597099992	0.00571524420822959	0.00536570724262648	0.00467699758318835	0.00351191948115148	0.00568215504331885	0.00579123594135329	0.00602197447961917	0.00694576298164822	0.00985144030799909	NaN
950001	6.21165220799991	21.072792820999	10.7094451409996	11.10294766	9.85229921699989	8.86064069600026	8.61608512299987	8.57090171300004	8.54051686900012	8.82264945199994	0.00417779752023606	0.00408604501827531	0.00355367283227101	0.00278195331600033	0.0041388978859461	0.00418985049072856	0.00423850371023239	0.00451359569582202	0.0057786316825296	NaN
960001	6.2782267709999	21.3285139889989	10.8238721189995	11.2205102440001	9.95826710299988	8.95569763200031	8.70858604399997	8.66324879600009	8.63237884200002	8.9247931569999	0.00410832192102126	0.00395047968982083	0.0035523391489294	0.00258688314712781	0.00401108121737908	0.00392405331382437	0.0038067109493914	0.00396676890970381	0.0143840827410549	NaN
970001	6.35315773099993	21.603854824999	10.9512440479994	11.3474533600001	10.0678015639999	9.05439231200038	8.804683218	8.75792050200002	8.729628832	9.0300756079999	0.00424862355999305	0.00413870823653753	0.00360684398068211	0.00287052863545719	0.00411328040478051	0.00397516141565389	0.00368420602735062	0.00364146862705872	0.00470320652018459	NaN
980001	6.4207385389999	21.853067962999	11.0679743679994	11.4688403200001	10.1751559009999	9.15073717000038	8.89931129899999	8.85168454700002	8.82346223599994	9.13465426699986	0.00425717586815351	0.00402019314420741	0.00511817176578399	0.00335359276710974	0.00419076248444844	0.00417931512903588	0.00425540422161395	0.00518599498345829	0.00780333159169446	NaN
990001	6.48644330299987	22.1053591039989	11.1819809729994	11.5902916040002	10.2801255309999	9.24509986000037	8.99080693900003	8.94293925700007	8.91434745499987	9.23621195399986	0.00407621483976755	0.00388438235610905	0.00342696970483596	0.00252517894773397	0.00395734403576926	0.00387633820778943	0.0037693751880881	0.0040050433600286	0.00633319439828853	NaN


==> MATLAB/SuiteSparseCollection/results/illc1033/res_over_runtime.txt <==
t	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
0	0	0	0	0	0	0	0	0	0	0.93948997675163	0.808427217913655	0.876434053217987	0.821421618344554	0.928177506077852	0.920071781456047	0.913262756195881	0.909397117546098	0.915112905827547	0.924822166775053
0.007540665	0.044871826	0.009560394	0.017884071	0.005584197	0.001132107	0.000933446	0.000888857	0.003781279	0.000836478	0.909409969772986	0.659320673376171	0.741573612925563	0.709712693731356	0.904709666498767	0.896409982686228	0.887333056338402	0.867409994476915	0.848120881840659	0.880322929113937
0.008218067	0.04749646	0.010528188	0.020629428	0.006492765	0.002051803	0.00169725	0.001651024	0.004581441	0.001562401	0.895884655414588	0.65014670622459	0.666063677300839	0.661162090046518	0.865491335373098	0.827192664258663	0.782315160770802	0.748393999365381	0.745628963541833	0.849242434613049
0.00876958200000001	0.0515646729999999	0.011450405	0.022971399	0.00739034899999999	0.002780841	0.002405828	0.002380089	0.005279756	0.00226412	0.834614325728424	0.535195990942241	0.550757331291949	0.540691684312468	0.794317366189191	0.750580371322418	0.705339952590717	0.664584776695294	0.639285003166613	0.735539466789159
0.009430737	0.0538637539999999	0.012435488	0.025658583	0.008459183	0.003678391	0.003164015	0.003137076	0.005998941	0.003018557	0.761808225049972	0.402102868115412	0.405610906549458	0.466585456718453	0.731371739127108	0.667954593766804	0.586701881257418	0.510392857570199	0.497543324091626	0.727460482656947
0.010143391	0.0561440799999999	0.013920242	0.028319663	0.00936789499999999	0.004510007	0.003948934	0.003866307	0.006808401	0.003810753	0.448829855494467	0.260865209767857	0.260427323602048	0.253252244591298	0.40535849554143	0.3678439247087	0.333467694540706	0.31389958114987	0.37723953274271	0.727701498594723
0.010971481	0.0595654879999999	0.015232357	0.0317957	0.010698362	0.005403305	0.00478191399999999	0.004782669	0.007683954	0.004713576	0.339142836424684	0.257105615770039	0.259504862917318	0.252816630288845	0.329660532564206	0.307788385257021	0.290850427864452	0.288172138862686	0.371537358615503	0.840303834825287
0.011585403	0.0613368789999999	0.01620969	0.034226925	0.011537353	0.006123704	0.00548447599999999	0.005471319	0.008415531	0.005434161	0.311397671793114	0.207977319280992	0.210652743268076	0.215476917908896	0.294425701291472	0.286064872598593	0.266454632482214	0.246341459567434	0.334461020126561	0.870538347967981
0.012103475	0.0630164489999998	0.017092203	0.036277801	0.0122905	0.00682458899999999	0.00613418299999999	0.006116184	0.00908811199999999	0.006076453	0.29545774702024	0.193694673228601	0.193011700420084	0.196402996404798	0.287770538646933	0.27879925439201	0.256707756274339	0.237507886959908	0.32156027646889	0.813977745041139
0.012641187	0.0650140679999998	0.017999211	0.0385556130000001	0.013066405	0.00751597799999999	0.00689277699999999	0.006789006	0.00974844599999999	0.006731533	0.288539336004108	0.163501164635626	0.161887399828042	0.163527700825571	0.279414436556957	0.270684338977256	0.250604372389677	0.231813918381011	0.296540454646575	0.848291070182585
0.013154239	0.0668272419999998	0.01884767	0.040784172	0.013816544	0.00817072899999999	0.007539305	0.007419134	0.010383648	0.007366758	0.182236455610763	0.0460787417292785	0.0472144418420421	0.0707441827001126	0.167045727999835	0.159127447967281	0.157048194502798	0.161358121716174	0.250177012569659	0.797846144927105
0.013715075	0.0683903169999997	0.019768005	0.0430043200000001	0.014582842	0.00885684199999999	0.008212209	0.008063108	0.011064268	0.00800645900000001	0.143363677752994	0.0425612914863746	0.0359758510415601	0.032655866338847	0.122183171497091	0.103370488785816	0.0948485658076064	0.113032137845605	0.237133668930359	0.751984286337194
0.014287427	0.0701086359999997	0.020705211	0.0454608680000001	0.015394449	0.00953033799999999	0.008866102	0.00870687	0.01171964	0.00872196800000001	0.13418735929084	0.0446322442446955	0.0372153132499645	0.0511960726389407	0.113675139926426	0.0966285611318083	0.0879177243119988	0.100908630414193	0.231614106883709	0.830582522550228
0.014871412	0.0716811539999997	0.021628901	0.0479329870000001	0.016216144	0.01023381	0.009554007	0.009384675	0.012410342	0.00941288700000001	0.130525573703617	0.0435122322822303	0.036840926303117	0.0436354639855226	0.10772198930418	0.0871316801824374	0.0774409917639153	0.0928849353651781	0.226272738041787	0.774529488225409
0.015484417	0.0733828369999997	0.022591669	0.0505015930000001	0.017068771	0.010966371	0.010289639	0.010106773	0.013136281	0.01013198	0.117373708527586	0.0443888299479882	0.0325821316833779	0.0350861352220033	0.0944464847727751	0.0759837127821407	0.0686026892793601	0.0877166138283929	0.216479265838677	0.720904855422246
0.016044859	0.0752678039999996	0.023521454	0.0528659430000001	0.017868413	0.011676022	0.010965175	0.010777577	0.013807742	0.010810396	0.116435782154207	0.0311388437957418	0.0284809257066597	0.0303822911048145	0.0941096625088283	0.0774327525603393	0.0590612025525002	0.083940471644294	0.204299141181687	0.733368193093822
0.01687079	0.0776971709999996	0.024715552	0.0560407170000001	0.0189188	0.012635208	0.011899468	0.011579224	0.014578717	0.011698819	0.11367269806565	0.0263592338882129	0.0231580676265576	0.0234254716030098	0.0914321582979572	0.0638019598635742	0.0496096531165636	0.0756728261133025	0.201059738638259	0.80891857426197
0.017416479	0.0799952129999996	0.0256316	0.0582306030000001	0.019729063	0.013382629	0.012597838	0.012239202	0.015238603	0.012377026	0.110005582981015	0.0168943190000804	0.0171471060500105	0.0185734328835759	0.0851324008442619	0.0610205517556847	0.0442132119809596	0.0717517512664112	0.187502583350514	0.805080670853126
0.017974489	0.0817747989999996	0.026606328	0.0606895890000001	0.020629741	0.014136404	0.013279201	0.012909701	0.015924837	0.013057795	0.102869143151216	0.0181175613728421	0.0182598795714975	0.0192786378840944	0.0806361842661339	0.0572780113631609	0.0425787179071691	0.0693192061418445	0.185541966006575	0.807132838230574
0.0184959719999999	0.0835696389999996	0.02750553	0.0630173040000001	0.021432253	0.014819024	0.013940889	0.013617031	0.016577655	0.013715454	0.100504347239318	0.0187175771125114	0.0190986073100503	0.035547145908159	0.0790672796328243	0.0560955942386683	0.0403226413439564	0.0650212315398638	0.181850455034232	0.765935232072243
0.0190823419999999	0.0852439149999996	0.028460767	0.0653464830000001	0.022338061	0.015558948	0.014635485	0.014302582	0.017261206	0.014407821	0.101897786636574	0.0192627151272505	0.0196093086484777	0.0228045663936394	0.0810861199831544	0.0580514543817638	0.041968780364467	0.0648109619512949	0.179663891898223	0.809601301963315
0.0196848189999999	0.0869001309999996	0.029533155	0.0679668610000001	0.023211139	0.01630207	0.015339792	0.014992832	0.017980181	0.015134117	0.0975973486982068	0.0227473242059051	0.022840195250814	0.0247886828971948	0.0764979434243687	0.0538711774355508	0.0381709294907004	0.063137486520431	0.178533884161203	0.849449370556049
0.020236113	0.0883230859999997	0.030481083	0.070185098	0.02404141	0.017006002	0.016027681	0.015695724	0.018659385	0.015819692	0.0437005977750514	0.0184983844513571	0.0212732517094889	0.0242613352445672	0.0414024382927757	0.0390034992332039	0.0358637489515147	0.0492978247645428	0.178053394227356	0.808359181357456
0.0208198239999999	0.0903953889999997	0.0314112239999999	0.0771820979999999	0.024907133	0.017737777	0.016742468	0.016394873	0.019372043	0.0165132890000001	0.0404328996144118	0.0166232670257044	0.0185621205719778	0.0223887680103104	0.0385964941310555	0.0370055646578539	0.0315843065502368	0.0488936032308857	0.177966093660189	0.853171376838059
0.0213563339999999	0.0919044179999997	0.0323208029999999	0.0793937149999999	0.025710885	0.018451718	0.017433258	0.017081787	0.020062008	0.0172024070000001	0.0400645245744812	0.0168979401989677	0.018218679311847	0.0236805855542107	0.0380915204240322	0.0362267529017488	0.0283667341708975	0.0421100082824863	0.175423203289037	0.853900138489747
0.0218973519999999	0.0932193909999997	0.0332276569999999	0.0815186449999999	0.026512959	0.019165381	0.018132143	0.017774351	0.020754773	0.0179019460000001	0.0419531134631357	0.0166922356567588	0.0181252571466032	0.029499043868069	0.0408254269463155	0.0380652161167206	0.0302156300317245	0.04205616054852	0.174840522679007	0.852097872462435
0.0224993159999999	0.0946944859999997	0.0341923989999999	0.0839188219999999	0.027357814	0.019907079	0.018845922	0.018482907	0.021474148	0.0186277140000001	0.0371791928853093	0.0150139721194001	0.015389375746291	0.0196545169474571	0.0353265554939878	0.0290183245088858	0.0259502983653474	0.039609843767589	0.164126051134494	0.785932568210419
0.0230662479999999	0.0962960979999996	0.03512156	0.0864870099999999	0.028206243	0.02065375	0.019570383	0.0192093	0.022198968	0.0193531870000001	0.0370429163060614	0.0169775301796892	0.0174343792529111	0.0173337303813438	0.0351462370407861	0.029161429159601	0.0275951410695205	0.0323997021555583	0.164334809110723	0.845359753229423
0.0241351139999999	0.0989434209999997	0.036841951	0.0907955929999999	0.029731427	0.02190518	0.020729824	0.020560566	0.0234502699999999	0.0205361180000001	0.0368825540423871	0.0164771467594744	0.0167324232904406	0.017181606888976	0.0348109981150862	0.0274928066552342	0.0200029633635649	0.028991657266112	0.160696767269517	0.817147402824419
0.0252022289999999	0.102480496	0.0385425329999999	0.0951775889999999	0.0312497	0.023235355	0.022024611	0.02180821	0.024668857	0.0218039520000001	0.0351623474250577	0.016697307327213	0.016379635272509	0.0168947333330749	0.027910063703269	0.0259735229247619	0.0186665782770145	0.0242488671807391	0.15929518026615	0.870002545067737
0.026431866	0.106674506	0.0403304959999999	0.099660483	0.032927748	0.024661083	0.023386341	0.023184895	0.026007438	0.0231861980000001	0.0371766892199593	0.0168511714698952	0.0168597261993339	0.0177945197078539	0.0298995261560323	0.0278447251718656	0.0203227950963016	0.023729555615719	0.155969044498939	0.872607300997984
0.027690866	0.11021067	0.0423163359999999	0.104658827	0.0348131199999999	0.026157376	0.024752416	0.024570926	0.02737553	0.0245149270000001	0.0322962271653622	0.0163569495446545	0.0167488381536426	0.0154024483715744	0.0272463506537037	0.0260014971885376	0.0186753605932573	0.0233180748210418	0.155888736086973	0.901397481380351
0.028588363	0.113202817	0.0437669549999999	0.108192219	0.03614329	0.02731702	0.025870398	0.025678385	0.028492666	0.025623943	0.031852523441678	0.0181925064276865	0.0186495072067858	0.0154183115312786	0.0285937516970402	0.0269730940903529	0.0201064934904341	0.0246302137153945	0.154660675485541	0.883822683107951
0.029397107	0.115423002	0.0450089039999999	0.111574403	0.037307577	0.028325875	0.026817549	0.026578686	0.029395577	0.0265423970000001	0.0289240177769406	0.0166393137916696	0.0175335706152373	0.0177803635347629	0.0277195533880768	0.0209881196842764	0.0183810811296643	0.0241836499122349	0.155095549442431	0.906935718557148
0.029996869	0.117233242999999	0.0459723699999999	0.113855589	0.038183621	0.02913016	0.027567028	0.02731905	0.030142823	0.027301379	0.0271580450848064	0.0211899738585265	0.0204433301947827	0.0242355888064173	0.0203006253305392	0.0175075235873184	0.017448584735282	0.0233819941897861	0.153913383916323	0.933160662526695
0.030601691	0.118962766999999	0.0469464219999999	0.116305241	0.039075544	0.029916798	0.028348113	0.028057194	0.030889083	0.028049789	0.0272300983656346	0.0158119894085988	0.0163341588252208	0.0167534875384508	0.0208865939146487	0.0192973302812941	0.0197399253686143	0.0255410669932053	0.149423487591921	0.941544102899457
0.031191525	0.120722193999999	0.0478927629999998	0.119137477	0.0399532659999999	0.030688236	0.0290873020000001	0.02881293	0.031655913	0.028818674	0.0271547758909073	0.017540712473022	0.017408625799034	0.0170579338560842	0.0210023595691685	0.0194287660652218	0.0197179445769133	0.0253094420659329	0.149255893405371	0.862684178855597
0.031768757	0.122311250999999	0.0488412069999999	0.121426696	0.040810211	0.0314513920000001	0.0298268070000001	0.029543574	0.032393822	0.029560813	0.0253384668729552	0.0205212451677057	0.0218492575682931	0.0410476706251873	0.0185986808007721	0.0167521768062472	0.0167788354497596	0.0226079847011662	0.147888306109576	0.881498952724207
0.032375076	0.124049104999999	0.0497823179999999	0.123836815	0.0416835039999999	0.032237047	0.030594724	0.030279406	0.033118796	0.030300663	0.025310136694054	0.0207867429438621	0.0217629056511464	0.0244839089216578	0.0186803626755458	0.0169639665798219	0.0171432614912619	0.0203664098317497	0.144019229696892	0.785771705858389
0.032984564	0.126140244999999	0.0507242479999999	0.12611706	0.0425535859999999	0.03304893	0.031340705	0.03100149	0.033842083	0.031078101	0.025670421896197	0.0169764400487575	0.0179309043463609	0.0169447058219432	0.0188583725569512	0.0166644517800805	0.0164413435762078	0.0195045683170284	0.144350249093563	0.799865536750171
0.033568754	0.127660251999999	0.0516520169999999	0.129379816	0.0433949159999999	0.03378696	0.0320540810000001	0.031718265	0.034558305	0.031804944	0.0239241147646016	0.0149891305949877	0.0149333439579976	0.0266755058401726	0.0172127578960476	0.0158078204225074	0.0163560471233296	0.0200845826873922	0.144287045732702	0.652640375926756
0.034173819	0.129435197999999	0.0526252669999999	0.131977299	0.0442925659999999	0.034590778	0.0328005760000001	0.032465461	0.035320895	0.032560652	0.0238904119945405	0.0143382936117133	0.0148962251523691	0.0148008219082088	0.017096844974956	0.0156988627222122	0.0162549821061504	0.0197685570049896	0.143150151356159	0.628576823187711
0.034903345	0.131619485999999	0.0538976749999999	0.135100867	0.0453921819999999	0.035516266	0.0336925630000001	0.033351686	0.0362219840000001	0.0334647959999999	0.0236733729712618	0.0161054288169732	0.0167399231477333	0.0179415514017548	0.0166016886199391	0.0147069783475166	0.014620762932846	0.0159423921549396	0.145648087985154	0.628783957373893
0.035495141	0.133454016999999	0.0548137949999999	0.137392407	0.0462592089999999	0.036272815	0.0344839490000001	0.034080618	0.0369445960000001	0.0341929219999999	0.0239167862868288	0.0139715576873679	0.0144770652470549	0.0166412428272556	0.0168310446913273	0.0151939554079587	0.0155623870825887	0.0177266110595574	0.14012929168743	0.540609759914654
0.03610732	0.135371807999999	0.0558120089999999	0.139769609	0.0471809629999999	0.037095006	0.0352936870000001	0.0348668790000001	0.0377532360000001	0.0349640699999999	0.0247008690059074	0.0154404872552183	0.0159478513356751	0.0155491815185875	0.0181247047036923	0.0164331578378856	0.0166316641922773	0.0188174944403142	0.141013722099277	0.698831491326498
0.0367416770000001	0.137103392999999	0.0568218329999999	0.142122477	0.0481173619999999	0.037923599	0.0361263090000001	0.0356715310000001	0.0385521190000001	0.0357563599999999	0.0234678727045419	0.0138480301118207	0.0138182674062544	0.0144308091669663	0.0162210606920901	0.0141358229772721	0.0136250451087908	0.0146137098179635	0.138003936517673	0.674806396273391
0.0374437640000001	0.139532217999999	0.0579369049999999	0.144899488	0.0491430249999999	0.038914358	0.0370414180000001	0.0365290890000001	0.0394092880000001	0.0366113329999999	0.0233985806542686	0.0143533650424329	0.0152136391054427	0.0149550306640548	0.0163280209450365	0.0147783834994104	0.0150177712013139	0.0170197219579592	0.138617408346958	0.728454721139407
0.0381837960000001	0.141747922999999	0.0592149999999999	0.149920779	0.0503071399999999	0.039845164	0.0380037470000001	0.0374592880000001	0.0404895920000002	0.0374831969999999	0.0225461931211237	0.0134967656054419	0.0136631209611582	0.0148955402354597	0.0153773465633082	0.0139766598955709	0.0146649796989269	0.017557588373446	0.135539664132279	0.728190214483625
0.0387721110000001	0.143725943999999	0.0602741019999999	0.152306481	0.0511823659999999	0.040645849	0.0387617910000001	0.0382528230000001	0.0412312330000001	0.0382509389999999	0.022232786121801	0.0139689975396378	0.0213856140777441	0.0159151735908664	0.0151814920208252	0.0139488335367199	0.0151224347866313	0.019356238514471	0.137141492847322	0.744327411123593
0.0393162160000001	0.145272089999999	0.0611501949999999	0.154511689	0.0520162149999999	0.0413705039999999	0.0394632810000001	0.0389467330000001	0.0419174410000002	0.0389433679999999	0.0221947774273638	0.0138865676151153	0.0215669542589828	0.0141517589291566	0.0150824908547558	0.0138364937265979	0.0150541528578559	0.0190646091772035	0.135203435272754	0.702044651360337
0.0398977510000001	0.146713081999999	0.0621142409999999	0.156667903	0.0529137009999999	0.0421273129999999	0.0402012300000001	0.0396777280000002	0.0426359450000002	0.0396615509999999	0.0169340401181163	0.0148398178220302	0.0173219074668876	0.014855233313442	0.013223971027239	0.0132815089787533	0.0142740679496027	0.0182400863534368	0.131800714342825	0.677187646115109
0.0404471280000001	0.148132045999999	0.0630177449999999	0.158785419	0.0537386319999999	0.0428690359999999	0.0409239140000001	0.0404089210000002	0.0433807310000002	0.0403845879999999	0.0167916812067471	0.0132708258063245	0.0164855697344035	0.0144119141407246	0.0131082324309237	0.0130996794960946	0.0138085194914985	0.0171918464369354	0.129685691165029	0.798266123504154
0.0409778740000001	0.149660883999999	0.0638936209999999	0.160913687	0.0545343509999999	0.0435869399999999	0.0416224490000001	0.0410986670000002	0.0440943860000002	0.0410761639999999	0.0168127715462799	0.0133581167227219	0.0140282254329959	0.0156514074574095	0.0130899796716467	0.0130380166878467	0.0136816081522106	0.0170106509001449	0.127474816385758	0.872195855674404
0.0415316650000001	0.151150449999999	0.0647944019999998	0.163030183	0.0554136189999999	0.0443322019999999	0.0423412790000001	0.0418348380000002	0.0448168960000002	0.0418105489999998	0.0166315966239087	0.0132377787790242	0.013573960522632	0.0132231614974119	0.0127876941738723	0.0124992726647989	0.0123349340147617	0.0135121726396234	0.126185446834708	0.784123210701444
0.0420963710000001	0.152682011999999	0.0657369249999998	0.165242176	0.0562550379999999	0.0450870349999999	0.0430762170000001	0.0425619950000002	0.0455410000000002	0.0425382809999998	0.0167882450151649	0.0132824624685013	0.0142628097449491	0.0197968381933341	0.0130959844843081	0.0129054736607109	0.0129253066156438	0.0145899532541019	0.108839962767978	0.760603407773798
0.0426411430000001	0.154167141999999	0.0666536709999999	0.167523505	0.0570730969999999	0.0458234199999999	0.0437947680000001	0.0432966760000001	0.0462808790000002	0.0432625849999998	0.0164904656861481	0.0143290293924388	0.014841073125366	0.0211979120613121	0.0127144449163042	0.0125461770958225	0.0126836698137876	0.0143223189035456	0.123442136206443	0.762029874993778
0.0432657860000001	0.155806321999999	0.0676373659999998	0.169778591	0.0579862039999999	0.0466570459999999	0.0445774330000001	0.0440828490000001	0.0470630930000002	0.0440327309999998	0.0162248737891543	0.0145473642791728	0.0145888189040912	0.0217172909357459	0.012522222610815	0.0124654592462407	0.0126847289067221	0.0143047109539789	0.124343971810516	0.693657206640476
0.0438521920000001	0.157452557999999	0.0685698369999999	0.172013673000001	0.0588428859999998	0.0474160699999999	0.0453092850000001	0.0448105890000001	0.0478174270000002	0.0447723409999999	0.0165910176296786	0.0191724710778171	0.019096012613634	0.0246823453584204	0.0134701168983166	0.0142006954402402	0.015660832443295	0.0191143264799482	0.119721814169587	0.756871626471965
0.0444417500000001	0.158918039999999	0.0695516859999999	0.174284149000001	0.0597145989999998	0.0482294109999999	0.0460596270000001	0.0455562000000001	0.0485730480000001	0.0455420729999999	0.0175136138694875	0.0192880247762326	0.0194163315271886	0.0237838152544044	0.0145143182395384	0.0150115792266971	0.0160380765187663	0.0188736515192617	0.116956652239191	0.71536439382192
0.0450237370000001	0.160547475999999	0.0704693579999999	0.17639809	0.0605825569999998	0.0490065859999998	0.0467928620000001	0.0463040540000001	0.0493137050000001	0.0462972049999999	0.0186856159317065	0.0201700004560832	0.020667088050017	0.0232756229289567	0.0163342700095492	0.0173760603774731	0.0191864719740208	0.0230961109925301	0.113151888117089	0.775697137627515
0.0455879860000001	0.161851036999999	0.071384163	0.178444846000001	0.0614152199999998	0.0498032469999998	0.0475231720000001	0.0470305950000001	0.0500687380000001	0.0470259189999999	0.0174606242045667	0.0158585235792659	0.0161610305399042	0.0158879747023965	0.0148911850375327	0.0159278274076747	0.0177404341548424	0.0216063218587191	0.116775162882674	0.784083877777177
0.0464333570000001	0.164085591999999	0.0725312330000001	0.181854916000001	0.0624841239999998	0.0507301289999998	0.048345393	0.0478985310000001	0.0509046070000001	0.0478540849999999	0.0172253463603598	0.0156658659029039	0.0165438662202292	0.0166014886423983	0.0144008963869849	0.0150918700893066	0.0161770599171258	0.0183208404276464	0.110771741244932	0.850248938470498
0.0471015190000001	0.165822890999999	0.0735287950000001	0.184513021000001	0.0634123949999998	0.0515499689999998	0.049124996	0.0486623700000001	0.0516999380000001	0.0487294459999999	0.0157693433139555	0.0141218590623353	0.0151622908739475	0.0149089444787018	0.0123634369822494	0.0129039812301157	0.0138796577398221	0.0156760416192886	0.107140221652132	0.766262181990517
0.047685563	0.167849844999999	0.0744942300000001	0.186807794000001	0.0642995359999999	0.0523375699999998	0.049898244	0.0494434440000001	0.0524826940000001	0.0495107199999999	0.0127381743997434	0.018382626816317	0.0195125629071524	0.0206661602023915	0.0128595951068254	0.013582606780674	0.0148640359682826	0.0171035865003108	0.107380252426892	0.764103760620197
0.048261437	0.169245577999999	0.0754508000000001	0.188980338000001	0.0651755519999999	0.0531213579999998	0.050692045	0.0502106500000001	0.0532402250000002	0.0502653929999999	0.0128183404521846	0.0183947331571541	0.0202683714727207	0.0195036224306287	0.0127858071530333	0.0131845562558184	0.0140374389785329	0.0161305012867406	0.106361564404228	0.755317173783185
0.0488510950000001	0.170914740999999	0.076414414	0.191233174000001	0.0660980459999999	0.0539163669999998	0.051465953	0.0510014140000001	0.0540054740000002	0.0510573519999999	0.0145825659290333	0.0185035924367856	0.0191988119924268	0.022838171735224	0.0146812108351476	0.0152773684276313	0.016214657025966	0.0174716470906476	0.104991333805453	0.766530078651965
0.0494954080000001	0.172995971999999	0.077569129	0.193809702000001	0.0670679619999999	0.0547633919999999	0.0522699650000001	0.0517997950000001	0.0548117780000002	0.0518707559999999	0.0148292071986531	0.0160287656099361	0.016181685899381	0.0199454068561947	0.0153306313213694	0.0163467300906328	0.0179727587485962	0.0206524301541338	0.102355232791226	0.771172874236808
0.0500999430000001	0.174792782999999	0.0785380100000001	0.196063715000001	0.0679644679999999	0.0555767819999999	0.053058113	0.0525639590000002	0.0556023110000002	0.0526300509999999	0.0146472540669617	0.0159913209527165	0.016352507596101	0.0197467391427935	0.0150768352293839	0.015979104455351	0.0174838246713074	0.0203336686473741	0.101787718264387	0.811468996251408
0.0506580040000001	0.176217805999999	0.0794594790000001	0.198164068000001	0.068801656	0.0563340259999998	0.053792631	0.0532942850000002	0.0563566720000002	0.0533593179999999	0.0128463468093767	0.0144616701198729	0.0147697654940247	0.018617443544035	0.012910734533696	0.0135541151977048	0.0151407895766264	0.0189817618190951	0.101678968344978	0.902169059630393
0.0512186330000001	0.177697198999999	0.0803890300000001	0.200289855	0.069671748	0.0570949599999999	0.054529312	0.0540301980000002	0.0570888700000002	0.0540969279999999	0.012886860801094	0.0130047046444067	0.0136436302013154	0.0332481025932795	0.0128950278164969	0.0135573336326199	0.0152457813782469	0.0192742695897105	0.101894665709364	0.887361908860611
0.0519559320000001	0.179756623999999	0.081537535	0.203002381000001	0.070712214	0.0579931519999999	0.055402393	0.0548708250000002	0.0579163550000002	0.0549479829999999	0.0127551529828679	0.0128220577137941	0.0135281286444876	0.032664725457042	0.0127213070610141	0.0132396029652696	0.0146907439514147	0.0183793755347572	0.099432064889982	0.882378503654883
0.0529643130000001	0.182536519999999	0.0829035420000001	0.206268992000001	0.072118686	0.0591165639999999	0.056410473	0.0558905090000002	0.0589788940000002	0.0559492519999998	0.0121056939364344	0.0135566892258455	0.0141087553021091	0.0135450643288603	0.0120225191011547	0.0122729398992168	0.0129491226496875	0.0149327565935525	0.0977354649509166	0.800955169220513
0.0537528630000001	0.185024798999999	0.084066206	0.209003844000001	0.073230553	0.0600491569999999	0.057311419	0.0567810420000002	0.0598770730000002	0.0568316609999998	0.0122113132967251	0.0136894119137544	0.0142242338519662	0.0139719529538762	0.0123023471817004	0.0129600728732003	0.0145040364316198	0.0183827674776647	0.0994124996583789	0.846437404557895
0.0545197270000001	0.187325050999999	0.085291829	0.211938340000001	0.074402774	0.0610286609999999	0.058337104	0.0577126720000002	0.0608033580000002	0.0577691069999998	0.011900201950578	0.0123751922632341	0.0130972313470128	0.0133874622087308	0.0119940170627809	0.0127262889180182	0.0144472408263074	0.0186772364819791	0.0992743374269943	0.869718802108803
0.0551528320000001	0.188966389999999	0.08632836	0.214423073000001	0.075367698	0.0618685059999999	0.059190678	0.0585274920000002	0.0616370630000002	0.0585932769999998	0.0118877013517864	0.0124244299053003	0.0132636564273658	0.0128685395224848	0.0120886798047895	0.0128642195627996	0.0144841733928712	0.0182362389945682	0.0985206652011728	0.89479501607779
0.0558286490000001	0.190874069999999	0.087433904	0.216951053000001	0.076396571	0.0627198749999999	0.06002309	0.0593555540000001	0.0624644410000002	0.0594308779999998	0.0125233775625002	0.0133116709286402	0.0136832762266763	0.0223505726179334	0.0125962985767084	0.0130606188427393	0.0141227914558879	0.0172362662279195	0.0958498723194714	0.866518849199616
0.0565031450000001	0.192917068999999	0.0886142670000001	0.219575065000001	0.077416557	0.063607386	0.060901712	0.0601713790000001	0.0632696670000002	0.0603191139999998	0.0124317003231589	0.0130652493740148	0.0126832012326571	0.0155580586207855	0.0123160842735212	0.0123530953602857	0.0125379484202597	0.0141618777385766	0.0923771481774979	0.838719021213998
0.0574609460000001	0.196286829999999	0.0898021110000002	0.222559542000001	0.078644771	0.064827161	0.061893265	0.0612244910000001	0.0641551640000001	0.0612042939999999	0.0123658637013189	0.0139003006270651	0.0143820217873777	0.0168477002263237	0.0123420262478032	0.0125037362229942	0.0128683204925842	0.0147291518428162	0.0923344194063725	0.857347345469849
0.0580549890000001	0.197904264999999	0.0907514350000001	0.224851943000001	0.079565279	0.0655990710000001	0.0626358170000001	0.0619734860000001	0.0649288990000002	0.0619601219999999	0.0125282907798242	0.0129452811209439	0.0131659950470485	0.0166246286577502	0.0124829274640824	0.0126041913283306	0.0128074384415798	0.0138864884771157	0.0910198678699882	0.815689738873455
0.0585896700000001	0.199247355999999	0.0916073910000001	0.226884289000001	0.080346074	0.066303291	0.063346842	0.06266316	0.0656094080000001	0.0626458529999999	0.012051297220166	0.0128374370163874	0.012703204226291	0.0165522940601116	0.0119977097605336	0.0121868107492711	0.0123412381717887	0.0122229514725899	0.0898672562391408	0.804003261838507
0.0591093170000001	0.200897336999999	0.0924683440000001	0.228902263000001	0.081164318	0.0670191199999999	0.0640411339999999	0.063376799	0.0663220900000002	0.0633363669999998	0.0120489900890343	0.0169859854916382	0.0178523108826794	0.0212892247758296	0.012259405964102	0.0127685124366309	0.0133972954625191	0.0140610249382752	0.0893249865460858	0.815198951471932
0.0596784710000001	0.202506449999999	0.0933559440000001	0.231078799000001	0.08199177	0.067753133	0.0647514599999999	0.064082733	0.0670303710000002	0.0640392549999998	0.0118228166001451	0.0177079144221456	0.0184696781471148	0.0242184647777589	0.0120523370014014	0.012757825415808	0.0141291101044796	0.0167302208243598	0.0893446047462575	0.770132233265747
0.0602067060000001	0.203887676999999	0.0942333060000002	0.233141270000001	0.082779521	0.06846403	0.065445673	0.064775968	0.0677171500000002	0.0647280709999998	0.0129077397452285	0.0139001464461633	0.014740230562251	0.0199469975931569	0.0134546630793148	0.0146760928410643	0.0170808424717467	0.0226064876876551	0.092964893610382	0.842092709922371
0.0607649050000001	0.205714706999999	0.0951726460000002	0.235295598000001	0.083653831	0.069202312	0.0661625609999999	0.065511383	0.0684304170000002	0.0654742789999998	0.0115269867583379	0.0123322784654063	0.0123878348614061	0.0163720676882716	0.0117542088947512	0.0124985178312692	0.0144492271736911	0.019667755923727	0.0911061232705856	0.874526459394148
0.061305658	0.207239966999999	0.0960810950000002	0.237319144000001	0.084475432	0.06994163	0.0669010209999999	0.0662248220000001	0.0691419960000002	0.0661886849999998	0.011290098192436	0.0117754607427878	0.0118492628488739	0.0123204414920467	0.0115307236203567	0.0123255153304882	0.0143163456373421	0.0195888736795769	0.0928553597914664	0.872718180258948
0.061856784	0.208781901999999	0.0970181460000002	0.239414804000001	0.085378091	0.070693628	0.0676242989999999	0.066940689	0.0698557330000004	0.0669048899999998	0.0114091826175529	0.011826416425445	0.0120686557566327	0.0129581205407324	0.0114567688256324	0.0116852914682159	0.0122674354645859	0.0147952405098587	0.0896207450490344	0.922921349515974
0.0624306630000001	0.210196354999999	0.0979317650000002	0.241480199000001	0.08623001	0.071466153	0.0683504529999999	0.067671703	0.0705785830000003	0.0676295609999998	0.0138684228734627	0.017687506474868	0.0171490123257122	0.0176749089305367	0.01471864469099	0.0159624250401744	0.0175175068394621	0.0190502740836198	0.0882335392303539	0.910446456499688
0.062974443	0.211739715999999	0.0988322210000002	0.243540460000001	0.08705569	0.072232514	0.0690679359999999	0.068382642	0.0712915500000003	0.0683526289999998	0.0108998532398231	0.0118755197309643	0.0121481346111828	0.0213863731261684	0.0112348599044194	0.0120691180027671	0.0137367311162696	0.0168033019106981	0.0880812188319382	0.843161953655133
0.0635661930000001	0.213289550999999	0.0997536110000002	0.246499305000001	0.087915412	0.072973869	0.0698172039999999	0.0691029310000001	0.0720212760000003	0.0690799689999998	0.0109694609464726	0.0117149557003565	0.0122293867601731	0.0166490984231968	0.0114951893732054	0.0126894264628206	0.0151116221331762	0.019330263548694	0.0861257990468572	0.795575379478399
0.0641429830000001	0.214815705999999	0.100603572	0.248456534000001	0.0887279259999999	0.073670581	0.0705137559999998	0.069809548	0.0727224640000003	0.0697507729999997	0.0110911768350003	0.011917598835286	0.0118205845262166	0.0164425516142895	0.0113892153363416	0.0120239972087681	0.0134052730766761	0.0168309073949637	0.0760350066963312	0.812201159725661
0.064660391	0.216157554999999	0.101449108	0.250339285000001	0.0894904599999999	0.0743644300000001	0.0711856519999999	0.0704847559999999	0.0733883100000004	0.0704204809999997	0.0112976406982952	0.0159653257554999	0.0160324387941415	0.0158486827658074	0.0117257347714506	0.0125456751920594	0.0141741785416233	0.0177693789339786	0.0865401086883166	0.781329315806282
0.0654121599999999	0.218095113999999	0.102638854	0.253439618000001	0.0905107209999999	0.075268222	0.0720305009999999	0.0713576769999999	0.0742040710000004	0.0712147289999996	0.0118006250196863	0.0114846260333377	0.012383550259234	0.0121302621184874	0.012016113245798	0.0125433769331041	0.0137094226818563	0.0166563658322155	0.0832491638496388	0.873004583537683
0.0660122909999999	0.219877669999999	0.103626474	0.255872540000001	0.0914303479999998	0.0760756310000001	0.0727950169999998	0.0722350339999999	0.0749245700000003	0.0719530979999996	0.0116436768448057	0.011754775558687	0.0122806239526016	0.016387824554391	0.0118728660585699	0.0124349975869507	0.0136489545009604	0.0164257362605322	0.0786936908008931	0.871881471644325
0.0665603419999999	0.221299585999999	0.104686694	0.257961235000001	0.0924211899999998	0.07681463	0.0735059589999999	0.0729433399999998	0.0756491980000004	0.0726555979999995	0.011573057876539	0.0163951135798818	0.0169450910750473	0.0176807590391128	0.0118944167841288	0.0125351132268275	0.0137393292326159	0.0161833483153407	0.0812855710082518	0.936031402220863
0.0671758809999998	0.223126316999999	0.105653524	0.260199776000001	0.0933102429999998	0.077649178	0.0743087229999999	0.0736893039999999	0.0764080820000004	0.0734863479999995	0.013640562026846	0.0166866433329102	0.0170149543380793	0.0178523102484347	0.0144799970463894	0.0157946665138477	0.0179674223116711	0.0221874626057153	0.0827997342930498	0.874138782479638
0.0677503109999998	0.224647811999999	0.106546785	0.262211345000001	0.0941458119999998	0.078391668	0.0750298149999999	0.0744081139999999	0.0771198870000002	0.0741981979999995	0.0134292163045067	0.0167137671448974	0.017064835699487	0.017709869374329	0.0141859839784183	0.0153616799181824	0.0172976389246455	0.0212208262155239	0.0796392402155255	0.842373983712486
0.0683243859999999	0.226487888999999	0.107479712	0.264392947000001	0.0950088059999998	0.0791484719999999	0.0757659069999999	0.0751389309999999	0.0778459220000002	0.0749335329999995	0.0106425750614802	0.0112190795404675	0.0117488592876858	0.0136102182025758	0.0109878641886925	0.0118462737339145	0.013610665193238	0.0174297472259564	0.0772101758598251	0.724959443500809
0.0689422779999999	0.228236106999999	0.10844567	0.266527195000001	0.0958789439999998	0.0799139639999999	0.076533071	0.0758780419999998	0.0785858940000003	0.0756713029999994	0.0113330781074447	0.0148794992898458	0.0151554216765185	0.0142681250404483	0.011734168088645	0.0126168622255647	0.0143973657070924	0.0179304401209138	0.0770159862262051	0.699857253682329
0.0695298409999999	0.229800565999999	0.109386946	0.268899875000002	0.0967607749999998	0.0807040999999999	0.0772958909999999	0.0766425849999998	0.0793445130000002	0.0764242349999994	0.01199528516831	0.0160275368490587	0.0162699205649308	0.0165244068800946	0.0122022284039604	0.0126194954583314	0.0134378883987599	0.0148207801794672	0.0757403737584712	0.822146196393166
0.0701183249999999	0.231306145999999	0.110381259	0.271199196000002	0.0976961389999998	0.081551977	0.0780635829999999	0.0773965009999998	0.0801264640000003	0.0771962159999994	0.0131110286744678	0.0158834143646609	0.01698735690638	0.0167661865448958	0.0132920372864006	0.0135972238327645	0.0139926513679244	0.0150562732477215	0.0761335296341959	0.758321645769396
0.070663054	0.232975363999999	0.111274124	0.273247068000002	0.0985329769999998	0.082279758	0.078770959	0.0781039899999998	0.0808439380000002	0.0779085829999993	0.0134866637747596	0.0163393466001626	0.0172709232714754	0.0177310844270029	0.0138737009749926	0.0144833413569818	0.0152902884927594	0.0162561152334586	0.0726171903403126	0.780956358567748
0.071483636	0.235420847999999	0.112542092	0.276457413000002	0.0997381499999997	0.083273208	0.079807681	0.0790619529999997	0.0818472860000003	0.0788904609999993	0.0133978975166187	0.0159084558680616	0.0167172978413157	0.0182208562316909	0.0137626221170758	0.014403917959339	0.0154227020436242	0.0171733610361783	0.0728356855514216	0.759384361612469
0.0726061969999999	0.238764760999999	0.114277299	0.280563205000002	0.101342174	0.084648977	0.081046673	0.0802460769999997	0.0830749440000003	0.0801432519999993	0.0131759841714214	0.015805891101564	0.0167120507796916	0.0162076954999127	0.0134612344802849	0.0139082371519715	0.0144457284706594	0.0149840455473631	0.0715562118240149	0.651112644806217
0.0738790459999999	0.242547248999999	0.116290682	0.285477593000002	0.103186237	0.086226556	0.082563525	0.0817760219999997	0.0846377220000003	0.0817126839999993	0.0134632798936593	0.0153043795466093	0.0163538765742809	0.0166281704268654	0.0139882509902475	0.0147819497026114	0.0158038253886682	0.0171138890720092	0.0721135622608884	0.675801432138781
0.0747602179999999	0.244851547999999	0.117719209	0.289300650000002	0.104503214	0.0873453799999999	0.083656891	0.0828940169999997	0.0857257250000004	0.0827789819999994	0.0132781128662462	0.0158907683617158	0.0167611380026117	0.0177126587602757	0.0136884771112688	0.0143133369376069	0.0151008481338347	0.016072926147478	0.070216158919186	0.690371313783354
0.075350881	0.246494357999999	0.118675666	0.291592805000002	0.105402942	0.0881710709999999	0.084429974	0.0836576009999997	0.0864841200000004	0.0835394979999994	0.0132466501018754	0.016137446100615	0.0171524701427681	0.0199117991835811	0.0136923473818728	0.0144038552104235	0.0153760335624272	0.0166904214379394	0.0692316556023228	0.814437256344214
0.076021648	0.248498729999999	0.119753664	0.294121700000002	0.106356211	0.0890693509999999	0.0852102510000001	0.0844315179999997	0.0873296720000004	0.0843013999999993	0.0114047157521225	0.0125489756552187	0.0129410698732092	0.0167601460069717	0.0114910242544609	0.0117907935916268	0.0124359105989704	0.0136237597223807	0.0696086750203639	0.779376990467262
0.0766092759999999	0.250565584999999	0.120760026	0.296416444000002	0.107314164	0.0898475419999998	0.0860514890000001	0.0851387499999997	0.0880139360000004	0.0850245669999994	0.0129727673242541	0.0157733296745754	0.0160743497325184	0.0200399293846753	0.0132100955160148	0.0137184108146903	0.0146010466033632	0.0162021481256297	0.0700672613522788	0.798601496972727
0.0771471649999999	0.252034781999999	0.121611753	0.298478749000002	0.108091014	0.0905736749999998	0.0867298770000001	0.0858119309999998	0.0887097260000004	0.0857034669999994	0.0117861240987309	0.013568023499051	0.0139433109714074	0.0186553245437603	0.0117213719594411	0.0117383895345069	0.0118515987767462	0.0124673015449073	0.0672619155164485	0.758947456913603
0.0776533799999999	0.253369553999999	0.122435955	0.300331142000002	0.108839467	0.0912388239999998	0.0873752580000001	0.0864574059999998	0.0893724910000004	0.0863600759999994	0.0118932997791145	0.0136406486258174	0.0171551861677596	0.0216308117857552	0.0119229212705948	0.0121090586222272	0.0124831714657559	0.0134784233958683	0.0657237811220586	0.754928917384534
0.0781490079999999	0.254976553999999	0.123263064	0.302225716000002	0.109593361	0.0919186749999999	0.088036128	0.0871379859999997	0.0900516090000003	0.0870157929999994	0.01137950283736	0.0123742204265747	0.0121966046448854	0.0131811049611299	0.0114065627616526	0.0115706051608397	0.0120983021163873	0.0135848336968261	0.0665054359451332	0.764620778510152
0.0786885749999999	0.256369596999999	0.12413559	0.304154434000002	0.110383818	0.092720844	0.0887364310000001	0.0878426909999998	0.0907362340000003	0.0876967389999994	0.0121834628231705	0.0155853619399049	0.0151935458938144	0.0146066830862757	0.0122486266689821	0.0125039715988408	0.0131521034064787	0.0148091808394071	0.066833276202889	0.751076395944466
0.0791732779999999	0.257626430999999	0.124944714	0.306012755000002	0.11113745	0.093390746	0.0893856780000001	0.0884933779999997	0.0913801830000003	0.0883416789999994	0.0116049394397867	0.0149821238591874	0.0148492064138861	0.0125813947735402	0.0116865170606402	0.0119269075706785	0.0124816103622017	0.0141025876011104	0.0657140384264196	0.741543192532232
0.079683805	0.258829936999999	0.125762447	0.307972893000003	0.111881218	0.09407411	0.0900436290000002	0.0891467289999996	0.0920318290000003	0.0889969259999994	0.0105604628641012	0.0118135142909191	0.0138978302384061	0.0149914511106762	0.0105292083315999	0.0106315601832601	0.0110450209193414	0.0123779748565997	0.064916461164829	0.837117971534592
0.0801739819999999	0.259989419999999	0.126616981	0.309801467000003	0.112628548	0.094768768	0.0907135770000001	0.0898090229999996	0.0926956800000002	0.0896599859999994	0.0106309188224018	0.01181721468506	0.0122313922597399	0.0136227386847278	0.010745259815617	0.0111722601810405	0.0123106183354465	0.0154069483794465	0.065135083191903	0.904613053081923
0.0806865109999998	0.261582933999999	0.127488055	0.311807316000003	0.113404133	0.095474817	0.0914198160000001	0.0904922219999996	0.0933713330000003	0.0903381219999994	0.0112968428056271	0.0132828128432262	0.0132694961344917	0.0149380853547291	0.0112926035152417	0.0113702575578168	0.0115594013550576	0.0123088882991308	0.062887548688113	0.864420035935779
0.0811899249999997	0.263026086999999	0.128340152	0.313688062000003	0.114177285	0.096177659	0.0921034910000001	0.0911721739999996	0.0940982700000003	0.0910204049999993	0.0105300003444701	0.0117679568430658	0.0118139206076803	0.0137567929482275	0.0104575112252023	0.010460411304087	0.0106468394850639	0.0117799863126421	0.0630339980558022	0.826124435499528
0.0817327309999997	0.264960760999999	0.129288243	0.316133388000003	0.115059393	0.09701474	0.0928935140000001	0.0918670169999996	0.0948094500000003	0.0918030469999994	0.0106105552760654	0.011781481157571	0.0126582782470466	0.0155747297376319	0.0105435094287486	0.0105477965523965	0.0107251049130454	0.0117343947310266	0.0612899560236939	0.830232229677169
0.0823013159999997	0.266480909999999	0.130224856	0.318624341000003	0.11594174	0.097790206	0.0935814070000001	0.0926439199999996	0.0955785250000003	0.0925324679999994	0.0109047151621016	0.0114167888877481	0.0119664439762482	0.0137998123180832	0.0111811848042189	0.0116969289113417	0.0126077650239032	0.0144261769230963	0.0610883215945498	0.859799551000095
0.0829264889999997	0.268100654999999	0.131188011	0.321126640000003	0.116918786	0.098570149	0.0943287800000001	0.0933986939999997	0.0964520770000003	0.0933871299999993	0.0107153402353249	0.0119665708521116	0.0120949202996711	0.0177808016466176	0.0108967999401003	0.0113143325074907	0.0122164358342336	0.014023060466881	0.0603723640417393	0.790412423437759
0.0835381859999996	0.269822252999999	0.132100065	0.323356752000003	0.117755151	0.099345192	0.095103504	0.0941752479999996	0.0972364530000003	0.0941584659999993	0.0105906679992631	0.011848144742603	0.011928782551361	0.0176188593128757	0.0107999778863461	0.011336038003037	0.0123747738336708	0.0138307605604426	0.0611474296353843	0.850853879940032
0.0842197569999996	0.271653209999999	0.133157837	0.325883161000004	0.118722168	0.100177839	0.0958627600000001	0.0951038319999996	0.0980657230000002	0.0950276199999993	0.010328033239181	0.0108133311910575	0.0108499654298227	0.0115707940140602	0.0104768433849776	0.0109366333700985	0.0119124189366539	0.0133565252854026	0.0605557586253462	0.8628618152906
0.0850379239999996	0.273755190999998	0.134175733	0.328715425000003	0.119632705	0.101030115	0.0966157330000001	0.0958315019999995	0.0989293330000002	0.0958313849999993	0.0105090894440461	0.0105701342501871	0.010962670836377	0.0117940971538722	0.01064501391795	0.0110346326823588	0.0117949919425526	0.012694940392048	0.0595162754385994	0.84803075933817
0.0856939789999996	0.275641677999998	0.135212933	0.331392792000003	0.120572705	0.101766671	0.0973667870000001	0.0966612609999996	0.0996416570000002	0.0966283049999993	0.0127084784693079	0.0127678849437336	0.0127724034732805	0.0370455355608804	0.0131810386422026	0.0138642207707523	0.0148633660713597	0.0163570437585583	0.0619604507111095	0.783817038040406
0.0862788939999997	0.277082826999998	0.136204295	0.333571340000003	0.121485491	0.102542569	0.0981165150000001	0.0974127589999995	0.100372269	0.0973390149999992	0.0106282734854137	0.0110439097352228	0.0113403443484726	0.0114179579670583	0.0106900968388861	0.011019440600226	0.0119986233383465	0.0145861513466754	0.0589613092507101	0.781110734206234
0.0868930739999997	0.278875286999998	0.137211314	0.335872872000003	0.122325647	0.103366196	0.098821076	0.0981157239999995	0.101068776	0.0980739249999992	0.0107096741089589	0.0114356081636619	0.0117556328090474	0.0118011828771041	0.0106577440738656	0.0106220988035932	0.0106576579670977	0.0116263598224866	0.0572770481997655	0.734029267249002
0.0874204749999997	0.280312528999998	0.138053753	0.337918205000003	0.123118875	0.10405851	0.099511293	0.0987807909999995	0.101740265	0.0987326679999992	0.0109412583604837	0.0118146419833794	0.0119744202725619	0.012265625653249	0.0110952263644494	0.0115161429939187	0.0126050444091963	0.0159280672053575	0.0613220338609735	0.794129593108989
0.0879726949999996	0.282203015999998	0.139057915	0.340142978000003	0.123937748	0.104784113	0.100229025	0.0994996389999995	0.102461152	0.0994334959999992	0.0109832229951161	0.0119808293208414	0.0121007069484111	0.0135623957193509	0.0112068875106393	0.0116954297795396	0.0127532614673554	0.0155188844904651	0.050657054079397	0.812292990599293
0.0885823009999996	0.283885704999998	0.139971603	0.342296471000003	0.124907606	0.105620304	0.100943315	0.100232407999999	0.103222295	0.100182800999999	0.0103859870565332	0.0114820306783284	0.0114856309122515	0.0128999260658437	0.0106647965879638	0.0112506540075829	0.012498582970772	0.0157911935851899	0.0617142233616158	0.804825254337469
0.0893157269999996	0.285868340999998	0.141111358	0.344945310000003	0.125949585	0.106394491	0.101864576	0.101045409	0.103927298	0.100998359999999	0.0102185432857591	0.0111804984159716	0.0115645747030963	0.0119834605114603	0.0104155022343331	0.0109055916593743	0.0120034513070393	0.0149840790993324	0.065233367403445	0.860568725511424
0.0900037279999996	0.287929208999998	0.142067688	0.347413625000003	0.126973996	0.10716971	0.102604423	0.101803325999999	0.104679405	0.101756036999999	0.0126300760653082	0.01250920024902	0.0129228100853049	0.0145147019213971	0.0130733055961701	0.0137412854604614	0.0147679313698478	0.0167248309336346	0.0629001002759221	0.880857566506295
0.0905184559999996	0.289370177999998	0.142894531	0.349301346000003	0.127748182	0.107846724	0.103264008	0.102461046999999	0.105331609	0.102417133999999	0.0117005780950591	0.0115240395202287	0.0118707824025065	0.0139793072879608	0.0119691251615035	0.0124318721376805	0.013357024525266	0.015806854556245	0.0631522911993419	0.852268771481587
0.0910787789999996	0.290977487999998	0.143957901	0.351407675000003	0.128557949	0.108568285	0.103971606	0.103155553999999	0.106030004	0.103139336999999	0.0123537106413419	0.0127579536320859	0.0126568171597753	0.0133711482779804	0.0129425052900332	0.0137935330363286	0.0151006105512153	0.0180369659491654	0.0644187126755311	0.848947407084633
0.0916321639999996	0.292920990999998	0.14491711	0.353698117000003	0.129527936	0.109332222	0.104694887	0.103881750999999	0.106711018	0.103867620999999	0.0123782458971668	0.0134407445739355	0.0131039564289417	0.0148147711014774	0.0130334046367381	0.013984140028724	0.0153732012028182	0.0179039677065946	0.064182393681127	0.83051353645805
0.0924416259999996	0.295708485999998	0.146361382	0.357252426000003	0.130668165	0.110543592	0.105869909	0.104957487999999	0.107520358	0.105177633999999	0.0122961357927906	0.0132502334797837	0.012791123684978	0.0140209807446087	0.0129136572924655	0.0138150333049945	0.015133393666184	0.0177624208762371	0.0653362811312428	0.685349208022113
0.0930265459999997	0.297293427999998	0.147309604	0.359530522000003	0.131496752	0.111263288	0.106640488	0.105800172999999	0.108270889	0.105972812999999	0.0102860404329735	0.0111681412762069	0.0110604017705387	0.0148081481518284	0.010292317910323	0.0103622421328673	0.0105829930290553	0.0120286448647668	0.0606453081516256	0.706018162548914
0.0938807469999997	0.299784070999998	0.148529944	0.362952914000003	0.132594518	0.112245639	0.107579125	0.106695831999999	0.109131892	0.106964407999999	0.0106149354857633	0.0103808443645355	0.0105987545501733	0.0107699693231464	0.0106244076882028	0.0106643634122065	0.0107618972273393	0.0116551400640257	0.0624604456084801	0.702355904380516
0.0946160719999997	0.301782088999998	0.149615841	0.365441806000003	0.133539054	0.113160024	0.108380043	0.107423921999999	0.109899296	0.107753573999999	0.0141240732128886	0.0153743125443548	0.0147071311107039	0.0261099931932278	0.0151239376129022	0.0165222941073246	0.0184949162582226	0.0221361198882996	0.0686228634246372	0.71319832457246
0.0951940789999996	0.303578033999998	0.150521255	0.367486655000004	0.134390022	0.113896145	0.109072374	0.108159839999999	0.11065592	0.108465760999999	0.0146004814428423	0.0149072283833097	0.0148869034031668	0.023087521776371	0.0154197077677681	0.0166267186756207	0.0184285427406803	0.0220647962170614	0.0697893967957296	0.790072106935534
0.0957061019999997	0.305201688999998	0.151385539000001	0.369573684000003	0.135263276	0.114669121	0.109760237	0.108821998999999	0.111361423	0.109192426999999	0.0125001049956222	0.0121440583122579	0.0125032616504275	0.0212685366236976	0.0130384571114452	0.0138381797053915	0.0151104172953375	0.0180821465412058	0.0680448292540281	0.815533103405695
0.0962423619999996	0.306953018999998	0.152281728000001	0.371629717000003	0.136088111	0.115354184	0.110412402	0.109468693999999	0.112050683	0.110011185999999	0.0102912294949004	0.0099777054670553	0.0104728548626683	0.0198734776108026	0.0103962139839247	0.0108074259229509	0.011832253896639	0.0146463215567363	0.0643398242033127	0.732771317967946
0.0967550619999996	0.308424426999998	0.153197822000001	0.373647991000003	0.136872585	0.116040717	0.111079552	0.110155246999999	0.112714036	0.110674549999999	0.013604308865187	0.0136484959868544	0.0141103521345423	0.0225425591513238	0.0145960040979124	0.01614245469942	0.0186240865093473	0.0234987879180172	0.0692840491828312	0.794057432530339
0.0973232329999996	0.310085340999998	0.154047134000001	0.375772499000003	0.137678701	0.11674822	0.111751881	0.110830210999999	0.113380388	0.111342344999999	0.0137765343289367	0.0141954536198368	0.0144808879602312	0.0225298498028215	0.0146286511930078	0.0159984349876189	0.0185254976835282	0.0250402700049064	0.0779996863913161	0.800678983130096
0.0978203909999996	0.311628463999998	0.154911894000001	0.377601831000002	0.138445059	0.11743617	0.112420569	0.111495400999999	0.114045139	0.112011311999999	0.0126959955456509	0.0128335542409429	0.0127465210716355	0.01295510891089	0.0134155421358633	0.0146563010207877	0.0170461168357223	0.0232440668337966	0.0712492199086799	0.77311413663155
0.0983728359999996	0.313051151999998	0.155818210000001	0.379917808000002	0.139299029	0.118214334	0.113147705	0.112235885999999	0.11476122	0.112729001999999	0.0124264494718504	0.0127652862256527	0.0126559845095264	0.0135616186059362	0.0130683291305401	0.0142515602454179	0.0166415966299341	0.0228744846853904	0.0708485687337026	0.768996086015783
0.0989097479999996	0.314762224999998	0.156737333000001	0.382005224000002	0.140153596	0.118968346	0.113872482	0.112979741999999	0.115481868	0.113449306999999	0.0124352453732176	0.0154265598501309	0.0131648724490069	0.015300290472596	0.0132090801996755	0.0145511676764252	0.0170571068571317	0.0232595285595814	0.0712257786287746	0.728691585724735
0.0994260889999996	0.316212427999997	0.157595420000001	0.384212448000002	0.140992136	0.119706881	0.11457559	0.113653639999999	0.116157993	0.114124659999999	0.0103248904210133	0.0135836615649976	0.0114063479967403	0.0134708396958676	0.0106696390667611	0.0114216163580291	0.0131077623334591	0.0183837212951717	0.0706387768405143	0.769226095934635
0.0998952719999995	0.317478911999998	0.158396794000001	0.386022941000002	0.141707801	0.120356664	0.115217982	0.114310244999999	0.116791627	0.114778149999999	0.0110273124550333	0.0142881330723161	0.0118592489634197	0.0162050636349109	0.0113391425147131	0.0118690510739019	0.0127763043144039	0.0148344437016308	0.065323568208453	0.787302043971067
0.100370006	0.318789625999997	0.159211610000001	0.387776282000002	0.142488295	0.121019876	0.115861397	0.114950752999999	0.117456952	0.115439193999999	0.0113562680534136	0.0116254306778941	0.0122682842161101	0.0148891583391947	0.0113594815223072	0.0114883256297917	0.0119764383013226	0.0141568559592332	0.0630085476367948	0.850959704610397
0.100858152	0.320190268999998	0.160040228000001	0.389595238000002	0.143236104	0.121699272	0.116522525	0.115608871999999	0.118114003	0.116096999999999	0.0118510800029237	0.0122279209957139	0.0223003886657627	0.0144837388986403	0.0119706824381723	0.0121324609946376	0.0122016640011475	0.0120397407848299	0.0552869668555472	1.12486067787399


==> MATLAB/SuiteSparseCollection/results/landmark/res_over_iter.txt <==
k	rt_srk	rt_esrk	rt_hb_double_inexact	rt_hb_opt_beta	rt_hb_beta_0.1	rt_hb_beta_0.2	rt_hb_beta_0.3	rt_hb_beta_0.4	rt_hb_beta_0.5	rt_hb_beta_0.6	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	0	0	0	0	0	0	0	0	0	0	0.236623060715174	0.16675108339532	0.152418277113095	0.16340748280326	0.225805724930291	0.218129898956517	0.21249688949285	0.209227884169179	0.211570381109543	0.25949189871676
10001	0.176929553	0.643708790000001	0.233302998	0.685904601999997	0.286593896999999	0.262285240000001	0.25703551	0.259419924000001	0.259503729999999	0.256833583000001	0.0887149551442353	0.0571829690901049	0.0539411719413782	0.0586488453238809	0.081673389017413	0.0756616188165075	0.0704838070963624	0.0650014557987202	0.062460089413254	0.0895708447523995
20001	0.356875083999999	1.27524684700001	0.475712003	1.37519578599999	0.581628720000002	0.533555298000001	0.524423215999998	0.530340477000003	0.529748233999999	0.526638878999997	0.0600956880173055	0.0372161587919422	0.0357382495020362	0.0356675398729662	0.0565974021692334	0.0524510611506065	0.0482640160179731	0.0419052277976376	0.0387462003402612	0.0519283046978266
30001	0.540194829999997	1.911895238	0.722161042000003	2.055885784	0.883133977000005	0.810105091000001	0.796349713	0.804183377000001	0.805309400999998	0.801227507999995	0.0430130019474436	0.0286971642931427	0.0263779174276733	0.0278884683800657	0.0379276576679426	0.0336673038268746	0.030873747584803	0.0303840217969295	0.0316262352372437	0.0329552898426028
40001	0.729085220999991	2.56434790100001	0.978868330999998	2.72957116999999	1.19191356	1.095191361	1.077140912	1.086899817	1.090887161	1.085962423	0.0329783835523341	0.0258174318660776	0.0219514700534431	0.023904651809717	0.0309303548584294	0.0288595664385205	0.0283094867997356	0.0283515926637043	0.0274510313307412	0.0341477101604254
50001	0.915573661999988	3.21284783	1.23539095799999	3.38057615700001	1.50019645500001	1.380065771	1.35662042400001	1.37070111200002	1.37596982299999	1.37037963799999	0.026919655165615	0.0236409442519815	0.021325514317929	0.0219898451077738	0.0251976579498959	0.0240664606206781	0.0237991764032014	0.0241223925986437	0.0264901573060212	0.0368443983485262
60001	1.10622657799998	3.86534412399999	1.49939116999999	4.02952460500003	1.81433278900001	1.67105229100001	1.64267382200001	1.66100328100001	1.668800389	1.66344905699999	0.0261828948705738	0.02504057552887	0.0262856218214061	0.0262313484400444	0.0258250654589729	0.0258230797580755	0.0261544518477794	0.0261512901882199	0.0297749340310944	0.0343653019521516
70001	1.30082737099999	4.526748835	1.76858768599997	4.66791939400002	2.13651188500003	1.96765208700001	1.93548761800001	1.95693868500002	1.96815109599999	1.96336073399999	0.0234039252824225	0.0213803113676375	0.0195323258219604	0.0199954009718879	0.0232518526697184	0.0227226844045475	0.0221804438959628	0.0222907655492961	0.0234800180901587	0.0287402951448046
80001	1.49771019799999	5.19514726699999	2.04102407099997	5.28418281800001	2.46125215400001	2.26830111100003	2.23293813700003	2.25761368400003	2.27042349	2.26283873199997	0.0236292620384009	0.0200843803100877	0.0183352819760936	0.0193689271406583	0.023326026197721	0.0221484099030498	0.0215313643970721	0.0217971619759049	0.0222447189900364	0.0246077555093343
90001	1.69504914499998	5.86733507199998	2.31796313899996	5.90794812300003	2.78737096099999	2.57028025700001	2.53248710600005	2.56032216900004	2.57541471100001	2.56709487899999	0.0228553273458694	0.0203784248759616	0.0189163032122759	0.019905471983854	0.0223922705649522	0.0213078459502888	0.0210297890885907	0.0211574320909942	0.0232323612765117	0.0282912228896234
100001	1.89305996299999	6.54747832100001	2.59761056699993	6.51438733100003	3.11523906499999	2.87457719899999	2.83392459800005	2.86585665300004	2.88271387800001	2.87102095299998	0.0220417040581515	0.0212217184886805	0.0204637217131227	0.0203033403906444	0.0211359993578314	0.0211033032373202	0.0215402092318346	0.0224750496132448	0.0249631253207535	0.0279523050914003
110001	2.09054146399998	7.22602592800003	2.87701683899993	7.11127077300004	3.44403380100001	3.17993125799998	3.13625155600006	3.17288703000004	3.19062906700003	3.17762740699999	0.0206161699091325	0.0210203802098806	0.0202733524146638	0.020735817388828	0.0203417572198383	0.0205549448318947	0.020578545046643	0.02107811022126	0.0240628541562453	0.0360767915653019
120001	2.29436710599998	7.93218665300001	3.16313242899994	7.73039638500003	3.783616223	3.49351763800002	3.44561888000007	3.48525206900004	3.50567643600003	3.49097330799998	0.0203812463565904	0.0194137774991714	0.019047441728276	0.0196633515463986	0.0203878055025216	0.0205154801597089	0.0215267761591696	0.0230427714173024	0.0263979463523372	0.0400321065590287
130001	2.49678108000001	8.62621836199996	3.44735756499994	8.34015945400003	4.119094877	3.80448318100001	3.75117345000009	3.79427027700006	3.81676554600003	3.79890198399998	0.0223195369470445	0.0215492384513695	0.0204926216322448	0.020650008793315	0.022744681674196	0.0243070099358541	0.0258889893021142	0.0265857133546805	0.027701027293959	0.0316640590502282
140001	2.69899150400004	9.31810688400001	3.73585583799995	8.96113829900008	4.45464393100002	4.11648159299999	4.06044863800006	4.10787190500005	4.132203582	4.11422823899997	0.020297430425928	0.0184858427023348	0.01763282298826	0.0186049055789912	0.0202737639589956	0.0204650810692004	0.0206423673090352	0.0216144332975885	0.0233113953565001	0.0297919597389483
150001	2.90499114500003	10.025560146	4.02754981399994	9.58154622100001	4.79621572200001	4.42989441199997	4.36998989400009	4.42333247900001	4.46622779199999	4.432771522	0.0197827585010665	0.020417125590464	0.0193714088417945	0.0202637428386748	0.0200689487911221	0.0205351039496414	0.0213296710575153	0.0231995038328092	0.0250985260480718	0.0331973666501612
160001	3.11370005099999	10.7448858439999	4.31978845699991	10.184288973	5.13732226400004	4.74605796599994	4.68208422000011	4.73830225000001	4.78300492799994	4.74660377799998	0.0197153102990953	0.0187271092265051	0.0191885789636396	0.018640156466268	0.0197082930616616	0.0201756896390299	0.0203637287072673	0.0209459513583807	0.0240911330367177	0.0412618547976248
170001	3.32590193300001	11.4738231009999	4.62083846399989	10.787775907	5.48488084000006	5.06682605699994	4.99977692100015	5.062006531	5.10666484499993	5.067423512	0.0214157448624948	0.0226044254555635	0.0207261204878888	0.0215314938888227	0.0215669704189735	0.0223475195301732	0.0234952570249793	0.0258903593957097	0.0280256217654928	0.0330376135710343
180001	3.52725480800001	12.1622724919999	4.90271765699988	11.374447218	5.81658720200009	5.37396033499993	5.30310504900019	5.36856175999998	5.4173130879999	5.37893162499999	0.0195107719915522	0.0206016004205656	0.0203674434714844	0.0197923233535619	0.0194667606551979	0.0193059798597064	0.019667492966328	0.0195876354878277	0.0212323043467246	0.0337394067189675
190001	3.73332206300001	12.872956885	5.1971668019999	11.983832694	6.15647978200008	5.68954810699996	5.61515779600022	5.68572737399998	5.73704266299988	5.69824069299997	0.01772297488463	0.017578411131771	0.0176688398498183	0.0166656866798008	0.0177408918092054	0.0180743719243269	0.0185139206636307	0.0194307949607348	0.0219070152716385	0.027288494921842
200001	3.93708644400001	13.572151259	5.4857216189999	12.557270158	6.4927766510001	6.002023005	5.92355338900018	5.99835436199994	6.05134970899991	6.01315588299999	0.0173929251294716	0.0185886377032447	0.0173628700404322	0.0177235626084548	0.0175395741864671	0.017585515750749	0.0178681731145002	0.0189891005475249	0.021215983885497	0.0336156410775742
210001	4.14011215499997	14.2719891200001	5.77644638499987	13.1385157470001	6.83254363900007	6.31712292900002	6.23577336300015	6.31331049699991	6.36972220899993	6.33017643599998	0.0176582726902482	0.0175083488898155	0.0176428174424034	0.0175340285873308	0.0177871452221416	0.0182508754570271	0.0185797391295362	0.0216260444904132	0.0265578831608132	0.0387027606396424
220001	4.34887159499997	14.9886895490001	6.0741676049999	13.7385247930001	7.17923000100008	6.638583744	6.55355960800018	6.63661916699994	6.69567626699991	6.65297462199998	0.0183609916295651	0.0199371815951343	0.0195956218279053	0.0195597679324047	0.0186570113825686	0.0193089464084232	0.0201615316207958	0.022263282181927	0.0246782245360073	0.0339416359068896
230001	4.55463474299996	15.6942949050001	6.36789330399989	14.326142436	7.52049861400005	6.95485894399999	6.86693922400014	6.95479476999996	7.0159313329999	6.97100749200001	0.0178140623232195	0.0183554660563962	0.018386798147647	0.0187321076652658	0.0180567325030645	0.0182275950473699	0.0186784739291802	0.0191264511211148	0.0204646509296861	0.0290323597723613
240001	4.75893072199996	16.4012797540001	6.66014679099991	14.904843701	7.86092289400006	7.27012991499999	7.17922358400011	7.27066418099996	7.33488523699992	7.28925818500007	0.0178294172809648	0.0184490668742289	0.0179500080744959	0.0186136419405175	0.0180390769175645	0.0183256518932999	0.0184994871391457	0.0190245494222877	0.0201125079281393	0.0310060865513544
250001	4.96133058199999	17.1016732390002	6.94917109899987	15.4939059390001	8.19779361200004	7.58249918799999	7.48960952000011	7.58515312699994	7.65313393699996	7.60601444600003	0.0177201629904656	0.0174855510069985	0.0172862463964132	0.017584462795929	0.0178144447162923	0.0179377899239371	0.0180197889835587	0.0179585275009867	0.0181049462491071	0.0200497734023061
260001	5.16724446099995	17.8112768890002	7.24804840399989	16.0889610150001	8.54060444600009	7.90132675899996	7.80668468200016	7.90746931099998	7.97924653699995	7.92790533200006	0.0179051183010313	0.0193535772748861	0.0185166789905817	0.0189980755520043	0.0183221177498765	0.01878202828083	0.0191130999285672	0.0199503401612116	0.021219997268128	0.0300375044332545
270001	5.37498285299995	18.5065589150002	7.53908573699992	16.6846171960001	8.88226394500016	8.216849469	8.11778816900014	8.22280411699998	8.29935698299997	8.24816874100011	0.0181669484280535	0.0189190504128592	0.0176148287740318	0.0183903570421703	0.018602521470718	0.0188871436252885	0.0195392709006176	0.020403951389025	0.0222733574854242	0.0340630561622275
280001	5.58056175599995	19.1965838150002	7.83109452699998	17.2788389499999	9.22364691300002	8.53284073100006	8.43159976400014	8.54034287499994	8.6214229029999	8.56861127700015	0.0177315395158527	0.0178823089938619	0.0156834174767452	0.0173937491488087	0.0179445495295019	0.0182515170355943	0.0190177023738213	0.0199914874203165	0.0216824075476579	0.0268699499202819
290001	5.78380311599993	19.8838225150003	8.12027802599997	17.8820329840001	9.56151506400005	8.84707368300002	8.7434264600001	8.85724689199991	8.94111144899992	8.88581277500014	0.0180564574464383	0.0176228189810994	0.0167570501756987	0.0173856005618918	0.0180034605491534	0.0179544115426329	0.0179811269833403	0.0180244436438889	0.0181728509901671	0.0201567786448736
300001	5.98613835599996	20.5701515460003	8.40840788099996	18.472469735	9.89795280000002	9.15969189200005	9.05376116000012	9.1717106219999	9.25981419499997	9.2037635490001	0.0174274633947875	0.0173871495852458	0.0160961364557429	0.0166030233572162	0.0172000738901482	0.0170017509563317	0.0170167612062838	0.0172819413857086	0.0181797808923529	0.0259270106419779
310001	6.19928917000002	21.2865252530002	8.71540260399997	19.0740287160002	10.2515329370001	9.48722159900002	9.37978842300017	9.50557506499996	9.59493516399996	9.5330355260001	0.0163343007462868	0.0163863793989799	0.0152950735427193	0.0161530765776622	0.0165476657807582	0.0166550593966146	0.0174087779515339	0.018716954489228	0.021126198080275	0.0259461718187903
320001	6.40437628700005	21.9793100090002	9.005929319	19.6461064940002	10.5910609610001	9.80136105000001	9.69152460300007	9.8207394769999	9.91447250799996	9.85288784000012	0.0175225203334116	0.0175935183631762	0.0161022207587757	0.0171841254616008	0.017948234297404	0.0179917335378151	0.0184427524355313	0.0194823514815688	0.0213438543998035	0.0255210685462916
330001	6.60878944900004	22.6700969840001	9.29743381900008	20.2293240930001	10.93215147	10.116979017	10.00542286	10.1397195469999	10.23492626	10.1708306520001	0.018338165769602	0.0187293463101627	0.0163060945883828	0.0174549523845042	0.0186197216689862	0.0186455121780518	0.0192322480948212	0.0197590545928309	0.0220513855992598	0.025894575070525
340001	6.81251907600008	23.3576231020001	9.58686166600004	20.822859412	11.270506246	10.43151327	10.316562271	10.4556158369998	10.553755334	10.4861702170002	0.017122337276171	0.0175705232331111	0.0158472753101846	0.0163418158555888	0.0176469181382191	0.0183620863446029	0.019450664252679	0.0210408474353829	0.0233589904547965	0.025701618167453
350001	7.02115993400006	24.0715172380002	9.88167872700011	21.4067155560001	11.61542536	10.7506256659999	10.633595257	10.7764608359998	10.8763103790001	10.8156563910002	0.0179026498284652	0.0165591550457352	0.0158252705620031	0.01654740173366	0.0181216159560599	0.018277384016287	0.0189179146449798	0.019917703710055	0.0223809135630534	0.0266449887684341
360001	7.22602844300006	24.773867627	10.173792036	21.9794670030001	11.954409792	11.0651820869999	10.945199558	11.0914222269998	11.1947263620002	11.1343098700002	0.0192889139737377	0.0185352968666947	0.016288630122011	0.0179524684420618	0.019308240900715	0.0197123682130526	0.0199801660225057	0.0209482140659869	0.0228697705414699	0.0256790658619077
370001	7.43622555700006	25.489408369	10.473782003	22.5736774780001	12.3031638030001	11.3891385989998	11.266883761	11.4164072499998	11.5206724510002	11.4589221540002	0.0170667697187818	0.0177917201230973	0.0161058603086778	0.0165006476690315	0.0169330812162947	0.016787683244714	0.0166768477831545	0.016726842117186	0.0173499456060594	0.0190193604406102
380001	7.64265262400005	26.1967591340001	10.768338122	23.1674082910002	12.6459947580002	11.7069790719998	11.582385086	11.7344470729998	11.8428588120001	11.7808009420002	0.0162145441664779	0.0165916332843998	0.0148256544950056	0.015764796573771	0.0163577679960626	0.0165599270483604	0.0170053949603608	0.0177654164325134	0.0181018749700922	0.0216696797214191
390001	7.84741043600003	26.9004652819997	11.0633179510001	23.7598684870002	12.9876282040002	12.0231950829998	11.896601263	12.0531886509998	12.1652083900001	12.1010817900001	0.0179110017947812	0.0164604302184696	0.0154146895811528	0.0163288919201388	0.0178723867244448	0.0179346675750058	0.0181509724287268	0.0189126349444363	0.020177568068312	0.0219486334900875
400001	8.05369978500002	27.5975141879997	11.3563661580001	24.3378881630003	13.3299331410002	12.3410630819998	12.210580427	12.3735630909998	12.4894581120002	12.4224824170001	0.0150615238013978	0.0143203141699369	0.0131568347652224	0.0133565576725513	0.0150494636451219	0.0150832747594419	0.0153496237025017	0.0161743703998719	0.0178389249336293	0.0342130717660581
410001	8.26439823900009	28.3048943359997	11.6576830160001	24.9336062170004	13.6817945850002	12.6651355139998	12.532775002	12.7007978469998	12.8212769210002	12.7493605380001	0.0169572727276884	0.0154205470475979	0.0143004910627814	0.0153421153020954	0.0169351379052237	0.0169922660334241	0.0171630638414929	0.0175123247550351	0.0181772793348624	0.0203605582207256
420001	8.47037482400006	28.9972116099996	11.9504673610001	25.5166602150005	14.0238693010001	12.9822126169997	12.848028791	13.0200967339998	13.1442451030002	13.0703442060001	0.0164659231255579	0.014456084885355	0.0135003132749434	0.0139974357882752	0.0163129178230816	0.0164227987600332	0.0165725359256372	0.0164936955362302	0.0169786950705937	0.0191494122672129
430001	8.67666139300007	29.6936571129996	12.2413321230001	26.0786449930005	14.3650663740001	13.2971965109998	13.16056319	13.3368025689998	13.4640688980002	13.3879150900001	0.0159130953940733	0.014779624239091	0.0138145241010668	0.0146950353498181	0.0158386758518275	0.0159204586046918	0.0163025999316868	0.0168137005194047	0.017432237571675	0.0188453264164638
440001	8.88016302500014	30.3844952159995	12.5297231210001	26.6384530930005	14.7049436500002	13.6122683889997	13.4731302580001	13.6532004609998	13.7822719150001	13.7036776100001	0.0172077948059154	0.0164048658151974	0.0153109879987631	0.0160860916369434	0.0172622909487998	0.0174081354682294	0.017702210743657	0.0178264563571632	0.0181706738313697	0.024033590956722
450001	9.08223849100016	31.0634941769993	12.8145910570001	27.2040826960004	15.0398960600001	13.9225144289997	13.7811350710001	13.9640152359999	14.0966066610001	14.0173113939999	0.0176246537818267	0.0153858151223703	0.0144945035040776	0.0152093228198413	0.017907807560214	0.0181899447393983	0.0185360677219048	0.0184245504431974	0.0186539112878603	0.0241186327635928
460001	9.28551386500016	31.7491845129992	13.1060119700001	27.7904539320005	15.3784369040001	14.2365838669998	14.092761213	14.28049519	14.4173255090002	14.3365654719999	0.0152890956502076	0.014274701493111	0.0130000386296272	0.013736246443941	0.0153827217705034	0.0155893002338583	0.0158798915357755	0.0159135155452703	0.0162833431950398	0.020939133222569
470001	9.48971374100021	32.4376111659993	13.395166435	28.3570352790005	15.7152174560002	14.5500354669998	14.4023534730001	14.5941530639999	14.7349939650002	14.6533710029998	0.0169359996079159	0.0156862710496683	0.0144494173260625	0.0148192330408899	0.0170762031047391	0.0172899576753795	0.0174562856373836	0.0172976983409537	0.0159047755287671	0.0166897805802213
480001	9.69864835200027	33.140453771999	13.692145673	28.9403541580006	16.0618182070002	14.8716118979998	14.7220763020001	14.9161986879999	15.0615939300002	14.9767992929999	0.0160174182696288	0.0146306764123593	0.0133388806944809	0.0142706134044649	0.0160400738859943	0.0161564272863719	0.0163052662692034	0.0163371637457656	0.0163693287357453	0.017260248838936
490001	9.90081435100017	33.823291484999	13.9763180469999	29.5097728940006	16.3981211900003	15.1826672329998	15.029972337	15.227260306	15.3760854900002	15.2909002799998	0.0158308050311672	0.0137809350581617	0.0127751652669301	0.013062987208503	0.0157886473940199	0.0158204035760361	0.0159263649203954	0.0157539321964653	0.0158489273119488	0.0183602061591084
500001	10.1069108100002	34.5125979979991	14.2645605349999	30.0826140830004	16.7378242630003	15.4971789539998	15.340982411	15.5425436779999	15.6941555670003	15.6081583479999	0.0151330807883385	0.0132003442387635	0.0123959454798162	0.0128922774200576	0.0150304903347609	0.0150779883920843	0.0151159330033066	0.0156683083376774	0.0166632020536803	0.0197983388787344
510001	10.3183657060001	35.2222888549995	14.562873137	30.6634369650005	17.0855177590004	15.8190547919998	15.6587151080001	15.8661772049999	16.0208842170003	15.9338892559999	0.0158197196168816	0.0142590247427044	0.0134381127833943	0.0141545676648151	0.0157439221691996	0.0156701512781596	0.015428159364459	0.015488209184764	0.0163600862871329	0.02388617885348
520001	10.5230533560002	35.9173613239998	14.8571950159999	31.2309911940006	17.4272496480005	16.1379861909998	15.973603321	16.186353404	16.3443676300002	16.254482425	0.015662317056743	0.0138452620497313	0.0123850541793483	0.0133902336590645	0.0157843330947593	0.0158903300779202	0.0160843375346989	0.0162834292570221	0.0164559217244904	0.0188570927876144
530001	10.7267575130003	36.6058550719997	15.1450997139999	31.8128005340008	17.7644679030005	16.4510061909998	16.282939122	16.5012320870001	16.6628348450002	16.5708679609999	0.016036634750428	0.0150255885918342	0.0140610891796871	0.0146121553711292	0.0162279444480577	0.016438072727924	0.0166030409935763	0.016423578900496	0.0172667166890699	0.022959532282287
540001	10.9290810430003	37.2874228669994	15.4305979819999	32.3746276380011	18.0994815570006	16.7621675609998	16.589740773	16.811444548	16.9779931470002	16.886907501	0.0150995997577039	0.0131748563565191	0.0123205487255856	0.012703137115514	0.0151009534162012	0.0151282228092264	0.0154848146399109	0.0156902548578833	0.0151715501116524	0.016541146601305
550001	11.1306923370002	37.9694414839994	15.7186929249999	32.939657686001	18.4355579560007	17.0740069569998	16.8975824890002	17.1240340689999	17.2953012310002	17.203759271	0.0141143725542571	0.0118691346598689	0.0111569625700383	0.011736984588631	0.0138921015403197	0.0134913072487264	0.01319206622964	0.0125229834960924	0.0121299639262061	0.0134031816339599
560001	11.3361941630001	38.6616398179997	16.008071129	33.5120685910013	18.7761603380006	17.3890908379996	17.2103231800003	17.4403501479998	17.6142411540003	17.5193688290001	0.0149945254372216	0.0122339260976782	0.0118535765505402	0.0121575479647951	0.0149133789394002	0.0146357114256734	0.0144865121592286	0.0138905698627819	0.0136654226159175	0.0136890643401563
570001	11.5432661670002	39.3602250039998	16.298281871	34.0987561180015	19.1194901450006	17.7071575559997	17.5238282230003	17.7570280919998	17.9340930230004	17.838657018	0.0149137000329135	0.0123440842043227	0.0118314139564188	0.0120221407850195	0.0147444470802718	0.0143107937096847	0.0141010575859093	0.0128609987086446	0.0121029715283389	0.0125941820707305
580001	11.7598263620003	40.0872453269998	16.616333561	34.6935059630014	19.4779636820007	18.0394278929997	17.8512018120002	18.0914301919998	18.2752083680006	18.1948623669999	0.0158950082479252	0.0123540396674005	0.01161026410815	0.0121484407117537	0.0156353279382937	0.0150539569977754	0.0146140186100933	0.0138458626662769	0.0133886066313564	0.0140158712259009
590001	11.9909222600002	40.8592936409999	16.984637315	35.3159743710016	19.8624555700008	18.3947522999998	18.2048355750002	18.4593852909998	18.6643533810004	18.581025106	0.0152303208160636	0.0128861118290927	0.0120197860165252	0.0126241711493942	0.0150441017224446	0.0147745699164327	0.0144371698484698	0.0134506862715163	0.0122117314336475	0.0149870724342345
600001	12.2408187780002	41.7014698400001	17.3821904730001	35.993786488002	20.2816094210009	18.7890505799997	18.6091668360003	18.8852201449997	19.0744962740003	18.9565958969999	0.014286207722065	0.0112835122352342	0.0105053812181078	0.010960334681583	0.0139259094815464	0.0134855763592125	0.0128530082678217	0.0117830624034713	0.0107903491784171	0.0138308116411007
610001	12.4871740370002	42.5357201389999	17.7801751480001	36.6905443780021	20.697204059001	19.1809678369998	19.0121095120004	19.3150231149997	19.4838900610004	19.3292817259998	0.0140805745640461	0.0120545226323899	0.011303424484063	0.0117808745205873	0.0138622283157115	0.0137309840949979	0.0134360349964673	0.0129581694256262	0.012502192729545	0.0117761110951657
620001	12.7352280050002	43.3782047160002	18.178491639	37.3766941610022	21.1154264000009	19.5750048709997	19.4151809380004	19.7436120269997	19.8921815150003	19.700849555	0.0144469417842025	0.0123619422000754	0.0114558901341051	0.0120089817210958	0.0141490458252588	0.0138752773058685	0.0134987699639981	0.0128341125045435	0.0124505404069568	0.0127942988789414
630001	12.9817124510002	44.2146181070001	18.5785148600002	38.0799164140024	21.5325592010009	19.9671868749996	19.8166343480003	20.1726299669997	20.3037055390002	20.0744296259999	0.0143055018300762	0.0114787893493303	0.0109061793946611	0.0111025527328667	0.0137621889526445	0.0133236262044412	0.0129367197402715	0.012221570670154	0.0126157139182342	0.0132087555000098
640001	13.2299545120001	45.0582999720003	18.9799684890002	38.7738170100022	21.9523644180009	20.3630164129996	20.2230107960003	20.6027046549997	20.7128264400001	20.4470123819999	0.0144964668664851	0.0115609771095693	0.0110756492007035	0.0118811404595854	0.01415835882654	0.0137490269466287	0.0132955158405247	0.0124806964255706	0.0134065308498642	0.0129206675412307
650001	13.4763714580002	45.9021786500005	19.3823575790003	39.4409062320024	22.3687172140009	20.7559400739997	20.6261675490002	21.0329887439997	21.1238597450002	20.8193185359998	0.0138147045750489	0.0119721774659158	0.0116174481294195	0.0116497330035697	0.0133201928117546	0.0127237750562899	0.011919422017326	0.0109040624036629	0.00983084547737022	0.0108245031518482
660001	13.7244345850002	46.7534456780006	19.7829295760001	40.1281429650025	22.787181085001	21.1501084989997	21.0308957660002	21.4619627569998	21.5331154700003	21.190831839	0.0147551927761968	0.0121996311261791	0.011472684091836	0.0120421624045112	0.0145008305578047	0.0140878463854261	0.013530500238765	0.0129038820836064	0.0124178373155063	0.0118512321599604
670001	13.9829826180001	47.6278389520007	20.1525742759999	40.8374415700025	23.2226317310011	21.5615013939997	21.4485041410002	21.876935364	21.9317595450004	21.5733100149998	0.014032674299692	0.0108584779631055	0.0102458650449464	0.0106601791982833	0.0135867329344799	0.0130466665788537	0.0123146086153448	0.01149463066718	0.0109249405565003	0.0103827811273833
680001	14.2439639370001	48.5161431490005	20.5072039649999	41.5605060530025	23.6657266360011	21.9777315099998	21.8716365530002	22.2864621109998	22.3261198040003	21.9577587009997	0.013461112412699	0.011062878002979	0.010196294275093	0.0106477884150513	0.0131115177784269	0.012563069235032	0.0119252315876876	0.0110455105277541	0.0109265454559963	0.0121598868459788
690001	14.5044097060002	49.3907946160005	20.8631925869998	42.2779988180025	24.1073223290011	22.394116321	22.2936258950002	22.6955438539998	22.7199109120004	22.3416703069998	0.0144916777112673	0.0109108962134232	0.00994715700311624	0.0105225988681532	0.0140035044496075	0.0132821822064	0.0124247184434581	0.0112684411356067	0.0107446955645575	0.0147863840376567
700001	14.7658713200001	50.2762222110004	21.2212906529996	42.9883378910022	24.5509261400012	22.8124351420002	22.7171856180001	23.1060939199999	23.1156117270003	22.7279189719996	0.0131680165302961	0.00969320544729721	0.00888245709666997	0.00925464705868997	0.0127097266352609	0.011930807198419	0.0110021194745028	0.00971201620811959	0.00924794112221263	0.0167295190079643
710001	15.0164515550002	51.1271154450003	21.6096878939997	43.6816874000022	24.975217267001	23.2124415929999	23.1264068600001	23.5298993709997	23.5211852210003	23.1046167449994	0.0131563426765948	0.0106091340687824	0.00978918218214306	0.0100454119585255	0.0127062875426645	0.0121685239718262	0.0113001333372358	0.0105339277416948	0.00922248648379459	0.00971622664296785
720001	15.2628213540001	51.9538664310003	22.0072483079998	44.3617623610022	25.3917306120011	23.6049549159999	23.528647113	23.9594753099997	23.9325269190002	23.4781033979995	0.012752127137756	0.00975140840327689	0.00880786734662699	0.00930698793058613	0.0122748213640029	0.0117035107244844	0.0108262614143218	0.010093722439049	0.00957147599628895	0.0109589016518611
730001	15.5020028790001	52.7640270340003	22.3940405699997	45.0121834580021	25.794820586001	23.9824751150001	23.9102312980001	24.3628449829997	24.3434059130003	23.8597618169995	0.013410947832037	0.0103986632743123	0.00950475657253444	0.0101976819584652	0.0128481012715355	0.0120406761825964	0.0112076807245859	0.0100744389846349	0.00892465092394553	0.00792208591515649
740001	15.736974072	53.555327758	22.7681433579996	45.6588902090018	26.190450591001	24.349785381	24.2794223150001	24.7499777599994	24.7528190810005	24.2425750129996	0.0131886707375891	0.00992350636209584	0.00919221251604394	0.00972216611802286	0.0125286273947935	0.0116216340297511	0.0106349841496043	0.0094427808776658	0.0086047651658372	0.011872968435925
750001	15.970947456	54.3479763729998	23.1437026919997	46.297381636002	26.5840957480009	24.716970326	24.647511671	25.1351355269995	25.1639702500004	24.6253031399996	0.0133835263866514	0.0106762934410775	0.0096575533992598	0.0104456417533594	0.0127100561880392	0.0119604192910784	0.0110848024598622	0.0103447987198284	0.00994551298768992	0.0128699329304793
760001	16.212477518	55.1678856169998	23.5135550359995	46.9544003890024	26.9863770010008	25.0901708080001	25.0219286370002	25.5253819269993	25.5751690870004	25.0080280539996	0.0127881787516968	0.0103520856434365	0.00944817506023736	0.010215537402718	0.0121524113106679	0.0115387229334076	0.0106102820812873	0.00997041789030705	0.00945836989442855	0.0117542110831231
770001	16.4490618230001	55.9639041189997	23.8925038659997	47.5933296120024	27.3803069310008	25.4595557530003	25.391064112	25.9118836849994	25.9856314080006	25.3912531029996	0.0122039671096559	0.00976572128328418	0.00891545285542197	0.00939273202671572	0.0117818624281972	0.0113016446554931	0.010937348192324	0.0111308508143603	0.0120887662447944	0.0147476219804849
780001	16.6840720390001	56.7638200869996	24.2727378459997	48.2454229580018	27.7743039610007	25.8266908340003	25.7606171580002	26.2998121719994	26.3971439870008	25.7718959789996	0.0132036563667813	0.0092915972633874	0.00849749746269066	0.00935141966423282	0.0123666215756915	0.0114673797389555	0.0103829705195805	0.00944677855129492	0.00841989244830598	0.00851305130392914
790001	16.920904381	57.5659025879997	24.6536143189997	48.8900565150017	28.1714132970006	26.1960590960004	26.1305744150002	26.6877004449995	26.8102738640007	26.1558976179996	0.0127718241739446	0.00967925694492247	0.00875601300757027	0.00944561888127119	0.0124768065095612	0.0120275053839069	0.0114370669363957	0.0109666202766082	0.0103623204592708	0.00968981103262721
800001	17.1642648249999	58.3847246689997	25.0379849159995	49.5342934930015	28.5748934570006	26.5697623890004	26.505011394	27.0806339629995	27.2222565620008	26.5404739799996	0.0125487876690142	0.0100672081479139	0.00901203052703498	0.00975855175710154	0.0119270196800288	0.0109771586477128	0.0100073931595386	0.00897830137579344	0.00796420092437257	0.00836117808004738
810001	17.3989667159999	59.1796127399996	25.4174611329994	50.1825760850018	28.9693407060006	26.9373813220004	26.873637963	27.4701819219997	27.6350393570005	26.9220205929996	0.0117139349157331	0.00928873742697589	0.00796113081075329	0.008655209778547	0.0111153647825371	0.0104323860295305	0.00944346235586368	0.00839459577764725	0.00727744062905158	0.00722962176647994
820001	17.633113139	59.9837425709994	25.7968667769995	50.8358171540019	29.3635834130005	27.3044336950003	27.2431276150001	27.8604562699997	28.0482517680007	27.3025037119997	0.0121162763335168	0.00950668163811807	0.0082813595681051	0.00938970934850639	0.0116559049782491	0.0109469374726994	0.0100443262452023	0.00945907532011696	0.00969234476716223	0.0105753106736404
830001	17.86837797	60.7864531419994	26.1770521329995	51.4867214530018	29.7590884540003	27.6730794250003	27.6139691440002	28.2500615359999	28.4607945980007	27.6824993369998	0.0118840472146661	0.00838357885825578	0.00762274518777056	0.00816690770924196	0.0111393261425236	0.0102217311052898	0.0094361724102472	0.0085154001617216	0.00847818780842139	0.0138046775279197
840001	18.1095429989999	61.6110966319993	26.5599462159996	52.1203530060017	30.1596939860004	28.0438838520002	27.9877568580002	28.6419958779998	28.8721314860005	28.0633959989999	0.0125301109097116	0.00902711496690754	0.00814666112171157	0.00883714958318092	0.01176042142615	0.0108103191819498	0.0099614472641705	0.00891392137376255	0.00773642868163387	0.0077177632534841
850001	18.3450476830002	62.4226886129999	26.9402930659997	52.7532033160018	30.5574466160005	28.4136863200002	28.3583662860001	29.032580557	29.2824115390005	28.4448505849998	0.0118984675933393	0.00873437369782999	0.00786652571300897	0.00849791840525045	0.0112840946286204	0.0101681606299789	0.00908605803378477	0.00817125239887943	0.00768134384489016	0.00930140412155189
860001	18.5821193050001	63.2314803029999	27.3225781099998	53.3838992710018	30.9541767280007	28.7825092840002	28.7277355670001	29.4229800710001	29.6925632730002	28.8261275349997	0.0113580073052013	0.00875255409223853	0.00788400464369554	0.00834101075690793	0.0107350719042018	0.00983497324590861	0.00897896399158641	0.00827689103945289	0.00796425830643799	0.00811106939662207
870001	18.819271976	64.0434682629998	27.7033966069997	54.0275232680016	31.3511920080006	29.1529069180003	29.1004829290001	29.8154071320001	30.1048421490003	29.2047105669996	0.0121915236190022	0.00963831366010563	0.00886345200661518	0.00917157803518468	0.0114456168323795	0.0105403955618684	0.00944272579420529	0.00814197723162059	0.00723944973535567	0.00824827648755689
880001	19.0525123739998	64.8490618490001	28.0844032269997	54.6645899090014	31.7442813890006	29.5195699470002	29.468779753	30.2025310910002	30.5192746110003	29.5869165549996	0.0119940194489747	0.00843563315746492	0.00758815478598185	0.00825294904714459	0.0113216151886849	0.0103021054426984	0.00957213690702474	0.00880610778056861	0.00777635986010832	0.00742708572697293
890001	19.2868461559998	65.645763549	28.4638865449998	55.2892227660014	32.1389852900007	29.8875045310002	29.837621679	30.5897859290002	30.9305643070002	29.9715484919996	0.011406230691099	0.00762473175730558	0.00689629055290812	0.00734140652140624	0.0107114164421588	0.00981036228253116	0.00880202683109016	0.00809051107485372	0.00768850624329409	0.00693728889642917
900001	19.5171305839998	66.4231944900001	28.8335864449998	55.8988587460014	32.5232827900009	30.2454285230003	30.194664087	30.9593201690003	31.3228333740004	30.3569828839995	0.0112471899648361	0.00791366633360833	0.00716882408400185	0.00766138180818223	0.0104948900109396	0.00943583244928547	0.00844101889351962	0.00721583876141532	0.00645859599607511	0.00636453143833989
910001	19.7415699459996	67.1809161140002	29.1961447859998	56.504435834001	32.8982320620008	30.5932248060002	30.540081646	31.3135614030002	31.6971382540005	30.7458090559995	0.0110038423119211	0.00775161846523926	0.00698622558328295	0.00763294462215433	0.0102416448732613	0.00932515265070805	0.00836552920449063	0.00744008929305438	0.00661295258873302	0.00670002169327974
920001	19.9656535439998	67.930483812	29.5582533339998	57.092271304001	33.2717670370007	30.9399378530001	30.883695674	31.6664307690003	32.0710966120005	31.1349488649995	0.0111871609924655	0.00809421450812035	0.00732912566785597	0.0079493452380491	0.0104804183394697	0.00967271670194608	0.00884794145906515	0.00796939945228111	0.00712088273411745	0.00730387576691148
930001	20.1894880159997	68.6850477700008	29.919875256	57.6832420810012	33.6468916120008	31.287028698	31.227888562	32.0196297630004	32.4442748920004	31.5235630529996	0.0108009984185021	0.00785711945730723	0.00722630386232815	0.00766750484906442	0.0101805374434526	0.00932479249402268	0.0086162827223407	0.00776234055362073	0.00702516931320877	0.00671345193251782
940001	20.4136887389996	69.4402447710012	30.281381029	58.2859632180011	34.0210962940006	31.6342063350001	31.5727659870001	32.3724975790008	32.8173432590007	31.9117539679996	0.0108590909028009	0.00743635157761773	0.00672746067098485	0.00720928191744974	0.0100427778363701	0.00914544479272363	0.0082872210190772	0.00729884781990039	0.00689832983528316	0.0072811766127315
950001	20.6404016059996	70.2021150080014	30.6445881350001	58.893830021001	34.3981533160006	31.9846294909999	31.9185670080001	32.7293875090007	33.1922124570004	32.298733621	0.0107303639300682	0.00773897761438381	0.00699936858210827	0.0073116513743293	0.00990244406038237	0.00910330209607221	0.00852791265658325	0.00843879385793653	0.00926275832465547	0.0119366126497213
960001	20.8649694909998	70.9571994060022	31.0077337000001	59.4949300790008	34.7726582220007	32.3340105029998	32.2642280879999	33.0839261890008	33.5675069300005	32.6866443729999	0.0110728012020395	0.00817885561294689	0.00732333602641273	0.00786284689046209	0.0101816225203618	0.00919057600512038	0.00817546884169722	0.00704309640893014	0.00624105059636585	0.00685531029189124
970001	21.0882643709998	71.711493364003	31.3689978640001	60.0930948880007	35.1460865130004	32.6805884759999	32.6085416210003	33.4377333340011	33.9417622270005	33.0757974429997	0.0111814680650764	0.00751394052449496	0.00672894082064566	0.0072070742808091	0.010380807176886	0.00941310504423152	0.00844472628973248	0.00770421864480442	0.00731269753983948	0.00879562120464461
980001	21.3128400049996	72.4718814320023	31.7318317490001	60.6904922780006	35.5222026720008	33.0293682579998	32.9540839160001	33.7927872500013	34.3171429290007	33.4635551729994	0.0102976247379158	0.00716043318891947	0.00641202402741607	0.00689749629300446	0.00948073033656328	0.00864730993318908	0.0078306924694534	0.00723731080455576	0.00687536773621613	0.00871492960442375
990001	21.5368712009997	73.2280806830026	32.0953147380002	61.2816691730005	35.897900611001	33.3771712849994	33.2984525970004	34.1454202150012	34.6917187270003	33.8517434059993	0.0107368902988539	0.00786542659905561	0.00714592311814064	0.00763057555044743	0.0102710534465812	0.00955938632726978	0.00863911899916385	0.00777785280730286	0.00684237985607409	0.0067364664312134
1000001	21.7603043939997	73.9857416330031	32.4593428610003	61.8741187730006	36.2721738610016	33.7250084749993	33.6446570130006	34.4984779780012	35.065282372	34.2408360709994	0.00996095897612246	0.00692416852232711	0.00651006576374229	0.00675004817957005	0.0092056632030234	0.00844876829990484	0.00769915584523579	0.00728738734295317	0.00713760087520364	0.00725665316483292
1010001	21.9827111739997	74.7405065870036	32.8225284680002	62.4784319970002	36.6462447050015	34.0722671449991	33.9893669120006	34.851854930001	35.4392930220003	34.6293015359995	0.0095241581631207	0.00711373021004295	0.00635847028592032	0.00677849538928982	0.00879886526328534	0.00786873340585603	0.00692967046805019	0.00628038086157163	0.00642097182733532	0.00783082903617599
1020001	22.2070977049995	75.4989576810044	33.184721363	63.0898129150004	37.0204694730015	34.4200138549993	34.3349220110005	35.2065304790013	35.8148408140003	35.0167266169993	0.0099635906411888	0.0070689125180914	0.00653314127595675	0.00693321927499387	0.0092555379518735	0.00842884438359406	0.00757391228040739	0.00679137882295681	0.0063405745316708	0.00988480331176392
1030001	22.4316087909995	76.2587792650044	33.546843146	63.6832777670005	37.3943820640015	34.7680078459994	34.6799074700003	35.5600163250014	36.1893424790005	35.4057233209993	0.00971153922046021	0.00718792639078264	0.00658828532045717	0.00681558981240237	0.00902620615997488	0.00819099524903093	0.00731287251407293	0.00635616918159522	0.00606068568388884	0.00635245466992742
1040001	22.6576229689996	77.0265117880046	33.9097388679998	64.2840602050006	37.7698919610014	35.1171898989993	35.0268159040005	35.9142549570015	36.5630855370001	35.7929028329994	0.0088813932355648	0.00641496427398885	0.00583738770554466	0.00618177214453152	0.00806749136190426	0.00724591793101231	0.00654482286866913	0.00598288985240507	0.00593768451619944	0.0056111690715404
1050001	22.8809630719995	77.7958158230047	34.2724834859995	64.8767992990008	38.145585655001	35.4658242929993	35.3721366450007	36.2682069110017	36.9377134630003	36.1815908379994	0.00933404844438476	0.00682333862388787	0.00608660155547524	0.00661205191506076	0.00857055695239772	0.00767997671918981	0.00686789579309438	0.00600118093909997	0.00543329363499969	0.00668222626491244
1060001	23.1056685429995	78.5718343500051	34.6364706009994	65.4855466550016	38.5213591010011	35.8139472519994	35.718644864001	36.6231764680018	37.3140790010004	36.5690889249993	0.00919275702789689	0.00692084730747756	0.00622857503190213	0.00671912997912244	0.00840030588888663	0.00757435227499371	0.00691010873989156	0.0062522460345	0.00601644964124863	0.00670060485802278
1070001	23.3294059899995	79.3384083060056	34.9996943849996	66.0727122590012	38.8963275160011	36.1611506879992	36.0628729160009	36.9762854340017	37.6882756350002	36.9581451299992	0.0098557878251585	0.00684452334762465	0.00632134102087944	0.00667191380749723	0.00908537916547505	0.00826085379389661	0.00748636880980583	0.00670528467639667	0.00648248302264176	0.00710514318442998
1080001	23.5543146399992	80.1058256640063	35.363567756	66.6741271160012	39.2721210430011	36.5090540079992	36.4091484030009	37.3308168830016	38.0651799180004	37.3476043029991	0.00929692578463205	0.00642648747284046	0.00584830933872325	0.00616240438213925	0.00850436187431803	0.00787484393165572	0.00722770737657609	0.00655323168290418	0.00649105018241524	0.00920377543841868
1090001	23.7783583259992	80.8774893650059	35.7270976129999	67.2787232020012	39.6487837990011	36.8576892629992	36.7553025040009	37.685722676002	38.4420788010005	37.7344815809991	0.0094448633215852	0.00689207397909035	0.00619438135017185	0.006382679343442	0.00876031028579631	0.00804579906808677	0.0071219358154536	0.00626885297027506	0.00617958878826078	0.00876997765492313
1100001	24.0021251189993	81.654648994006	36.0937162550001	67.8932696540011	40.024214116001	37.2050110969992	37.1002340720014	38.0401113770022	38.8213563090004	38.1239615609995	0.00947201821111302	0.00660471761710873	0.00602954313391191	0.00630816895943154	0.0086285857936653	0.0077850927691366	0.00692545355870039	0.00609546280553694	0.00554882713684568	0.00698996425708053
1110001	24.2277869099992	82.436787137006	36.4609385910002	68.5025358520011	40.4021209970008	37.5546689799994	37.4471223740014	38.3974996830025	39.1988350870002	38.5130151519996	0.00864943700937966	0.00596013031974793	0.00544606915536647	0.00572352732286931	0.00769554706205767	0.00675578460523682	0.00588641375464645	0.00505663066472608	0.00446432818204449	0.00462779456526606
1120001	24.4522518739992	83.2042275850064	36.8254189670001	69.1110416460011	40.7799787090009	37.9026307469988	37.7925837250016	38.7525235380025	39.5755412960004	38.9017120069994	0.00855551442216682	0.0059416825212534	0.00532783837568445	0.00572782146831321	0.00762385973322976	0.00669275084201776	0.00570373784711193	0.00477599210394323	0.00438952854096242	0.00596052023714503
1130001	24.678093948999	83.9765013080064	37.1889812530002	69.7096091250012	41.157866951001	38.2514931509991	38.1381101380018	39.1063738010024	39.9491441580003	39.2908204459996	0.00853354950874904	0.00582553236322925	0.00540532057978774	0.00575286201058922	0.00765288327854186	0.00679102692880243	0.00589496843408429	0.0050507217520923	0.00464996222306816	0.00601689337507482
1140001	24.9014983789988	84.7368776700062	37.5524717249999	70.3096504260011	41.5323859080007	38.5985483499992	38.4817109080017	39.4602148980025	40.3248661620003	39.6797391569995	0.00889009821419827	0.0066717842947464	0.00606930318282196	0.00627607176509433	0.00819253288615097	0.00752743865312596	0.00664785326855431	0.0059384050943949	0.00535741303053002	0.00560041397843846
1150001	25.1269450549988	85.5051084420065	37.919563864	70.9042576990015	41.9109254810004	38.9504823699994	38.8300760330019	39.8207538170023	40.7100385110007	40.0675611189996	0.00854943642216757	0.00586829068897233	0.00537217052588419	0.00558656566824686	0.00769661023162977	0.00677077554152993	0.00598636071897649	0.00521742663116925	0.00455024732046027	0.0046122687165948
1160001	25.362561893999	86.3099510080064	38.300630314	71.5338441930011	42.3061532240004	39.3194549089991	39.1990387550019	40.2100895340022	41.1208292950009	40.4512784839996	0.00911282336057858	0.00649857182259502	0.00595874867727835	0.00608846543518309	0.00835174165807158	0.00755315273666908	0.00658476314139125	0.00550795211603296	0.00459634465326093	0.00487202951525023
1170001	25.597767867999	87.1109498440067	38.6798639810001	72.1612120200018	42.7006022360005	39.6875438839987	39.5688771730018	40.5968678600024	41.531264374001	40.8356947499998	0.00864910125548871	0.00627517326761761	0.00575190940471469	0.00602043094711257	0.00788688017774243	0.0070407235078106	0.00629712026582884	0.00565423116915908	0.00518003446485649	0.00831171882290558
1180001	25.8309706609989	87.9042620460072	39.0587769369999	72.785800701001	43.0948048030003	40.0553094899987	39.9371124070018	40.9844391710025	41.9405201010012	41.2193663979996	0.00877492575647263	0.00615619350107289	0.00548238409311207	0.00583081292846457	0.00804621351205893	0.00722284638489609	0.00653545539984791	0.0060832456584016	0.00619794247660562	0.00952183135664752
1190001	26.0602852379987	88.6818371570063	39.4322792659998	73.401912284001	43.4811957360007	40.4153504399987	40.2966316470014	41.3596556050024	42.3390672070012	41.6028789669995	0.00859935374077886	0.00567779331586746	0.0050814470002836	0.00549331911731676	0.00787030145021814	0.00704852577442068	0.00623160006428464	0.00535600074951053	0.00519880322682258	0.0116465493470399
1200001	26.2840964459988	89.4461581300061	39.794695561	74.0032765870009	43.856555653001	40.7633305039989	40.6414414830013	41.7147391360025	42.7138275630012	41.9900568979998	0.00869581951533463	0.00584724812770613	0.0055064478626637	0.0056553874148242	0.00791737357397321	0.00685949433536157	0.00600812997897852	0.00535251761592138	0.00498368900679151	0.00601303093060647
1210001	26.5093629629987	90.2063759820063	40.1573590259999	74.6073884240008	44.232839924001	41.1137534769988	40.9893125000012	42.0684743670027	43.0888161200012	42.377123403	0.00786580464500708	0.00546018434218739	0.00497405326004467	0.00519897233924341	0.00715933823232901	0.00620484471355455	0.00534504395982328	0.00465333259280653	0.00421237371315311	0.00498034719426238
1220001	26.7326364829987	90.9581141660057	40.5174949370001	75.2012136290008	44.6062353590012	41.4609726259987	41.3333918350015	42.4226710350027	43.4631550040014	42.7643803540001	0.00811499964900676	0.00599986039560083	0.00533007938669867	0.00577757765235876	0.00732424408674138	0.00657975582687901	0.00575604119945407	0.00515777438909645	0.00501542923078794	0.00514694654788952
1230001	26.9557425049988	91.7102973310054	40.8794540100004	75.792825184001	44.9793836730013	41.8080105379991	41.6779033150013	42.7771113500028	43.8375183770014	43.1525817480001	0.00803530024090732	0.00557519935864301	0.00499219956966255	0.00522537162679439	0.00731611241120088	0.00645081268458422	0.00570775739603185	0.00510457667795623	0.00480240157268534	0.00451157760778765
1240001	27.1810621439987	92.4719233280054	41.2411298510004	76.3895004300007	45.3548953970013	42.156541864999	42.0239350130011	43.1311082180028	44.2122842090016	43.5397976180001	0.00838944171833082	0.00602304796604187	0.00556572423528366	0.0057975370012674	0.00777404662901468	0.00716673669046586	0.00666105039618797	0.0063701854122204	0.00672291802907903	0.00843875194749534
1250001	27.4037488869986	93.2248808130049	41.6015689470005	76.9743180300012	45.7278923230013	42.5032650109989	42.3680733660012	43.4828141260029	44.5853374730018	43.9291485640002	0.00776085536611964	0.00569455173401794	0.00507311927440291	0.00537866005899939	0.00724317514247469	0.00666887499432452	0.0062777786195876	0.00598060070594616	0.00600274608679576	0.00559629518941501
1260001	27.6286107129986	93.9861341910054	41.9641989580002	77.5868667550009	46.1030173860014	42.8514742989989	42.7135560970009	43.8370070770029	44.9610126230021	44.3169558970003	0.00799026953689282	0.00534154746442306	0.00494564633071279	0.00510585168728858	0.00706811694349917	0.00621305316333408	0.00540159601093583	0.00460221952725794	0.0040289263599094	0.00397637950718232
1270001	27.8519632859986	94.7452964930052	42.3261592849999	78.1880026550008	46.4775635690015	43.1989831139989	43.0581662520005	44.1903303790026	45.3367257940023	44.7062219510004	0.00812151739211724	0.00559440790413595	0.00530813700602463	0.00547924232688637	0.00731756049361182	0.00651016118357384	0.00581096346501518	0.00528534259625936	0.00487002100208118	0.0046691998271591
1280001	28.0755154239985	95.5065745630043	42.6887293499995	78.7951827680013	46.8523148180016	43.5465983069986	43.4048214290008	44.544329385003	45.7107624470026	45.0949912290002	0.0078356660910023	0.00557222135913369	0.00510417355706216	0.00519841316098343	0.00700961177093197	0.0062888982743781	0.00569116009117734	0.00516849436569049	0.00534223857507204	0.00754017930395779
1290001	28.2980062139987	96.2593634120049	43.0513272049999	79.3992481280009	47.2266115020016	43.8933126319987	43.7490560700006	44.8971374780029	46.0841567380026	45.4830674850002	0.00746750888025581	0.00529496883127439	0.00482141074201062	0.00505421957371217	0.00667135824481068	0.00587670121115628	0.00516027782754641	0.00458990290623942	0.00470257163310267	0.00581396576183577
1300001	28.5234622049987	97.0261003790046	43.4141966879999	80.0022163830008	47.6032902980016	44.2425853379988	44.0952571390008	45.2512103380032	46.4577660970026	45.8728782930003	0.00759668487405005	0.00531970415764519	0.00484855905398495	0.00510684837590038	0.00689719129562195	0.00617034134142102	0.00551444143145012	0.00498751792077117	0.00445530162311835	0.00481294167495478
1310001	28.747378711999	97.7826445310048	43.775560243	80.5859867250016	47.9781971900015	44.5906133499988	44.4401098740012	45.6056834480031	46.8314741550028	46.2607992480001	0.00750976805205662	0.00559306471670757	0.00511595544905218	0.00549750091916843	0.00676421183889374	0.00601287355618025	0.00532896253865234	0.00485009692138811	0.00469216117439977	0.00635368227599847
1320001	28.978571970999	98.5621693040048	44.1464437440001	81.1811042340018	48.3662775160018	44.9517600899989	44.8002615300011	45.982156092003	47.2272632130029	46.6453233950004	0.0076218379544691	0.00553012288055746	0.00497026977254075	0.00524118579056537	0.0068388783171947	0.00601747369151287	0.00524416133571924	0.004794323965532	0.00467801628359764	0.00605982835856787
1330001	29.213046238999	99.350929994005	44.5246451100006	81.8063500110017	48.7605431050019	45.319063958999	45.1685364340009	46.3699773270029	47.639070247003	47.0297842540005	0.00780030588631524	0.00570111483936965	0.00518924956575522	0.0054486630079679	0.00705442826678939	0.00623961136290344	0.00553243913026674	0.00497330074695178	0.00438139192367653	0.00580220319856745
1340001	29.4469187559992	100.146754658005	44.9025456020009	82.4113718380018	49.1543029610019	45.6858969549991	45.5357125530011	46.756027465003	48.0491770830033	47.4142479070004	0.00762381642512546	0.0056066481801482	0.00537998569968077	0.00540218463564448	0.00705450909247013	0.00663920674042361	0.00645885221432739	0.00657226540188931	0.00718407307961201	0.00936916274347509
1350001	29.6804270829993	100.941926163004	45.2801986980006	83.0120916690017	49.5472950710018	46.0531722919993	45.9033408040011	47.1434414740029	48.4603535110037	47.7994294290001	0.00728940841954673	0.00526304104284418	0.004715552050911	0.00498031671668337	0.00670078505271111	0.00600073328209582	0.00539483623576306	0.00484638650571951	0.00464928501605102	0.00652595074523504
1360001	29.9152717409995	101.736621491004	45.6600843830004	83.6213959810012	49.9424047210012	46.4201309299994	46.2716841850012	47.5309877090026	48.8700960010036	48.1845360200006	0.00696433905329834	0.0047333817316886	0.00437581125780423	0.00461203957442702	0.0062472514480266	0.00554355065045036	0.00492929649300527	0.00446062126035087	0.00453739785610337	0.00761044525970318
1370001	30.1498311629994	102.533305731004	46.0383257340004	84.2362198520007	50.3370329020015	46.7867653799994	46.6414193890015	47.9162126310026	49.2794966300035	48.5695674820005	0.00725558487269787	0.00510050739753398	0.00453813267186069	0.00481103774776043	0.00650603462508443	0.00577655855209279	0.00509882231003443	0.00456640226083222	0.00429298259235435	0.00489346347062805
1380001	30.3867686999993	103.338854068003	46.4166237190003	84.8430216760005	50.7332782190016	47.1563367379993	47.0157491930019	48.3041787910029	49.6894705280036	48.9538126240006	0.00667622698953199	0.00494945543482559	0.00450456415567974	0.00470460213251075	0.00596770133395893	0.00524333561121784	0.00466661060097628	0.00416185623708896	0.00358675303872103	0.00402616284288541
1390001	30.6204987379993	104.129134928003	46.7946665150005	85.4450356380011	51.1251310610017	47.5218148909992	47.3833119110017	48.6899974510029	50.0994392250034	49.3383256490005	0.00659470973076186	0.0050667286080265	0.00454875735200493	0.00480990142471559	0.00601372173894397	0.00541403855975416	0.00492846052745815	0.00452394509330565	0.00396489365890031	0.00452047276998002
1400001	30.8548827079994	104.919700578003	47.1728758620004	86.0628524300015	51.5188982830016	47.8891160339993	47.7517455440014	49.0763176720027	50.5100277620038	49.7231606290002	0.00682510792769773	0.00498981559756602	0.00447969874480469	0.00478644973420806	0.00611117124623438	0.00531250332372694	0.00462965977018049	0.00404861828019059	0.00372885933778911	0.00449577167452705
1410001	31.0889597069992	105.726965866003	47.5507764860007	86.6767319900018	51.9121982500016	48.2556357879995	48.1199104550013	49.462526977003	50.9211923950038	50.108194355	0.00650807671242421	0.0048531182156158	0.00448910181692056	0.00468523371869418	0.00589854417302159	0.00517803988477266	0.0046025978979694	0.00417247087257645	0.003840916737894	0.00440396251645262
1420001	31.3163252869992	106.511406378003	47.9185034590007	87.2800683410018	52.2946480980017	48.6097866899995	48.4731810130013	49.8268727430031	51.3070613140038	50.493366494	0.00679798105824607	0.00498459164388382	0.00445440134883644	0.00478960994305157	0.00620508716767419	0.00557198630292673	0.00508805911665034	0.00492689062608715	0.00478209967858968	0.00549454749815064
1430001	31.5390827959991	107.281553191003	48.2793551180006	87.8712251830025	52.6687053330018	48.9571737049996	48.8171235340013	50.180239573003	51.6814471760036	50.8795698859998	0.00718013374106004	0.00564172278598527	0.00518688059219826	0.00530480054404861	0.00658161891751304	0.00595747671122663	0.00550527739269291	0.00503231757739932	0.00472754609576584	0.0049097759864123
1440001	31.7624446989991	108.035213772002	48.6402850330004	88.452330830002	53.0429416220019	49.3041512259995	49.1609486630013	50.5325790320031	52.0541793980038	51.2687780170001	0.00678284876071709	0.00494977446475833	0.00434059868724286	0.00470548571544979	0.00612846947434716	0.00545656323952608	0.0049442108957217	0.0044006830487729	0.00396671030993485	0.00428163754280506
1450001	31.9853177579991	108.785516816002	48.9999394299999	89.0282226440019	53.4164245350017	49.6502880219996	49.5048895270014	50.8856387320032	52.4270572320036	51.657106294	0.00654976173093763	0.00517334134049899	0.00467744552623689	0.00495494907623829	0.00599123624502442	0.00544997852742817	0.0051163166499284	0.00484185962457074	0.00530426754128686	0.00649337357031008
1460001	32.2164611419992	109.563512149001	49.3654770829996	89.6183683370023	53.7987733550019	50.0027593269997	49.8552070520015	51.2419668390032	52.801941814004	52.0449262080001	0.00697039101682903	0.00533493162758185	0.00478937521975542	0.00508884166243166	0.00642597841150597	0.00582728763458753	0.00539723256663601	0.00509462939798592	0.00499763671296514	0.00579033399866068
1470001	32.440295998999	110.314887172001	49.7273092629996	90.209318294002	54.1728135540019	50.3497079999998	50.1991516080018	51.5958179330034	53.1732573400038	52.4338876610004	0.00607014754672999	0.00445628955514267	0.00401451188897165	0.00422644043621199	0.00549055235037763	0.00490824573939651	0.00451752332819052	0.00430822029299685	0.00480794694907675	0.00818569885402424
1480001	32.6641072599989	111.063304648001	50.0859209569994	90.8007942100021	54.547173261002	50.6968058739996	50.5430011330021	51.9478723910037	53.5455659870038	52.8211966520002	0.00591230144715403	0.00434386603245283	0.00396962404946533	0.004303714528551	0.00527924129899017	0.00466213140178877	0.00414609227263675	0.00360364402513902	0.00362373803571136	0.00369398510594444
1490001	32.8888725669989	111.819999341001	50.4474715189993	91.3813260690021	54.9217298830018	51.0444863089995	50.8882787640023	52.3013668920039	53.919570356004	53.2090690210001	0.00614029221916924	0.0040001102896124	0.00361147635812633	0.00383470227697462	0.00540296376952465	0.00466753366795296	0.00404100697144194	0.00346202934646127	0.00308993526127185	0.00451666232275592
1500001	33.1117997889986	112.570278697001	50.8083629639992	91.9577308230017	55.2951154840018	51.3898709919999	51.2316672510024	52.6525308860042	54.2919191680036	53.5975154630005	0.00580529892728021	0.00421246456824289	0.00380502609107924	0.00402170712850031	0.00520356750594794	0.0046248920828021	0.00417654846959212	0.00368528762650467	0.00345226591845681	0.00405587689639534
1510001	33.3355350959985	113.322837582001	51.1696620499993	92.5399788800015	55.668893809002	51.7367773499997	51.5762059440024	53.0056003410044	54.6650554440036	53.9872556220005	0.00566079196364958	0.00424201961531295	0.00381691316026937	0.00403577596350829	0.00506321397620155	0.00450615271268314	0.00409943580194647	0.00374344170790891	0.00351298864053476	0.00432343781611323
1520001	33.5585751119982	114.077279307001	51.5307251979995	93.1051855400014	56.0426825630021	52.0839199109994	51.9211397190021	53.3595837110042	55.0385605340034	54.3764310770007	0.00573423457532115	0.00426450755738437	0.00394613391498356	0.00421051316502581	0.00511478024136123	0.00451675586116631	0.00410551228525213	0.0041296340998626	0.00436029298625015	0.00469279738747825
1530001	33.7829603339983	114.835398361	51.8914917999994	93.6828035980014	56.4184065420022	52.4318348299993	52.2664895520021	53.7153722200043	55.4128668900034	54.762966241001	0.00578582288043794	0.00413796675736136	0.003724456842495	0.00395126464213701	0.00514752328541373	0.00449312064612362	0.00389012182644824	0.00329993929605141	0.00288562496141206	0.00390490210863799
1540001	34.0064546929985	115.597850792	52.2536251189995	94.2536441950008	56.794111027002	52.7800901169992	52.6116588730017	54.0694042820042	55.7862622540039	55.1529771650009	0.00596673998539016	0.00422674778732224	0.00379255698066693	0.00401809279075928	0.00534138305788514	0.00476324507003368	0.00430766348726419	0.00372515602501795	0.00347178003425354	0.00386034801784561
1550001	34.2297723429981	116.350533784999	52.6159272939991	94.8211669050002	57.1674280710023	53.1277915319988	52.9563901130014	54.4220372180041	56.160050676004	55.5431392330012	0.0062482212040027	0.00461269988820383	0.00421263072199823	0.00444285998797514	0.0058173904257075	0.00538871206425249	0.00519867829466	0.00515242831875122	0.00579880873430466	0.00694603352188927
1560001	34.4541446699979	117.108927649998	52.9778234979995	95.4073052200004	57.5423413060023	53.4763251559991	53.3023485710013	54.7758281070041	56.5348380540041	55.9296081360017	0.00598316417688978	0.00422851354682008	0.00385188153915552	0.00404863517850448	0.00526041510120458	0.00454563214991506	0.00395351861472903	0.00363799012002626	0.00470580209945345	0.00582807460629517
1570001	34.6773334629984	117.864929752998	53.3384217489997	95.9746441880003	57.9166303210023	53.8233899849993	53.6475507370012	55.1304357600039	56.9079001340038	56.3154986590016	0.00581585854690218	0.00398526808984721	0.00365739800217935	0.00388396532331495	0.00518390460626376	0.0045962048786824	0.00414756342438523	0.00369002852747422	0.00364608246025519	0.003556505503343
1580001	34.9006054439987	118.618224465998	53.6996907129995	96.5477427670001	58.2907813990021	54.1705159829992	53.9915797940013	55.4815879030039	57.2802449350033	56.7054842850016	0.00583141114195922	0.00425682992718587	0.0038354018636609	0.00410504257977868	0.00512985827356603	0.0044449347192001	0.00391382347769211	0.00348931073364338	0.00333489481838528	0.00317516227958066
1590001	35.1251876589989	119.377874350999	54.0629326799994	97.1358848630005	58.6650339730024	54.517670888999	54.3356788750015	55.8354053360036	57.6550108450033	57.0948868840019	0.00589744322280364	0.0040650602802617	0.00373715092769139	0.00395373069294508	0.00516820065563851	0.00446408562097896	0.0038335351155809	0.00353937804607899	0.00350019510524796	0.00397833022955433
1600001	35.3473778139987	120.136753410998	54.4236359459996	97.7013670160006	59.0387738090024	54.8639102909987	54.6795278340015	56.1883810860032	58.0301942730033	57.4823517480021	0.00604214298477995	0.00432719437130833	0.00392478839446255	0.00420248592713612	0.00560147965669206	0.00527026467241451	0.00506625805635122	0.00522099898264273	0.00594762708138616	0.00866391240604076
1610001	35.5710425209986	120.896829549998	54.7826675309995	98.2768628060001	59.4130198390022	55.2108196719989	55.0232837200016	56.5414946060031	58.4029044560033	57.8704254460024	0.0056688364737731	0.00420562830414034	0.00379256169545186	0.00407221323995444	0.00508474399281266	0.00463212688595717	0.00437342807774684	0.00395602133271407	0.00436329285658568	0.00598439950757287
1620001	35.7977988349985	121.674294667998	55.1444004129996	98.8539318689994	59.790459850002	55.561524089999	55.3695197750017	56.8954979350031	58.7767751170036	58.2581095710023	0.00575176069857192	0.00426765312074473	0.00383603401983036	0.004189025866648	0.00514841832991113	0.00454385557518546	0.00430133745682799	0.0040007427897919	0.0039466039216344	0.00439997133100312
1630001	36.0205827929984	122.431697117998	55.5053312029996	99.4249797069993	60.1636151990019	55.9088284119988	55.7138440300014	57.2478640610027	59.1499733670035	58.6446147960022	0.00571057298108969	0.00410555078988951	0.00365814524725932	0.00389448400407393	0.00506380972323895	0.00448685619227119	0.00398040709907232	0.00357505361864866	0.00422109759555349	0.0063507121389839
1640001	36.2505410079986	123.208850350998	55.8695100529994	100.007913255	60.5438827320019	56.2596125559986	56.0621957610012	57.6038040240029	59.5260781130036	59.0329603950025	0.00585499181175416	0.00423538743424701	0.00383906206818612	0.00397362567057066	0.00515356978207852	0.00452158648478581	0.00400187380589919	0.00378583456395742	0.00438543263344111	0.00696632472672835
1650001	36.4767697409984	123.986598100998	56.2338326949993	100.591636039001	60.923315713002	56.6110518049991	56.409370260001	57.960237970003	59.9015865430035	59.4224683190022	0.00538958498349603	0.00379806472555748	0.00348013962899753	0.0036154565452284	0.00471811539627182	0.00409545187999943	0.00356048294870089	0.00336605142230691	0.00348481367064092	0.00502989215411862
1660001	36.7109414199984	124.784070983998	56.6110939469989	101.187555238001	61.3153272170021	56.9753120849991	56.7728160750011	58.3397691270034	60.3043479140034	59.8084058340022	0.00557915556913817	0.00417210325370662	0.00375339726962201	0.00403105349420786	0.00496077993517624	0.00446844690831291	0.00401432701347549	0.00356287796748641	0.00343026455457555	0.00421908913839927
1670001	36.9465825179986	125.583607355998	56.9890427779987	101.781402847	61.7106345090022	57.3431127409992	57.1422619500011	58.7267672240032	60.7154001080034	60.1927952900022	0.00570959885976296	0.00404171368975056	0.00374208839429984	0.00393316556230757	0.00524098363796073	0.00473262413284583	0.00414555987982958	0.00338237122859054	0.00319426842540334	0.00355816453029504
1680001	37.1817860099984	126.376968470997	57.3690234749988	102.387767668001	62.1061511040021	57.7106591999991	57.5120755330009	59.1147078740033	61.1258773650037	60.5779106890022	0.00534723793917012	0.00383958339904045	0.00349309447124997	0.00367330839604982	0.00471978038298495	0.00415859140017844	0.003647635064258	0.00319111146271589	0.00299294418766221	0.00393081705771962
1690001	37.4149172669985	127.166336012998	57.7479136469987	102.979030182002	62.4997128470018	58.0772765289989	57.8800828310011	59.5011958200034	61.5366919700037	60.9630166010018	0.00543488030458732	0.00390786791635576	0.00350001072886938	0.00379143047514825	0.00484864970625084	0.0043265877870442	0.00380619223756681	0.00317798804710652	0.00300663471659543	0.00416767279317651
1700001	37.6499277099985	127.965356960997	58.1258807519987	103.571000407003	62.8952717400019	58.4455387839989	58.2493779180013	59.8868239900036	61.9470938740037	61.3485039920018	0.00531581481329745	0.00391868431960594	0.00350303307294493	0.00370926071265562	0.00471035588995703	0.00416685563826528	0.00363479765327008	0.00327217201611252	0.00308993042682952	0.00371533487651778
1710001	37.8851273599988	128.767979192999	58.5052579279987	104.166487844003	63.2899971060018	58.8145526509988	58.6189367990014	60.2735243670037	62.3573972450034	61.733597914002	0.0054819432555639	0.00396546601550784	0.00371363273314744	0.00380981774470031	0.00493788342021981	0.00447505006171523	0.00404952337571534	0.00381994165157108	0.0039482185068553	0.00390007057925145
1720001	38.1186413249988	129.556000393999	58.8830589069988	104.762328007002	63.6827579910017	59.1795054749988	58.9864315840014	60.6579998090038	62.7680487810036	62.1184940930019	0.00503705934653724	0.00364777410776537	0.00329310552286694	0.00348977494371161	0.00454446238687909	0.00416025407112402	0.00374711897101568	0.00352386124645114	0.00395456450621013	0.0057348074315313
1730001	38.3448771759989	130.321250626999	59.2492918189988	105.332424130002	64.0614904150018	59.5325869549991	59.3368942370013	61.0193432740034	63.1508419020035	62.5062002520021	0.00533144906340183	0.00397740031110637	0.00361769132195815	0.00376273856318776	0.00475483959213442	0.00430757250823929	0.00358396848168262	0.00327906959291154	0.00307413847058287	0.00391243643591916
1740001	38.5672825969986	131.070106577997	59.610776140999	105.901167299002	64.4356026170021	59.8800658399991	59.6804763060013	61.3715198120033	63.5224477290035	62.8947346610021	0.00501654741242953	0.00370706139368716	0.00339040558995212	0.00354163099917684	0.00456519015659959	0.00421158491448587	0.00378041022486316	0.00330788958754686	0.00297783048337977	0.00350196823560166
1750001	38.7914000189981	131.830223839997	59.9712633399992	106.466501881002	64.8098063310018	60.2270575219992	60.0234044610016	61.7236702720038	63.8936884870036	63.2814414460017	0.00490682332597737	0.00356726697072137	0.00321800435978746	0.00345869540204261	0.0043870141755735	0.00398385041770629	0.0036446127537935	0.00363077764619171	0.00444944077953025	0.00566082061259869
1760001	39.0131661539982	132.582644646999	60.3322142769992	107.035085907001	65.182647419001	60.5727351849988	60.3670607270014	62.075564920004	64.2639789080038	63.6705095120019	0.00518063034122303	0.00394872473608656	0.00362864118226534	0.00385601383798151	0.00467955684970432	0.00427845054987295	0.00396747927771943	0.00412500391827839	0.00570463361579719	0.00918115111787869
1770001	39.2356624909983	133.335201915	60.6926435149993	107.598468882002	65.5562723340014	60.9201922829988	60.7116156360015	62.4284981930039	64.636992013004	64.0580802010022	0.00519921042576049	0.003950698949279	0.00378814526845218	0.00382574341624332	0.00476170717983136	0.00439544560980874	0.00407261907016244	0.00410676774638276	0.00517726876059323	0.0106523643673618
1780001	39.467027274998	134.100797592	61.0535459269992	108.157591170001	65.9330120910014	61.2691616249987	61.0653279140021	62.7820285130037	65.0093283220041	64.4443188130021	0.0048981679322463	0.00347043934436916	0.00318803267961518	0.0033626200521202	0.00429610466203266	0.00374738912482663	0.00330519262628652	0.0033096860142082	0.0041307144724058	0.0057186213802565
1790001	39.6913568869979	134.859174406001	61.4151875519991	108.716326182002	66.3073737390012	61.6159616149988	61.409994568002	63.1350429590035	65.3825843180038	64.8336115820018	0.00475093777675517	0.00342516402638038	0.00328145342593581	0.00332045425589804	0.00427936078656675	0.00382382355413174	0.00340008671503008	0.00327168123404913	0.00387279426791336	0.00515591544900321
1800001	39.9165910359975	135.616188517	61.7765131489991	109.278363153001	66.6823385090011	61.9631144039989	61.7542656230018	63.4892417850035	65.7548922940042	65.221895150001	0.00490802208524046	0.00349949541453748	0.00323193159872193	0.0033887948030988	0.00437334353080388	0.0038786610448621	0.00336772979285452	0.00306034970137911	0.00307380170086046	0.00387976579812892
1810001	40.1396509599977	136.370929106001	62.1382556629991	109.841245934001	67.055603341001	62.3106418019988	62.098167547002	63.8424653040034	66.1281683650042	65.6097565810018	0.00477408623087541	0.00363509912589351	0.00325610758271881	0.00349888904415498	0.00428730405371803	0.00401375833091901	0.00342794930872911	0.00299220586973546	0.00303831620565255	0.00384808584917998
1820001	40.3636500889978	137.133115437999	62.5010478589993	110.405077532001	67.4314245800013	62.6591580999985	62.4448238000021	64.1971607920039	66.5019617810047	65.9981383720014	0.00504034293096566	0.00372016689545145	0.00343433163092488	0.00355358537211926	0.00451673962916404	0.00401916093410228	0.00351433307471831	0.00325594609970423	0.0033310934088024	0.00371085895932692
1830001	40.5862374879977	137.892191087	62.8613271169995	110.966094405001	67.8064893700011	63.0069743189985	62.7882924700022	64.5498408580042	66.8747190780042	66.3857544380015	0.0048393390914179	0.00359039939033045	0.00322861267567716	0.00345070032137762	0.00434256985501068	0.00389817151934351	0.00339785591809999	0.00309969042638333	0.00371777812192989	0.00480847417209565
1840001	40.8195109369975	138.679995214999	63.2262047599998	111.546672829002	68.1920383170009	63.3617441379983	63.1390442630022	64.9080648330044	67.2486601390044	66.7698230470015	0.00488738021803173	0.0035717718266776	0.0032581772417396	0.00340876167510209	0.00437288780590842	0.00389957493292278	0.00342997995877906	0.00331384337101588	0.00343396927757003	0.00388796338311537
1850001	41.0495032099975	139.465346163999	63.5836591629996	112.111197385001	68.5736601850004	63.7137599069987	63.4901880080022	65.2698718950049	67.6228138650043	67.1524621050014	0.00502913686864263	0.00412573382904966	0.00390075479172874	0.00394016840344975	0.00464610533018004	0.00432681520299888	0.00428694517637887	0.00451957626211311	0.00482814477362745	0.00508083126410403
1860001	41.2760523959977	140.239657014999	63.9455768749996	112.689265821002	68.9522005260003	64.063855917999	63.8369027590023	65.6262141010044	67.9997639090044	67.5399812970009	0.0048188783701187	0.0036474667245043	0.00329582504070326	0.00351751504597853	0.00429989971425895	0.00385028455045046	0.00348112370114039	0.00354533592043192	0.00478454519683259	0.00713909315505973
1870001	41.4990220959977	141.000016658998	64.3059157199998	113.264980821002	69.326067207	64.4105892319986	64.1809268150022	65.9782508070037	68.3707520170046	67.9280200280008	0.00476829552438613	0.00373422235838353	0.00339773738053118	0.00363136131072815	0.00447342665332852	0.00421462655427268	0.00382891679904221	0.0036151365907585	0.00358126856200946	0.00396442588653064
1880001	41.7251432789978	141.763211390998	64.6680863359995	113.843693544001	69.7022499380002	64.7584551099984	64.526630920003	66.3310882200037	68.7440643410042	68.3149766610008	0.00427592585982383	0.00338245520354447	0.00313667799107841	0.00329371847445445	0.00390899811080543	0.00360279140389041	0.00328845659837972	0.00321167830384443	0.00359496190846961	0.00438972864847338
1890001	41.9488091169978	142.522283798999	65.0289089929994	114.417300446001	70.077194755	65.1072069309992	64.8713218370023	66.6839587760038	69.1177928010041	68.7020993170008	0.00450055274250052	0.0033188014817814	0.0030015827859804	0.00320767688699169	0.0040406463206475	0.00363866773063229	0.00347395461772991	0.00357655631071997	0.00446042991203525	0.00648820552475635
1900001	42.1716572849977	143.284497968999	65.389769881999	114.988455934001	70.4509009159993	65.4533333649991	65.2160232800023	67.037043398004	69.4923250470042	69.0907096650003	0.00472498849540043	0.00378919976101216	0.00343377315736579	0.00350882463244831	0.0042764601643728	0.00388230741330623	0.00359272989302524	0.0039636097237084	0.00438298826570875	0.0051729761431753
1910001	42.3966070559977	144.048591737999	65.7506158589993	115.544987492	70.8259934639988	65.8014942889998	65.5615281400033	67.3907616870027	69.8644108930039	69.4783695659997	0.00433620013101154	0.00334612707437491	0.00307747361443814	0.0032420553150515	0.0040087233128982	0.00365673711568997	0.00327326300836535	0.0030845985341363	0.00321872026497112	0.00360220643522209
1920001	42.6190152039976	144.810649395999	66.1122162149992	116.111839142	71.1985312239977	66.1483394299997	65.9049013370037	67.7424326730019	70.2367389310037	69.8671833689988	0.0045981357340135	0.00323157094613869	0.00295883924760557	0.00315347269711166	0.00410468229705695	0.00363487881225729	0.00313729375956655	0.00270222692676525	0.00250378045602156	0.00387209224046845
1930001	42.8431090499973	145.572078087999	66.4722434519995	116.674686086	71.5731515679982	66.4957704849997	66.2493466030039	68.0966951020026	70.6089245510042	70.2560993329984	0.00415706780156679	0.00324966102797123	0.00291342200401416	0.00308917054883186	0.0037198922387232	0.00328171029847467	0.00293180115650464	0.00262676125044475	0.00259593239823307	0.00349699634814817
1940001	43.0659244969976	146.329410866	66.8328628079993	117.238060627	71.9476554869972	66.8430970769998	66.5935769530038	68.4490035340029	70.9819006690038	70.6460077059984	0.00410461105062148	0.00330488469700864	0.00306026934045957	0.00316804467815638	0.00373549341210243	0.00337771311517282	0.00318019393388878	0.00321781722838615	0.00347193197435789	0.00483196518518542
1950001	43.2929776169977	147.105568388999	67.1955502909989	117.792013737	72.3253554769971	67.1926677630003	66.9396635280035	68.8041992670031	71.3547669370036	71.0309448319987	0.00414746607360197	0.00306453606199319	0.0028571194784397	0.00294906913912561	0.00382527274400784	0.00346061042626158	0.00322614249417718	0.00320403689193979	0.00368529035711637	0.00481454845288026
1960001	43.5152393769978	147.861868669999	67.556470903999	118.337256913	72.6980656959966	67.5386534510006	67.282696288003	69.1554604140036	71.7268615210033	71.4201085399981	0.00494998721984315	0.00364284258909138	0.00333702905457354	0.00346779150901445	0.00445068335125926	0.0038724477232691	0.00327670218235606	0.0029525022368921	0.00308308860394618	0.00460962991603524
1970001	43.7395845219979	148.629505097001	67.9177827829995	118.896971012	73.0723654679965	67.8878972460007	67.6291418640031	69.5095884710032	72.1005351270035	71.8086184049984	0.00442345050469612	0.00343502625016845	0.00313691514182025	0.00330094503009892	0.00397818156090355	0.00352425583842913	0.00326851882534436	0.00312678099207146	0.00363229127035793	0.00557773134976627
1980001	43.9735978759977	149.428096457001	68.2969691459997	119.483223491	73.4652253689962	68.253800838	67.9966651940029	69.8966583160036	72.5135058690036	72.1934228279982	0.00457604404935777	0.00353852723994384	0.00334341047982636	0.00344690851149192	0.00426987589219516	0.00391046077000146	0.00368454654034781	0.0036764251370208	0.00401024533951854	0.00422258638327234
1990001	44.2084531399975	150.229047156	68.6753112539996	120.082622097	73.8599511309958	68.6202022620002	68.3639946750027	70.2828011090033	72.9236175010038	72.5793288399981	0.00433902003528004	0.00349523068442486	0.0032154800711908	0.00334978939720809	0.00400663635899872	0.00369745290180553	0.00353329209238864	0.00369635134111079	0.00443808595021182	0.00630639003629245


==> MATLAB/SuiteSparseCollection/results/well1033/res.txt <==
k	rt_srk	rt_esrk	rt_hb_double_inexact	rt_hb_opt_beta	rt_hb_beta_0.1	rt_hb_beta_0.2	rt_hb_beta_0.3	rt_hb_beta_0.4	rt_hb_beta_0.5	rt_hb_beta_0.6	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	0	0	0	0	0	0	0	0	0	0	0.875297819694122	0.785806224873613	0.811914339017732	0.794084083938622	0.865158218961292	0.854660794221203	0.843144317604372	0.827593876254346	0.81626397657507	0.91637459527626
101	0.006449074	0.040510615	0.007009199	0.017539712	0.00479751	0.000953444	0.000913057	0.000841182	0.00344788	0.000791319	0.785735618739705	0.675656623844489	0.662769222441691	0.691903094899752	0.766574528366884	0.741292841748978	0.720011441763537	0.700930094820372	0.702922211825672	0.848751687417893
201	0.007194386	0.042840238	0.008114792	0.022178189	0.005842491	0.001809175	0.001788442	0.00179588	0.00425835300000001	0.001587313	0.700303399673219	0.499921165649994	0.496839139620135	0.482340715830037	0.673572407973514	0.638903247742315	0.599699993229047	0.562478762861437	0.563438708561596	0.814123239603757
301	0.007775142	0.0450823680000001	0.009114075	0.024618578	0.006762931	0.002568582	0.00252231	0.002508215	0.004973895	0.002336202	0.664418439801139	0.41361863847041	0.413780006349159	0.406989106789239	0.635423195329276	0.598962881784597	0.545103400483238	0.50081104703772	0.504147374486539	0.792842653369283
401	0.00884377299999999	0.0500874120000001	0.010811746	0.028751071	0.008382198	0.003923998	0.00386531	0.003810019	0.00619678	0.003600149	0.612814896658657	0.345820953173676	0.343923757818907	0.345344396998475	0.588755673309892	0.551630353152186	0.494086401888711	0.451443911059402	0.450676341595807	0.774997232789988
501	0.00948972599999998	0.0523916540000001	0.011910626	0.031433037	0.009325974	0.004764028	0.004706555	0.004624573	0.007002102	0.00439727599999999	0.529589366843146	0.296859393195334	0.293530639650849	0.304234402662298	0.492469167454091	0.454114909839235	0.41977996917908	0.411135760442814	0.440193275348685	0.762681030808477
601	0.010282389	0.0553852060000001	0.013147161	0.034484891	0.010474076	0.00584766499999999	0.005637434	0.00552827200000001	0.007892545	0.00527303499999999	0.438985127657528	0.286049650053848	0.27837491909397	0.28812780028394	0.402963389336447	0.373593893124001	0.34319251584206	0.333724134115751	0.396745361591303	0.722636522688865
701	0.010973907	0.057068835	0.014233988	0.037567299	0.011467601	0.00671630499999999	0.006448485	0.00630059200000001	0.008700821	0.00606419099999999	0.39555822222989	0.264620008233487	0.268385245521993	0.275597077022661	0.372327762011675	0.355098728059066	0.331155351598598	0.321638052493262	0.38159514260702	0.642487160219016
801	0.011518277	0.058524222	0.015172088	0.0399009370000001	0.012278339	0.00743324299999999	0.007137739	0.00713810900000001	0.00943523499999999	0.00674737099999998	0.390627540192657	0.264691203648273	0.267764490261792	0.274017424153244	0.368543816827682	0.350316074460917	0.320930558127907	0.304711802068945	0.360098444786237	0.593308428009444
901	0.012046461	0.0592517960000001	0.016099406	0.042233265	0.013060323	0.00814292199999999	0.007835473	0.00782644400000001	0.010140582	0.00746694699999999	0.35356349667369	0.261884788881927	0.264343549471193	0.270237500833085	0.344339779797095	0.339263404939925	0.316688341905206	0.293852619119108	0.348662487322019	0.571706234348733
1001	0.012653505	0.0605697620000001	0.017145098	0.044818837	0.013993343	0.00893832499999998	0.008578771	0.00862461800000001	0.010888162	0.00821229999999999	0.287741566493103	0.211911417253532	0.207522271035665	0.206350764513554	0.269827469939458	0.265623918736839	0.25672409251011	0.24865149801603	0.325800271200944	0.52947848643386
1101	0.013573073	0.0628828250000001	0.018619774	0.048280009	0.015267912	0.00996459299999999	0.00955592899999999	0.00958567700000001	0.011860713	0.00917413099999999	0.26494970128306	0.0354332647767884	0.0170258128203724	0.0140006813664565	0.237344409761595	0.215302771323046	0.182082244850868	0.140891426107013	0.240051206492918	0.500470532987989
1201	0.014151458	0.0639541470000001	0.019607198	0.05048077	0.016091063	0.010693751	0.01027197	0.010294102	0.012586836	0.00988243999999999	0.167758412158388	0.0216458227557859	0.0147994676232828	0.0146522821091547	0.156166797069826	0.152796513921151	0.138274225915985	0.109079860955235	0.217546902840442	0.570920626146067
1301	0.014865279	0.0654892720000001	0.020835137	0.05352838	0.017110575	0.011705781	0.011135244	0.011151268	0.013430494	0.01071497	0.1385960296731	0.00842423397866384	0.00843759071025135	0.006092937885131	0.11510533352502	0.105164451680607	0.109118378823637	0.0992529830702817	0.16841244564943	0.502298975788036
1401	0.015720531	0.0673229060000001	0.022404729	0.0569243880000001	0.018232689	0.012676485	0.012068736	0.012086412	0.014412554	0.011645054	0.124449343819892	0.00665822350738142	0.00733180297167979	0.00457300982775804	0.100903169544072	0.0875625040691413	0.0900391475258559	0.0805985322464333	0.162955974362841	0.619350280004388
1501	0.016509888	0.0692170790000001	0.023744714	0.0599179900000001	0.019329565	0.013691988	0.012935158	0.013051308	0.01534465	0.012514537	0.118579739684847	0.0064719853501723	0.0068418360991222	0.00666622512268567	0.0960913598484062	0.0712160979339283	0.0692980610329408	0.0738332325338802	0.160718534300555	0.626034833579696
1601	0.017625287	0.0718591390000001	0.025394597	0.0642864400000001	0.020772624	0.014871967	0.014216336	0.014237575	0.01649301	0.013667561	0.101024666601111	0.00534765840560034	0.00467941574421873	0.00441446460111604	0.0885294670758362	0.0677135442843376	0.0600686133405484	0.0636870570676737	0.159494002720813	0.627598962214048
1701	0.018359408	0.07371842	0.02669457	0.0673592490000001	0.021889609	0.015823751	0.015112234	0.015186533	0.017404327	0.01460836	0.0829947283187527	0.00472647664994269	0.00406673394239943	0.00378818643688254	0.0737802845069719	0.0521951413319833	0.0367574292175442	0.0449685343199803	0.156306541815781	0.63907240445531
1801	0.019131541	0.07552209	0.028028816	0.0704567510000001	0.023016516	0.016797955	0.016069281	0.016156667	0.018347468	0.015585404	0.080487316003062	0.00438410519971595	0.00337761654875137	0.00310746452138094	0.0717465866491926	0.0498972168458131	0.0353664784386348	0.0426984443983444	0.153642762716692	0.682800349476142
1901	0.019888321	0.077410182	0.029439048	0.073812559	0.024131534	0.01783689	0.017000837	0.017082488	0.019347967	0.016522475	0.0784228348729215	0.00452334856742541	0.00321373841259677	0.00300434889064901	0.0700096555654246	0.0455746897173372	0.0281579923707556	0.0319978869478884	0.151644062593688	0.693096541770688
2001	0.020656984	0.0786936090000001	0.030709451	0.076888648	0.025215032	0.018793892	0.017937982	0.018022435	0.02027708	0.017450193	0.0774144809060315	0.00411731176732487	0.00311103280614312	0.00288213724980493	0.0693793096544554	0.0424971793548258	0.025732386608485	0.030975679876201	0.150815353149807	0.710569863182406
2101	0.021401481	0.080151812	0.0319846660000001	0.080104413	0.026308108	0.019766087	0.018881266	0.018965899	0.021263615	0.018409465	0.0760138412099908	0.0030930097718861	0.000282656515702363	0.000168880163717521	0.0687784389626525	0.041652751650188	0.0193611599602703	0.0281433226449359	0.14808281139251	0.605834093018989
2201	0.022172699	0.0817371	0.0333445000000001	0.083456085	0.027466471	0.02075631	0.019835397	0.019967516	0.022226687	0.019329142	0.0741777143009686	0.0030184991116598	0.000223311197978941	0.000168777128472481	0.0676224309246906	0.0363104834967442	0.0175534609165898	0.0267537172258427	0.143669743101183	0.546989031540799
2301	0.022944702	0.083211813	0.0346359230000001	0.086704062	0.028549542	0.021717705	0.02077954	0.020902365	0.023200128	0.020666585	0.0643368373049172	0.00285097189483522	0.000113669470367163	9.87372856667781e-05	0.0377064252846073	0.0173661593045905	0.0128743968632908	0.0209417356477165	0.139859158156581	0.559801740122874
2401	0.023829653	0.084680776	0.0362386350000001	0.090573388	0.029914864	0.022918501	0.021932239	0.022128439	0.024342125	0.021718182	0.0636727629764896	0.00231852548079981	0.000113278316648348	0.000142623195725409	0.0342435221216367	0.0159441492788412	0.0123734021899075	0.0200075039990115	0.13667455993729	0.577413533240917
2501	0.024582706	0.085954868	0.0374734070000001	0.093563767	0.031014151	0.02388513	0.022892208	0.023106996	0.025273757	0.0226476479999999	0.0562307493612822	0.00189814709937766	9.91020991200717e-05	9.79872318982481e-05	0.0272368724088573	0.014479866624468	0.00970448741872854	0.0183912736431414	0.136190425469456	0.579873653180794
2601	0.025404909	0.0873643269999999	0.0387491960000002	0.096803779	0.032179937	0.024904174	0.023878352	0.024082403	0.026255209	0.0236178829999999	0.0531738638043333	0.00181493397065036	9.09393032931305e-05	7.17180194763315e-05	0.025070652815395	0.0139564902900356	0.00899078620817952	0.0126162062032267	0.132079509748369	0.612447231040505
2701	0.026114314	0.0887125869999999	0.0399393140000002	0.0997489619999999	0.03322599	0.025862496	0.02478663	0.024994445	0.027164409	0.024529738	0.0356959351429611	0.00197163948061122	8.22574583519426e-05	5.24776310359311e-05	0.0196724422498568	0.0125351725048329	0.00785410653506555	0.0116219674741182	0.131735290882762	0.590128395853782
2801	0.026843406	0.090023856	0.0411267400000001	0.102846975	0.034318382	0.026841529	0.025728118	0.025918112	0.028081807	0.0254552939999999	0.0347093038048892	0.00183031307423018	8.20032467668046e-05	0.00122029075211361	0.017777621018284	0.0110131944539773	0.00695941127320508	0.0112047305989961	0.130480814400916	0.584805488317703
2901	0.027638057	0.091798091	0.0423393200000001	0.10574897	0.035401597	0.027795899	0.026634345	0.026811656	0.028974957	0.0263851999999999	0.0272616424363204	0.00149542422113937	1.17901110391036e-05	0.00115835752307154	0.0155545969922059	0.0104458944882626	0.00620869227662033	0.0100661747212873	0.12979836829101	0.622677078320742
3001	0.028351408	0.093070162	0.0434790950000001	0.108655931	0.03644441	0.028769983	0.027521483	0.027715497	0.029872463	0.0272935619999999	0.0253111932237157	0.00154996238658402	1.25909065049058e-05	3.5829691268319e-05	0.0147540992766382	0.00993780573965035	0.00588142893005554	0.00983245756668154	0.128714508731227	0.627143764990621
3101	0.029215544	0.09426472	0.0447785850000001	0.112386597	0.037749578	0.029796922	0.028470531	0.028714563	0.030818306	0.0283060759999999	0.0183804757911794	0.0013671999882264	7.57671017050879e-06	3.35880664729971e-05	0.0130444169267994	0.00900638942287101	0.00529994030698381	0.00968434529303873	0.128528300489585	0.494157793668919
3201	0.029954522	0.095722304	0.0459518120000001	0.115425363	0.038809039	0.030753674	0.0293964770000001	0.029662775	0.031745196	0.029226421	0.0170464809282732	0.00147420852294003	3.33263898976805e-06	3.5568665688008e-05	0.0116798849699829	0.00813487044329065	0.00472796237842856	0.00916535225395666	0.126882649345859	0.553686440175333
3301	0.030919573	0.098072053	0.0473719540000001	0.119092645	0.040047523	0.0319396349999999	0.0304784490000001	0.030739429	0.032838317	0.030249499	0.0160479719194004	0.00120789295965766	2.5252480498853e-06	2.43488996091197e-05	0.0108977581527972	0.0075928033272812	0.00428557979292979	0.00650617010513497	0.125074752310893	0.555999050100056
3401	0.031641349	0.099740082	0.0485699940000001	0.122225945	0.041134038	0.0329389969999999	0.0314222870000001	0.031691976	0.033780891	0.031230652	0.0154467131067328	0.00132699773915398	1.10025333626055e-06	2.45595073244448e-05	0.010476359891884	0.00725288569432156	0.00405455134727175	0.00632889410529998	0.124377649771207	0.531899371596052
3501	0.032385587	0.100905356	0.049765728	0.125341131	0.042205106	0.0340090219999999	0.0323932880000001	0.032656749	0.034716248	0.032170181	0.0146708340502654	0.00150942310820911	8.74069281247463e-07	1.58594855706859e-05	0.00988724714062272	0.00693207073948451	0.0038959610523367	0.00471313206402732	0.120523175171614	0.640572098969501
3601	0.033124098	0.101804035	0.050959902	0.128372939	0.043252789	0.0349468779999999	0.0333149880000001	0.03359177	0.035628754	0.03307361	0.0135454378334491	0.00138150721781756	3.88278260464427e-07	1.43881058578608e-05	0.00872566876920809	0.00599337654438656	0.00332280061782275	0.00389580913740553	0.11979123853995	0.658633356624985
3701	0.033804642	0.103101511	0.052075781	0.131190908	0.044294279	0.0358680459999999	0.0342278410000001	0.03447945	0.036513205	0.033953607	0.00989222710710477	0.00111603849793553	4.1646163933017e-07	1.00199473604576e-05	0.00702563734817253	0.00470091733484587	0.0025124610201415	0.00279019903682703	0.118650445905391	0.682693019998677
3801	0.034494209	0.104287615	0.053219079	0.134221372	0.0453237369999999	0.0368012489999999	0.0351397520000001	0.03539816	0.0374322550000001	0.034862936	0.00897039697045706	0.000951636208701535	4.20744815837785e-07	3.28687978856805e-05	0.00641235978369648	0.00425886749527029	0.00224275529377813	0.0026306712365319	0.117005397040235	0.73297891325331
3901	0.035185322	0.105619581	0.054344663	0.13729419	0.046383449	0.037726694	0.0360590000000001	0.036307145	0.0383273210000001	0.035771984	0.00783728874015377	0.000766907518862109	4.20459933270414e-07	4.43535218500463e-05	0.00560170579891311	0.00366331738617812	0.00190006338450696	0.00249039751698449	0.114465970591969	0.650211628534077
4001	0.035896907	0.106547635	0.05549284	0.140277589	0.047471193	0.038656705	0.0370346930000001	0.037222421	0.0392462490000001	0.036704672	0.00688004441880568	0.000754178398004581	3.93321167658906e-07	0.000188595523657126	0.0048962605697992	0.00314516411119072	0.00156965619365614	0.00240508189014086	0.113051780894628	0.589122245838255
4101	0.036556241	0.107584746	0.056600821	0.142993263	0.048463581	0.039555732	0.0379295190000001	0.038093603	0.040121508	0.037570597	0.00647264632934068	0.000600104789220063	1.1461792643239e-06	6.5189291264905e-05	0.00440546648353	0.00272717751938134	0.00132981447916363	0.00235528637118875	0.112997015259219	0.597022220830183
4201	0.037243575	0.108420569	0.057726367	0.145939822	0.049473961	0.040470592	0.0388218230000001	0.038985163	0.0410630110000001	0.0384832559999999	0.00635681512030263	0.000459269293168492	1.03233387140703e-06	9.69035407724188e-06	0.00436279819807912	0.00271681324171753	0.00132991503141387	0.00177586671471138	0.112248003730084	0.594121556580196
4301	0.038064324	0.109895011	0.05898489	0.149149954	0.050614379	0.041422152	0.039831319	0.039901829	0.0420159900000001	0.039385781	0.00620005272917026	0.000419831870860913	3.48724641941282e-07	1.58368160098693e-05	0.00423226872563532	0.00261500496908794	0.0012733311545095	0.0017814861487201	0.111285759174666	0.573188082883335
4401	0.038755585	0.111165119	0.0600977	0.152045395	0.051669066	0.04233653	0.040754025	0.040808448	0.0428985780000001	0.040307233	0.00556514409564564	0.000433322668529701	3.09798061501984e-07	3.75770967943631e-06	0.00368852947593957	0.00219386519290242	0.0010164949570977	0.00169114054589437	0.109964474412066	0.600252723060683
4501	0.039436151	0.112469229	0.061193652	0.154841781999999	0.052689646	0.043255727	0.041644527	0.041690941	0.0437756980000001	0.041193667	0.00463543309823549	0.000409260933274154	2.82413736065717e-07	3.85590189317712e-06	0.00309027693868569	0.00185160523019951	0.000866621642786185	0.001609254509962	0.10990339561255	0.669133566947024
4601	0.040327959	0.113778853	0.0626442449999999	0.158829599999999	0.053930073	0.044548036	0.042690508	0.0427998769999999	0.0448455660000001	0.042172483	0.00437276805373352	0.000421380356629772	6.53184305799847e-07	9.34344781911104e-06	0.00286608543591976	0.00167438992676499	0.000756304421439667	0.00157145178513212	0.109417221747042	0.61563702933972
4701	0.041070816	0.114732043	0.0638308059999999	0.162019211999999	0.0549831030000001	0.045487056	0.043656109	0.0437037269999999	0.0457497280000001	0.043081962	0.00425745323818804	0.000423160743506229	6.2474563079548e-07	8.4960095234608e-06	0.0027882598285402	0.00163782567993725	0.000744112934670925	0.00137989985798786	0.109063350682456	0.625699499325873
4801	0.041820383	0.115879712	0.0650549719999999	0.165198589999999	0.056066792	0.04647173	0.044628402	0.044665814	0.0467228070000001	0.044030188	0.00377891981024475	0.000402676362400847	6.22763717289632e-07	1.03913946580854e-05	0.00245123166059264	0.00140512448422712	0.000614400830613049	0.000894357732218008	0.108309057945809	0.635688811883073
4901	0.042534237	0.116916815	0.0662647779999999	0.168279865999999	0.0571281300000001	0.047431756	0.04556753	0.045606939	0.0476487740000001	0.0449703	0.00376493390249995	0.000395780903168708	7.08347992852446e-07	8.54816391358266e-06	0.00243092727255613	0.00138846871663706	0.00060320212155682	0.000751312935841815	0.106166503195701	0.602338769062547
5001	0.043273531	0.117914824	0.0674639199999999	0.171337566999999	0.058179523	0.04837137	0.046530101	0.046533764	0.048562529	0.045897805	0.00305592489817687	0.000397698777250302	6.28788062823359e-07	8.84241143967841e-06	0.00195326638566475	0.00110628830724048	0.00047994903507493	0.000737037870394155	0.106021387556516	0.598764369516931
5101	0.0439727320000001	0.118890791	0.0685914709999999	0.174398858999999	0.0592017320000001	0.0492983359999999	0.047440628	0.047441659	0.049459578	0.046789051	0.00295383152338282	0.000388367419876561	6.39424754126527e-07	7.62339461038395e-05	0.00187361128194287	0.00103958745977285	0.00043123865417188	0.000693484555747857	0.102808749932071	0.644526569507149
5201	0.0446963010000001	0.119694785	0.0697667839999999	0.177549992999999	0.0602200660000001	0.0502606129999999	0.048362477	0.048356884	0.050363642	0.04768683	0.00281109284073333	0.000266146412819243	1.63083943276319e-07	3.96956744030511e-05	0.00177229027010781	0.0009782581500702	0.000407470599175304	0.000553207056690437	0.10149435016776	0.645814918911107
5301	0.0453449230000001	0.120773624	0.070868101	0.180213658999999	0.0611975160000001	0.0511552319999999	0.049243875	0.049239368	0.051243063	0.048561592	0.00263462400305195	0.000248926777843185	2.82435799052308e-07	4.08595831135169e-05	0.00167003458783262	0.000931288188406055	0.000395031420314226	0.000508291672916911	0.101024967197483	0.63601499329173
5401	0.0460079560000001	0.122017468	0.072004474	0.183034918999999	0.0621973910000001	0.0520697979999999	0.050135348	0.050134262	0.052131297	0.049454774	0.00232320566078407	0.000267843137448959	2.80895540655973e-07	3.89122395175946e-05	0.00144050923036011	0.000781018465283226	0.00031766926577202	0.000492352703841928	0.101202480677846	0.625591023526491
5501	0.0466533630000001	0.122998901	0.0730915279999999	0.185705311999999	0.0631821170000001	0.0529682549999999	0.051013668	0.051011016	0.05301418	0.050324447	0.00226306679664086	0.000261273196120129	8.89377738481756e-07	3.88747838401189e-05	0.00140321147908295	0.000761653123980595	0.000311590883436263	0.000481812384515035	0.099497761031634	0.608437548402499
5601	0.0472982270000001	0.123950869	0.0741912189999999	0.188474230999999	0.0641601020000001	0.0538869739999999	0.051892849	0.051888833	0.053883168	0.051191495	0.00206738281063821	8.06568121093448e-05	2.92370093891789e-07	3.88824487524715e-05	0.00126631655998834	0.000686028397650667	0.000285800573405628	0.000479688546976185	0.0989305937734511	0.617808471987427
5701	0.0479929460000001	0.124749997	0.0752936959999999	0.191341569999999	0.0651544260000001	0.0548255239999999	0.0527927840000001	0.052770237	0.054757848	0.052071853	0.0017718959913596	6.4926047634282e-05	2.54908607629961e-07	1.32085136067587e-05	0.00108044298499142	0.000584369307934367	0.00024637942218262	0.000475926103865282	0.0989241154713398	0.615244885609975
5801	0.0486402880000001	0.125815828	0.076377437	0.194051848999999	0.06618336	0.0557043039999999	0.0536477390000001	0.053625355	0.055601356	0.052915641	0.00172160638685235	5.20874152607715e-05	2.88279592354876e-07	0.000209404952186206	0.00104745095781736	0.000565613102720836	0.000238486093556383	0.000387398402617535	0.0941022652251596	0.620740717133501
5901	0.0492859830000001	0.126831376	0.07743601	0.196596502999999	0.067137465	0.0565938889999999	0.0544921390000001	0.054455221	0.056426495	0.053746483	0.00166396006331468	4.98131189867561e-05	2.64558554471736e-07	6.00252138027587e-06	0.00100114634425597	0.000529673946573685	0.000217391256784365	0.000383405900175305	0.0958574443857055	0.640834226425325
6001	0.0498892710000001	0.1275286	0.0784409279999999	0.199076910999999	0.068046884	0.0574356219999999	0.0553120630000001	0.055262397	0.057228663	0.05455156	0.00153558315572891	4.96540336787897e-05	2.55884778338222e-07	5.25834106868577e-06	0.000897258509972587	0.0004543142258661	0.000178179528694373	0.000343895417754394	0.093730151121629	0.692384391218973
6101	0.0506354380000001	0.128623215	0.079670777	0.201959196999999	0.069139265	0.0584309589999998	0.0561666740000001	0.056103882	0.058043133	0.055340378	0.00143778660665374	4.84320086954949e-05	7.21386824730426e-07	1.26728048401408e-05	0.000849532549773264	0.000427684926358156	0.00016384977231723	0.000328574330950786	0.0942875265559116	0.602795361693518
6201	0.0511959560000001	0.129685866	0.0806803549999998	0.204296404999999	0.069977308	0.0592232309999998	0.0568695010000001	0.056858532	0.058735001	0.056026227	0.00137199080137437	4.64067264737534e-05	6.40176530240754e-07	5.49255873969287e-06	0.00079569834865641	0.000393201167969438	0.000143599588052712	0.00023375251052381	0.0939963552668982	0.487010269954327
6301	0.0517521990000001	0.130810348	0.0816195739999998	0.206696054999999	0.07087312	0.0599996169999998	0.0576093530000001	0.057591861	0.059499808	0.056763245	0.00138278801344504	3.22178671808599e-05	6.37895711334391e-07	1.17529162913583e-05	0.000804090423836954	0.000398807622631305	0.000146372810906279	0.000219113737514254	0.0921764093354676	0.520324746655452
6401	0.0523337020000001	0.13163738	0.0825599699999998	0.209178359999999	0.071708851	0.0608111479999998	0.0583510590000001	0.058320813	0.060264046	0.0574955079999999	0.00138685700734103	2.51089189935624e-05	6.45965247551772e-07	5.09937019511927e-06	0.000797809921169813	0.000396770286466788	0.000146226037562002	0.000211254170412625	0.0913499043038958	0.52361476417249
6501	0.0528995710000001	0.132676949	0.0835496049999998	0.211710568999999	0.072826409	0.0616630889999998	0.0592394780000001	0.059151968	0.061051513	0.05825365	0.00139763573541493	2.80794204709067e-05	5.0843644799141e-07	5.16247449191734e-06	0.000800622282189925	0.000398695317794684	0.000147129637495679	0.00020795838170836	0.0907071533879879	0.526024175598024
6601	0.0535499550000001	0.13381988	0.0845909129999998	0.214365069999999	0.0737613960000001	0.0624711789999998	0.0600286550000001	0.059940474	0.061861427	0.0591205889999999	0.00142566807383433	1.73298413922709e-05	1.26160810386752e-07	2.14999883225961e-05	0.000819818066869917	0.000410490420982406	0.00015225011148405	0.000206691546012144	0.0866430729548355	0.472334683829661
6701	0.0542119590000001	0.135157966	0.0855789489999998	0.216975529999999	0.074656674	0.0633527119999999	0.0608043300000001	0.06076717	0.062636763	0.0598850579999999	0.000957411826189252	1.30815194252542e-05	1.74049657978372e-07	0.000156831818726485	0.000535409450344162	0.000259131135013802	9.44697340267913e-05	0.000202912670450818	0.0865680579564314	0.506167330157404
6801	0.0547772520000001	0.136313839	0.0866079039999998	0.219526886999999	0.075494482	0.0641019489999998	0.0615401670000001	0.061495218	0.0633849110000001	0.0606062099999999	0.00088802719576784	1.16477256112617e-05	1.58201485698929e-07	7.57663710999187e-06	0.000501222474886776	0.000249394161091494	9.33187850500051e-05	0.000142268862118456	0.0852741612003741	0.572326918362512
6901	0.0553942420000001	0.13774413	0.0876159639999998	0.222200314999999	0.076417765	0.0649011509999997	0.0623147900000001	0.062363167	0.064195025	0.061382747	0.000834299593586562	1.07834434508839e-05	1.77836038958775e-07	0.000573102554540022	0.000461638849790011	0.000230018793716801	8.7248167756221e-05	0.000131344739469271	0.083780946588642	0.566441700447621
7001	0.0559757500000001	0.138692884	0.0885840229999997	0.224704747999999	0.077317497	0.0656953619999998	0.0630941490000001	0.063153529	0.06497623	0.062150168	0.000721909940486737	1.15516159394552e-05	3.28172577474679e-07	0.000752838792742312	0.000381315062317184	0.000178368403386068	6.22907618449605e-05	0.000124959446687944	0.0807688040338392	0.380100337941169
7101	0.0565018320000001	0.139435586	0.0894840619999998	0.226852264	0.07811732	0.0664388929999998	0.0638209120000001	0.0638748109999999	0.0656937479999999	0.062866348	0.000688610159579479	9.64572069355431e-06	3.30907605777384e-07	0.000751750828593815	0.000359635046595792	0.000165465418707295	5.65149135142437e-05	0.000116210672383571	0.0791468744226917	0.347363252834486
7201	0.0570230520000001	0.140166127	0.0903764269999997	0.228924677999999	0.078930275	0.0671804989999998	0.0645488720000001	0.0646021529999998	0.0664132209999999	0.063584968	0.000661909970336445	7.51597746302349e-06	4.30625876538021e-07	0.000483345430509855	0.000341551475269923	0.000153949646934288	5.07527747299259e-05	0.000114679798191018	0.0785329163491348	0.376065443757208
7301	0.0575963800000001	0.141052285	0.0912846619999998	0.231121078999999	0.079748661	0.0679620189999998	0.0652736030000001	0.0653255769999998	0.067129739	0.064304516	0.000669393965486589	6.76625182144505e-06	9.99769020606047e-07	0.000464685856415295	0.000345902897358413	0.000157715570419094	5.23264800536398e-05	0.000111365893444609	0.0765227525351854	0.379205219897054
7401	0.0581136820000001	0.142079044	0.0921540759999998	0.233297388999999	0.0805392530000001	0.0686792389999998	0.0659914840000001	0.0660272129999999	0.067925366	0.06499391	0.000583051320583208	6.66204607675178e-06	5.71382372222544e-07	0.000423343557538952	0.00029067131621495	0.000128090545814479	4.09333532204946e-05	0.000110688309060509	0.0753585195189826	0.399401739852987
7501	0.0586655550000001	0.14296454	0.0930582669999998	0.235627657999999	0.0813602740000001	0.0694500569999998	0.066721866	0.0667477179999999	0.068642512	0.065719894	0.000588964588805613	6.73578295963746e-06	5.34511694362722e-07	0.000812028282402608	0.000295435821430277	0.000130234579377406	4.13336077889941e-05	5.14565742756856e-05	0.075199535193804	0.459302168810755
7601	0.0595113840000002	0.144417957	0.0943445679999998	0.239197596	0.0825601680000001	0.0705226969999999	0.067687801	0.0676884219999998	0.069629606	0.0666826700000001	0.0005700976339008	5.94248647953663e-06	5.1652789337299e-07	0.000812011515989672	0.000285621288151464	0.000125686114237064	3.99535379717236e-05	4.55842450324877e-05	0.0748042431826354	0.432182611080817
7701	0.0604428900000002	0.145923438	0.0957393459999997	0.242881007	0.0838685820000001	0.0716052829999999	0.068709038	0.0686920429999999	0.0706020269999999	0.0676219900000001	0.000510797696427288	5.94248647953663e-06	8.31961289355171e-07	0.00081115477269978	0.000253443293069486	0.000110974835773392	3.51804713355158e-05	4.31933928246204e-05	0.0745032795221578	0.522749652622061
7801	0.0611070200000001	0.146878146	0.0968474779999998	0.245620346	0.0848617020000001	0.07252876	0.069595907	0.0695626289999998	0.0714613979999999	0.0684782690000001	0.000477426800341712	5.80218760843622e-06	5.04353360338776e-07	9.4053545618629e-06	0.000233152068864221	0.000100533832018719	3.11622185303612e-05	4.18451592014347e-05	0.0742692163009084	0.493326596904495
7901	0.0618025500000002	0.148035173	0.0980208389999998	0.248469526	0.085896759	0.073470546	0.07050492	0.0704741809999998	0.0723681809999999	0.0693866750000002	0.00042568049552919	3.21417719882341e-06	1.36820432723367e-07	1.03637811782864e-05	0.000200236340552338	8.40137698864764e-05	2.48432393614953e-05	4.09994991924309e-05	0.0710996315192459	0.496508171368967
8001	0.0625797420000002	0.149451217	0.0992477739999998	0.251466039	0.087010462	0.074475998	0.071464763	0.0715892829999998	0.0733561179999999	0.0703366230000002	0.000424003408379287	3.60378824216001e-06	1.10962354507877e-07	8.70243550765108e-06	0.000197300129327916	8.26514396783532e-05	2.440131509372e-05	4.0319621511719e-05	0.0709328892515869	0.458519182869131
8101	0.0632792850000002	0.150481277	0.100396231	0.254570211	0.088049894	0.075427869	0.0723931179999999	0.0725134829999998	0.074280768	0.0712597230000001	0.000392825671345727	2.90773522713504e-06	1.71968631009707e-07	8.33158494888606e-06	0.000177432041812696	7.31653518734109e-05	2.12474382609352e-05	2.57357160080498e-05	0.0707574532226908	0.471177223030676
8201	0.0639664700000002	0.151572886	0.101538194	0.257397859	0.0890691560000001	0.0763631270000001	0.0733068699999999	0.0734263229999999	0.0751956819999999	0.0721802550000001	0.000376147110398214	1.45956624716181e-06	3.61955769153924e-07	3.21539285217283e-05	0.000169538606680274	6.97500644542875e-05	2.03075159458736e-05	2.56633365624112e-05	0.070123586800005	0.502939541272039
8301	0.0646980540000002	0.152491917000001	0.102765267	0.260372994	0.0901681140000001	0.077364014	0.0742701029999999	0.0744219899999999	0.0761536689999999	0.0731466460000002	0.000352171010402959	1.16560522043964e-06	3.33160385010678e-07	4.99048862914748e-06	0.00016160034031722	6.67271111599105e-05	1.96399062449206e-05	2.56119607021331e-05	0.0700473915299252	0.489444111060821
8401	0.0653926050000002	0.153439499000001	0.103939434	0.263100971	0.091190181	0.078311477	0.0752170169999999	0.075333601	0.0770682969999999	0.0740632220000002	0.000343714390452035	9.10250497303388e-07	3.24752160075116e-07	6.97012576647295e-07	0.000155998676876047	6.3698849370938e-05	1.83543699653778e-05	2.5238746103257e-05	0.0700024252190464	0.484617467523921
8501	0.0660563030000002	0.154220083000001	0.105084845	0.266000662	0.092187595	0.0792338830000001	0.0761153469999999	0.076226459	0.0779636579999999	0.0749614730000002	0.000315361282011074	8.39096397922733e-07	3.38951010809929e-07	1.2595832333959e-06	0.000139609709197505	5.60640432101119e-05	1.57709169630726e-05	2.5001739735516e-05	0.068826618334593	0.529767238716531
8601	0.0666790820000003	0.155013710000001	0.106151976	0.268746239	0.0931351900000001	0.080105743	0.0769740759999999	0.077080612	0.0788395359999999	0.0758230100000002	0.000286744610025639	4.51389691591985e-07	1.50399717552877e-07	7.280364366185e-07	0.000124960565790267	5.05013767814075e-05	1.44616385356257e-05	2.4980585831642e-05	0.0688293246926397	0.53714931110857
8701	0.0672603720000002	0.155840767000001	0.107192359	0.271284696	0.0940088740000001	0.0808975680000001	0.0778014559999998	0.077864025	0.0796525949999998	0.0765985340000002	0.000279628296895385	4.88526215801386e-07	1.29069194645799e-07	9.22748031023813e-07	0.00012323449256061	5.0433377966826e-05	1.46960693434853e-05	2.49255864350118e-05	0.0675829700321922	0.605322666122219
8801	0.0677774340000002	0.156679387000001	0.108085778	0.273474946	0.0947995540000001	0.0816150500000001	0.0785047079999998	0.078562632	0.0803511949999998	0.0772973080000002	0.000255045844076936	3.09136034757366e-07	1.31504128875248e-07	2.04435012273978e-06	0.000107168692737428	4.21322423133594e-05	1.16346898905314e-05	2.48308403679501e-05	0.0674501497729739	0.58608510627246
8901	0.0683217020000002	0.157145722000001	0.108964075	0.275766258	0.0955759220000002	0.0823372530000002	0.0792055889999998	0.079260022	0.0810538799999998	0.0780028140000003	0.000245372453529846	2.75753643559433e-07	4.05190926274986e-07	1.70894112785069e-06	0.000104636015322838	4.08856990386196e-05	1.11725981919729e-05	1.77092459224711e-05	0.0667522896274126	0.55730551581248
9001	0.0688952900000002	0.157946307000001	0.109904991	0.278229465	0.0964203890000001	0.0831155580000002	0.0799632049999998	0.080035235	0.0817999169999997	0.0787487420000002	0.000228882832911511	2.75203801950993e-07	3.33565554250041e-07	0.0153418299910248	9.71097627866058e-05	3.82838094680931e-05	1.05470507525212e-05	1.56066168772749e-05	0.0655682368486479	0.483756771799387
9101	0.0695726760000003	0.158740216000001	0.110951594	0.281010377000001	0.0974120610000002	0.0840439310000002	0.0808951679999998	0.080851529	0.0826108479999998	0.0795846750000002	0.000223184566820076	2.75445998185875e-07	1.51739620697342e-07	1.02445311501532e-05	9.36042738108906e-05	3.65751202007934e-05	9.9245077387158e-06	1.52158929645865e-05	0.0655022579256291	0.532144543430011
9201	0.0703900560000002	0.159616084000001	0.112106414	0.284012134000001	0.0984722350000003	0.0848916020000003	0.0818247379999998	0.081657372	0.0834378059999998	0.0804166880000002	0.000205723489577145	1.52612463756209e-07	1.65039576717826e-07	1.03177451925245e-05	8.30061780920004e-05	3.2035485234788e-05	8.65246419816e-06	1.48241950265533e-05	0.0654713831292918	0.572915909887831
9301	0.0710808160000003	0.160841563	0.113213962	0.286869367000001	0.0995507110000003	0.0858383440000002	0.0827222969999997	0.082532435	0.0842881359999998	0.0812707800000002	0.000186653579475377	1.00725597376624e-07	1.54908438302636e-07	2.53754327568426e-05	7.67274398151304e-05	2.9371967240382e-05	7.82750635568819e-06	1.47667930549311e-05	0.0653783176785015	0.516298109040405
9401	0.0717831180000004	0.161722845000001	0.114365701	0.28966511	0.100591407	0.0868755120000002	0.0836509599999997	0.083445495	0.0851845669999998	0.0821614590000002	0.00017793530716851	1.07904220310809e-07	1.54326111205865e-07	5.02947545523397e-05	7.23587825728794e-05	2.73073878873535e-05	7.10229174640013e-06	6.0439211797128e-06	0.064424122695643	0.511092835331213
9501	0.0724954560000004	0.162980285000001	0.115574485	0.292697196	0.101630291	0.0878728390000002	0.0845729219999997	0.0843590489999999	0.0860885339999998	0.0831108720000002	0.000171988610924781	8.67464511694681e-08	1.55180038372074e-07	4.38135494318822e-05	7.00513499697488e-05	2.67547819276103e-05	7.11741254410849e-06	4.19190169395765e-06	0.0643912803026141	0.485301620080756
9601	0.0731891910000004	0.164083137000001	0.116789073	0.29559047	0.102670592	0.0887997550000002	0.0854778229999997	0.085253222	0.0869738489999998	0.0840521840000002	0.000149341966839037	6.54407911958625e-08	3.45799350120229e-06	1.67688111398033e-05	6.00180950055725e-05	2.2678654063009e-05	5.980037370991e-06	3.86996349906562e-06	0.0642772344951156	0.471576059057192
9701	0.0738384250000003	0.164957533000001	0.117885361	0.298355874	0.103663592	0.0896934320000001	0.0863521989999997	0.08613545	0.0878374599999998	0.0849334350000003	0.000143876128212077	6.10686815803184e-08	2.90749095830681e-07	1.67996174917403e-05	5.76670630511339e-05	2.1964389515189e-05	5.85005033423429e-06	2.06564286224787e-06	0.0636843561285042	0.475999509309891
9801	0.0745219130000003	0.166312533000001	0.11898741	0.301198654	0.104662973	0.0905898040000001	0.0872826929999997	0.0870181259999999	0.0887110239999998	0.0858547950000002	0.000130698435275758	3.78432034546554e-08	1.86439869881788e-07	1.77900186980063e-05	4.8835160441621e-05	1.78995386036399e-05	4.60758957369826e-06	1.50788940596371e-06	0.063595243871781	0.498595467597937
9901	0.0751872290000003	0.167527461000001	0.120062866	0.304029073	0.105629887	0.0914568790000001	0.0882294059999998	0.087857202	0.0895573279999998	0.0867296000000003	0.000119493582390025	3.68099968507739e-08	1.19645623842027e-07	1.66491118677506e-05	4.3117968552242e-05	1.56104858036516e-05	3.91381160789998e-06	1.30769818722223e-06	0.063568564518305	0.516049923128265
10001	0.0758460860000003	0.168480832000001	0.121245535	0.306980055	0.106591103	0.0923607390000001	0.0890784129999997	0.088768333	0.0904435469999997	0.0876085720000002	0.000110605259404498	2.97750692856855e-08	1.34974890942922e-07	1.66166685709746e-05	3.88471684121692e-05	1.36906841124697e-05	3.3043784535958e-06	9.62694996893027e-07	0.0634931097447928	0.52424192177852
10101	0.0765860260000003	0.169667747000001	0.122366063	0.310041614	0.10770802	0.0933377550000001	0.0900283379999997	0.089718256	0.0913802199999997	0.0884811340000002	0.000103630392434349	3.70026211955394e-08	2.47551645210629e-07	1.66567254760141e-05	3.68033061450653e-05	1.28302623485399e-05	3.05343746186503e-06	9.0780378575297e-07	0.0607451758442609	0.54918175531432
10201	0.0774089820000003	0.170715810000001	0.123625871	0.313381009	0.108832278	0.0943194200000001	0.0909651159999997	0.0907267799999999	0.0923655879999996	0.0895011710000001	9.16140471501914e-05	1.76242558916296e-08	1.41353719434171e-07	1.65967810773483e-05	3.06325762085017e-05	1.05461184209871e-05	2.46906290434442e-06	8.1193179453864e-07	0.0629018448598533	0.526497602180419
10301	0.0781847930000003	0.171770491000001	0.124857408	0.316511334	0.109904328	0.095491501	0.0919555159999997	0.0916687709999999	0.0933363679999996	0.0904725910000002	8.11014256674717e-05	1.71962171685457e-08	2.52843228643785e-07	1.6596140337042e-05	2.53083990455858e-05	8.63939151028315e-06	2.05872347961258e-06	7.77565789787658e-07	0.0460914642235753	0.475704263305972
10401	0.0788682000000003	0.172969560000001	0.125984179	0.319581755	0.110954806	0.096430035	0.0928562129999997	0.0925609519999999	0.0942172859999995	0.0914326940000002	7.8689420676206e-05	1.71967086108643e-08	2.01440328208518e-07	2.40522803319979e-05	2.41230346295727e-05	8.08012358344238e-06	1.85510452919857e-06	7.54559772695633e-07	0.0451964440165837	0.511570635131647
10501	0.0800003600000003	0.174509543000001	0.12761383	0.323607857	0.112330591	0.097689506	0.0940511989999997	0.093683487	0.0955068219999996	0.0925440200000003	7.26966027117234e-05	1.21322241402232e-08	2.13927797492656e-07	1.82923884517833e-05	2.15948308354653e-05	7.05840514395712e-06	1.58091965811519e-06	7.31798309728439e-07	0.0448571116738855	0.633871562584138
10601	0.0813018050000003	0.176815740000001	0.129566587	0.3281367	0.11399022	0.099097544	0.0952368209999997	0.0949208719999999	0.0968667779999996	0.0937678020000002	7.28072784435015e-05	9.7658686599984e-09	4.39354089490804e-07	1.93436971477159e-05	2.01214528948907e-05	6.56947889061949e-06	1.47934171899244e-06	7.24185299064363e-07	0.0445814985956957	0.566757747374705
10701	0.0822229110000003	0.178647954000001	0.130988644	0.33182393	0.115248913	0.100214969	0.0963479299999998	0.0959099469999999	0.0978521549999996	0.0948809820000003	6.42273777476046e-05	9.08054838289365e-09	4.51500581676416e-07	1.81987106161551e-05	1.87928581260244e-05	6.13182823900979e-06	1.3733826049117e-06	7.11197453605723e-07	0.0442859306816749	0.471106625793791
10801	0.0830126320000004	0.179807383000001	0.13242984	0.335262379	0.11653437	0.10124452	0.0973226149999998	0.0970481309999999	0.0988437099999995	0.0958415210000003	6.36295734568716e-05	7.63340731886682e-09	2.33047861229769e-07	1.802375157887e-05	1.8741962640528e-05	6.08308173180603e-06	1.34769155945714e-06	5.2033772937203e-07	0.0439478387383403	0.486891256663999
10901	0.0838151460000005	0.181223211000001	0.133825707	0.33863847	0.117782328	0.102292788	0.0983218179999998	0.0980441389999999	0.0997893329999995	0.0969304010000002	6.18693191602905e-05	5.95999715888176e-09	3.63148319699857e-07	1.8008826715439e-05	1.8703755051537e-05	6.06747573465769e-06	1.32103578450278e-06	5.14449610205189e-07	0.0434253527757643	0.45413677650159
11001	0.0847514770000005	0.182990806000001	0.135195665	0.342237107	0.119036021	0.103330628	0.0992467269999998	0.09906824	0.100825795	0.0981181630000003	6.00579050294597e-05	3.15886020280623e-09	9.91291003086987e-06	1.77004811498669e-06	1.85864191358337e-05	6.04390544929095e-06	1.31954651849347e-06	4.66286329547477e-07	0.0430980996457438	0.451685340633971
11101	0.0856012190000004	0.183736779000001	0.136665244	0.345720283	0.120086653	0.104212585	0.100121598	0.09997189	0.101722948	0.0990252320000003	5.80006846137054e-05	2.81097516453061e-09	5.68360176530961e-06	1.78358578795061e-06	1.76057498789647e-05	5.65897052557552e-06	1.20381961304423e-06	3.45091259494835e-07	0.0430298860470392	0.444265995309412
11201	0.0862601400000005	0.184511065000001	0.137817933	0.348803955	0.121064308	0.105064412	0.100927841	0.100793242	0.102635201	0.0998731940000003	4.93433108138162e-05	2.74899895753476e-09	4.78555623391229e-06	1.77739550526841e-06	1.32288432641736e-05	4.1771093008921e-06	9.002002256164e-07	3.30961030280242e-07	0.0430087483728247	0.455097333264221
11301	0.0868865320000005	0.185160917000001	0.138799282	0.351404771	0.12195222	0.105839545	0.101689909	0.101561882	0.103401211999999	0.100646855	4.70194097779051e-05	2.75279222512217e-09	4.03288392657531e-06	1.77506281279727e-06	1.18564797611835e-05	3.60649405384643e-06	7.27000438060527e-07	2.86646181195869e-07	0.0427535160177309	0.444657586291521
11401	0.0874519840000005	0.185736351000001	0.139718876	0.353840122	0.122784871	0.106613415	0.102445354	0.102348109	0.104162057999999	0.101409674	4.19649422428256e-05	2.29571558224074e-09	6.88528928475839e-07	2.02070766674966e-06	9.77363369359688e-06	2.90384164125622e-06	5.6876255003596e-07	2.65799534397459e-07	0.0424320327182536	0.46161581207483
11501	0.0880030020000005	0.186517087000001	0.140661777	0.356395829	0.123611733	0.107372743	0.103189633	0.103089088	0.104941829999999	0.10214628	4.14938734024196e-05	2.28711080553961e-09	2.11586767773762e-07	3.30479730128311e-05	9.5887454302738e-06	2.8748810187334e-06	5.68523546613276e-07	2.65516281029583e-07	0.0417717023075203	0.46321591936052
11601	0.0885734180000005	0.187243669000001	0.14166743	0.358908233	0.12450789	0.108183016	0.103962093	0.103857114	0.105709486999999	0.102935823	3.8854248618045e-05	6.37273202884031e-10	2.16325701138262e-07	3.30401409072397e-05	8.06257392814621e-06	2.33487509899313e-06	4.40727056625726e-07	2.60377433423645e-07	0.0410482433807532	0.468934899484922
11701	0.0891377080000005	0.188003402000001	0.142658433	0.361366563000001	0.125337177	0.108945872	0.10469909	0.1046069	0.106446947999999	0.103663878	3.69267125954351e-05	5.93797036857345e-10	2.49521651073198e-07	0.000129577190398103	7.40597488083743e-06	2.10404563013232e-06	3.86953645594211e-07	2.58869090443392e-07	0.0408022770571962	0.492941593638688
11801	0.0897459770000005	0.188640637000001	0.143595412	0.363755523000001	0.126185889	0.109720384	0.105476307	0.105358297	0.107190050999999	0.104432044	3.52426532912688e-05	5.79492084404401e-10	3.82228629217855e-07	5.04910325203486e-06	6.7749755548196e-06	1.9117529475346e-06	3.52431526621312e-07	1.82109764360723e-07	0.0407235466662	0.464605675425865
11901	0.0902761430000005	0.189216536000001	0.144504551	0.365973120000001	0.126993475	0.110466776	0.106205147	0.106082534	0.107908363999999	0.105151973	3.53745040628127e-05	6.18206418722998e-10	3.77439121100199e-07	2.4005169055369e-06	6.79421706217462e-06	1.93016649582207e-06	3.59437604478103e-07	1.76346607032814e-07	0.0407069960753497	0.455239681045874
12001	0.0908144540000006	0.190134941000001	0.145409611	0.368290981000001	0.127813116000001	0.111210505	0.106934581	0.106803548	0.108626720999999	0.105869282	3.47020174457132e-05	3.38770807922226e-10	2.58672548827306e-07	7.96986857708314e-06	6.64294784343227e-06	1.89141409564033e-06	3.5338487490309e-07	1.63647813078737e-07	0.0392675169362824	0.443594009762387
12101	0.0915031880000006	0.190799087000001	0.146476041	0.370983957000001	0.128810023000001	0.112106445	0.107738034	0.107657233	0.109456618999999	0.106687353	3.24807076419893e-05	1.30765461880558e-10	2.60879108709057e-07	2.74023674135406e-05	6.74380807032297e-06	1.93957298457953e-06	3.67489835681171e-07	1.65283113407889e-07	0.0401427708823805	0.489651219592229
12201	0.0923035220000006	0.192391295000001	0.147607976	0.374082332000001	0.129867036	0.113054918	0.108589774	0.108546381	0.110374543999999	0.107580622	3.58855516432017e-05	1.29364417949818e-10	2.57228723667739e-07	0.000169505126379888	6.78895292792272e-06	1.95888496834093e-06	3.71123709434959e-07	9.61553701097363e-08	0.0399837487353748	0.514508248380654
12301	0.0929057930000005	0.193219755000001	0.148653648	0.376591406000001	0.130759733	0.113859948	0.109462933	0.109340732	0.111218629999999	0.108359471	3.00277183349839e-05	5.32371509005121e-11	4.40889155411246e-07	0.000260648091849495	7.13645160729327e-06	2.08313243112647e-06	3.98910669762367e-07	9.43121266435233e-08	0.0397465026775778	0.601945002391041
12401	0.0935334990000006	0.193942525000001	0.149724773	0.379154191000001	0.131706534	0.114727189	0.110346854999999	0.110192846	0.112135528999999	0.109242842	2.90465928000916e-05	3.60803501803327e-11	4.70366240592471e-07	0.000260806620851478	7.15843829608183e-06	2.09315516365227e-06	4.01614346337277e-07	7.82230049838065e-08	0.0263747767161819	0.606955797345149
12501	0.0942361190000006	0.195007899000001	0.150902087	0.382055746000001	0.132779611	0.115687945	0.111291775999999	0.11115487	0.113073272999999	0.110174525	2.41640499768995e-05	3.16246748459089e-11	4.69585087513713e-07	0.000266850796410062	4.0408713550813e-06	1.08286526646828e-06	1.88997470055221e-07	6.27208188404625e-08	0.0389421164468839	0.613528098161726
12601	0.0949076790000006	0.195653612000001	0.152057209	0.385045638000001	0.133796494	0.116620035	0.112257542999999	0.112069044	0.113976994999999	0.1110803	2.18804865969987e-05	3.08379902252477e-11	5.92750044893473e-07	0.000207617994486092	3.72230424614082e-06	9.61869236329888e-07	1.5822034224075e-07	6.1074873336898e-08	0.0388842809700741	0.620911904863247
12701	0.0955731870000006	0.196544954000001	0.15318789	0.387797787	0.134799750000001	0.117552494	0.113164431	0.112967722	0.114903524999999	0.111984984000001	2.00234889515177e-05	2.7171354114369e-11	4.92434225567229e-07	0.000207437820943748	3.50249885887573e-06	9.40133289404395e-07	1.62904725810863e-07	5.72853112210032e-08	0.0385927105803355	0.579597192942883
12801	0.0962854680000006	0.197574176000001	0.154308723	0.390704045	0.135794053000001	0.11847776	0.114175531999999	0.113866926	0.115781807999999	0.112919485000001	2.01655198769984e-05	1.83880581323221e-11	4.02143425812397e-07	2.0155552573713e-05	3.414993583246e-06	9.12012263533121e-07	1.57344807673774e-07	4.9452228887031e-08	0.0385293747851828	0.580325872648653
12901	0.0968855760000006	0.198367258000001	0.15532865	0.393288172	0.136714892000001	0.119327549	0.11499188	0.11475594	0.116573593999999	0.113705189000001	2.04980908474258e-05	1.83877888951111e-11	4.1421040043776e-07	1.89887598213356e-05	3.17329516479222e-06	8.28812130056197e-07	1.38690513636086e-07	4.83725832443709e-08	0.0385283456347875	0.556168234038993
13001	0.0975161200000006	0.199052825000001	0.156334014	0.395987632	0.137616121000001	0.120134847	0.115775679	0.115539928	0.117353540999999	0.114485917000001	1.8172131385142e-05	1.71047979918882e-11	7.51914375317467e-07	1.04591358407414e-05	3.1064927685268e-06	7.98248280072477e-07	1.2961928864186e-07	4.10569211359537e-08	0.0381126766927074	0.549289176695843
13101	0.0981043380000006	0.199778336000001	0.157283076	0.398343244000001	0.138458560000001	0.120893898	0.116522375999999	0.116281869	0.118096489999999	0.115302872000001	1.70525987041603e-05	7.13753879981023e-12	7.14506312730359e-07	1.08689010364233e-05	2.49352273832585e-06	6.22609348989915e-07	9.76811237268914e-08	3.87881280577189e-08	0.0372736216894674	0.55343811294971
13201	0.0986573520000006	0.200468990000001	0.158188973	0.400575711000001	0.139275656000001	0.12165944	0.117261382	0.117015647	0.118821477999999	0.116027568000001	1.69557253719685e-05	6.7784161223337e-12	5.23759724439201e-07	9.42606067327799e-05	2.29932025173502e-06	5.7399913742651e-07	9.05854270997807e-08	3.86505310958972e-08	0.037195089287958	0.548324898664766
13301	0.0992124180000007	0.201153092000001	0.159128612	0.402976278	0.140114346000001	0.122431849	0.118018834999999	0.117764865	0.119566187999999	0.11677105	1.71613065990228e-05	6.68643316249989e-12	5.19960518159662e-07	3.25205924451019e-05	2.15055921519372e-06	5.28601641739069e-07	8.16610044363038e-08	3.77058060853728e-08	0.03716156373719	0.552601382646985
13401	0.0997736360000007	0.201695377000001	0.160090813	0.405323805	0.140997580000001	0.123226721	0.118822874	0.118538094	0.120334672	0.117538462	1.55578803704429e-05	4.37245584058605e-12	3.49642294275119e-07	3.24929974685628e-05	1.9335240656625e-06	4.72743510608491e-07	7.26414811350317e-08	3.72832733790126e-08	0.033713386227455	0.380772714499748
13501	0.100398856000001	0.202561768000001	0.161134221	0.40788945	0.141932751000001	0.124074322	0.119648045999999	0.119348891	0.12114018	0.118346716000001	1.41435830131759e-05	4.10598154034123e-12	3.26306485238203e-07	1.08711208286706e-05	1.76882534446772e-06	4.19451899267452e-07	6.15193471161434e-08	3.66941606642257e-08	0.0360776334461269	0.419112518603771
13601	0.101212206000001	0.203598171000001	0.162685366	0.411419857	0.143059591000001	0.125189918	0.120846594999999	0.120295046	0.122106097	0.119264510000001	1.29091263220662e-05	2.69193280567308e-12	3.4589451246072e-07	1.04792395516623e-05	1.65342263974584e-06	3.94487665174413e-07	5.89141594977465e-08	3.65233535960504e-08	0.035558745583023	0.415351794176669
13701	0.101815291000001	0.204319641000001	0.163706267	0.414123545	0.144319126000001	0.126023249	0.121834610999999	0.121203418	0.122924370999999	0.120047616000001	1.23355402663499e-05	2.58531599676065e-12	6.41863705858664e-07	9.1543094694328e-05	1.55733125641659e-06	3.74012404484237e-07	5.68428638420336e-08	3.65547376055889e-08	0.0355398883763733	0.422327246717018
13801	0.102426579000001	0.205195443000001	0.164741081	0.416479185	0.145201422000001	0.126823483	0.122609327999999	0.121998638	0.123782546	0.120851744000001	1.21942982133813e-05	2.58703877133486e-12	6.4688314986892e-07	9.15426644450921e-05	1.47739015724913e-06	3.52415026800598e-07	5.36372379389859e-08	3.65213515905249e-08	0.0351140803738362	0.492160864714309
13901	0.102996446000001	0.205896374000001	0.165694022	0.418977102	0.146063202000001	0.127613013	0.123418509999999	0.122761819	0.124551015	0.121617596000001	1.20906959317732e-05	2.5839048149613e-12	5.83151210205658e-07	9.95892315349822e-05	1.47711408633641e-06	3.52422763287643e-07	5.33557840681969e-08	3.61014268474619e-08	0.0348621873794378	0.488229939381707
14001	0.103574939000001	0.206633962000001	0.166677814	0.421445657	0.147070182000001	0.128419269	0.124201337999999	0.123561469	0.12532365	0.122399006000001	1.1908802463905e-05	2.62777518576127e-12	3.94587820048194e-07	0.000101248967426331	1.50139212798994e-06	3.63148465091289e-07	5.54077302937272e-08	2.48036579883068e-08	0.0348633330405695	0.477973732770439
14101	0.104149888000001	0.207256900000001	0.167688593	0.423857341	0.147951780000001	0.129232372	0.125001736999999	0.124350864	0.12613447	0.123185491000001	1.16520745191311e-05	3.16955570851301e-12	3.65937425011315e-07	9.31869775706359e-05	1.52753740355241e-06	3.72057740308711e-07	5.71150347113305e-08	2.36210564925346e-08	0.0346242368116165	0.536204015854394
14201	0.104780040000001	0.208009850000001	0.168754945	0.42664409	0.148908448000001	0.130110173	0.125865462999999	0.125214699	0.12698657	0.124066409000001	1.11983472214133e-05	9.45259571311824e-13	3.34496832713059e-07	9.26398651836669e-05	1.28792327738878e-06	2.93759979392187e-07	4.08471575621056e-08	1.51419985037318e-08	0.0337174606543565	0.540620543862334
14301	0.105464305000001	0.208716574000001	0.169869826	0.42978173	0.149904955000001	0.131036719000001	0.126753223999999	0.126102683	0.12787135	0.124950630000001	1.0847027332606e-05	9.16813858839054e-13	3.78175328798985e-07	8.42376586676498e-06	1.07249436788244e-06	2.46201171686094e-07	3.53375292268146e-08	1.05387513491925e-08	0.0336909050160572	0.509000303167627
14401	0.106065014000001	0.209275073000001	0.17088714	0.432352358	0.150817055000001	0.131873133000001	0.127601401999999	0.126912769	0.128681369	0.125755706000001	1.06183652737678e-05	8.66436792144485e-13	3.7286742633398e-07	1.73302476174965e-06	1.05765235556138e-06	2.41075680259578e-07	3.41632159083659e-08	9.94197035101518e-09	0.0326618555957341	0.478523654502436
14501	0.106640373000001	0.210085505000001	0.17189056	0.434794649	0.151685402000001	0.132679189000001	0.128509291999999	0.127699135	0.129460021	0.126530123000001	1.0431057088411e-05	8.80511900091412e-13	3.60403469984317e-07	9.31843105246146e-06	9.80299883695752e-07	2.21611974971116e-07	3.1137160071267e-08	9.663831222803e-09	0.0326783920979419	0.492472094767368
14601	0.107162228000001	0.210660696000001	0.172761124	0.437054674	0.152461630000001	0.133397058000001	0.129206115999999	0.128390459	0.130148261	0.127240961000001	1.03100556755146e-05	7.28646528373319e-13	3.15258637419054e-07	2.81706159609995e-05	8.7432712615811e-07	2.06040770055945e-07	3.05584653690218e-08	9.58958454966379e-09	0.0326773421079346	0.521924493235219
14701	0.107685487000001	0.211313775000001	0.173659741	0.439291594	0.153284213000001	0.134124574000001	0.129917454999999	0.129113311	0.130881748	0.127951677	1.00267020320759e-05	6.38296461266456e-13	2.40775473530026e-07	1.23602629985871e-06	7.03104108348879e-07	1.57966562268812e-07	2.22040425096752e-08	9.3126029147776e-09	0.03137784464176	0.568916965580756
14801	0.108226876000001	0.211974797000001	0.174584324	0.441593397	0.154114655000001	0.134883137000001	0.130663021999999	0.129858515	0.131626723	0.128726216	9.62053810328627e-06	6.58932990969614e-13	2.18314965963846e-07	5.37646982307051e-07	6.65967183300311e-07	1.49900533019433e-07	2.11948345925679e-08	9.15625789429649e-09	0.0313338302371749	0.721893537696402
14901	0.108802956000001	0.212908493000001	0.175554743	0.444063733	0.155017104000001	0.135684641000001	0.131450184999999	0.130642281	0.132403788	0.129552394	9.23354070155699e-06	5.45845603399672e-13	1.20170380807496e-07	7.31203405965443e-06	5.56476260494691e-07	1.17387782966823e-07	1.55967738479776e-08	6.29317732391491e-09	0.0307712620520553	0.625207886428866


==> MATLAB/SuiteSparseCollection/results/well1033/res_over_iter.txt <==
k	rt_srk	rt_esrk	rt_hb_double_inexact	rt_hb_opt_beta	rt_hb_beta_0.1	rt_hb_beta_0.2	rt_hb_beta_0.3	rt_hb_beta_0.4	rt_hb_beta_0.5	rt_hb_beta_0.6	res_srk	res_esrk	res_hb_double_inexact	res_hb_opt_beta	res_hb_beta_0.1	res_hb_beta_0.2	res_hb_beta_0.3	res_hb_beta_0.4	res_hb_beta_0.5	res_hb_beta_0.6
1	0	0	0	0	0	0	0	0	0	0	0.875297819694122	0.785806224873613	0.811916493176512	0.810586647789926	0.865158218961292	0.854660794221203	0.843144317604372	0.827593876254346	0.81626397657507	0.91637459527626
101	0.002654993	0.010912449	0.003239699	0.007824308	0.003045667	0.002742668	0.002265586	0.002077389	0.002802677	0.002731362	0.785735618739705	0.675656623844489	0.662768698691349	0.690255804792698	0.766574528366884	0.741292841748978	0.720011441763537	0.700930094820372	0.702922211825672	0.848751687417893
201	0.004302939	0.016572849	0.005973578	0.012368994	0.005562718	0.004588174	0.004016961	0.00386928	0.004471178	0.004557234	0.700303399673219	0.499921165649994	0.496838230397566	0.511528904555904	0.673572407973514	0.638903247742315	0.599699993229047	0.562478762861437	0.563438708561596	0.814123239603757
301	0.006490283	0.024953006	0.009159813	0.01908919	0.00880091	0.006992488	0.006313347	0.006553084	0.006874007	0.006806145	0.664418439801139	0.41361863847041	0.413782563776671	0.429107754574595	0.635423195329276	0.598962881784597	0.545103400483238	0.50081104703772	0.504147374486539	0.792842653369283
401	0.008029082	0.031468635	0.01178382	0.023801189	0.011223425	0.00860027199999999	0.007819895	0.008123073	0.00851127999999999	0.008261522	0.612814896658657	0.345820953173676	0.343927066676179	0.362783836942384	0.588755673309892	0.551630353152186	0.494086401888711	0.451443911059402	0.450676341595807	0.774997232789988
501	0.00929258699999999	0.035898556	0.013754102	0.0274448	0.01298833	0.010103315	0.00934733399999999	0.00952647499999999	0.00993962199999999	0.009640581	0.529589366843146	0.296859393195334	0.293529781508015	0.314063479274807	0.492469167454091	0.454114909839235	0.41977996917908	0.411135760442814	0.440193275348685	0.762681030808477
601	0.010644227	0.040017149	0.015893498	0.031124202	0.014686058	0.011573835	0.010663014	0.011048026	0.0112425	0.011012841	0.438985127657528	0.286049650053848	0.278334400422284	0.298160604145495	0.402963389336447	0.373593893124001	0.34319251584206	0.333724134115751	0.396745361591303	0.722636522688865
701	0.01168618	0.0426625190000001	0.017744301	0.033623637	0.016199628	0.012930001	0.011911242	0.012216639	0.012435862	0.012190911	0.39555822222989	0.264620008233487	0.268370948111955	0.268841670263413	0.372327762011675	0.355098728059066	0.331155351598598	0.321638052493262	0.38159514260702	0.642487160219016
801	0.012551818	0.044781416	0.019110518	0.035555997	0.017407996	0.014095783	0.013023621	0.013341207	0.013512477	0.013215167	0.390627540192657	0.264691203648273	0.267746375831662	0.267925841395358	0.368543816827682	0.350316074460917	0.320930558127907	0.304711802068945	0.360098444786237	0.593308428009444
901	0.013399141	0.046462991	0.020716602	0.037269765	0.018739562	0.015203553	0.014145541	0.014584098	0.014593048	0.01434035	0.35356349667369	0.261884788881927	0.264324267633911	0.261774376940445	0.344339779797095	0.339263404939925	0.316688341905206	0.293852619119108	0.348662487322019	0.571706234348733
1001	0.01467664	0.048767261	0.022370773	0.040332533	0.020206003	0.016672157	0.015370673	0.01579418	0.015926361	0.015622774	0.287741566493103	0.211911417253532	0.207524499688987	0.208225701734565	0.269827469939458	0.265623918736839	0.25672409251011	0.24865149801603	0.325800271200944	0.52947848643386
1101	0.015899027	0.051342793	0.027007567	0.043327293	0.021822724	0.01828452	0.01681528	0.017077843	0.017324275	0.017150595	0.26494970128306	0.0354332647767884	0.0169626780072981	0.0198855031181273	0.237344409761595	0.215302771323046	0.182082244850868	0.140891426107013	0.240051206492918	0.500470532987989
1201	0.017447003	0.055561673	0.029791387	0.047443165	0.024614657	0.020421624	0.018759266	0.019390328	0.01920105	0.01909712	0.167758412158388	0.0216458227557859	0.0147341636262849	0.0189608178006493	0.156166797069826	0.152796513921151	0.138274225915985	0.109079860955235	0.217546902840442	0.570920626146067
1301	0.019015853	0.0590824599999999	0.032612109	0.050068715	0.0268772890000001	0.022497112	0.020650016	0.021185068	0.021297101	0.021068595	0.1385960296731	0.00842423397866384	0.00819082883703129	0.00954226844369371	0.11510533352502	0.105164451680607	0.109118378823637	0.0992529830702817	0.16841244564943	0.502298975788036
1401	0.020430174	0.0621495569999999	0.034738929	0.052195092	0.0288493960000001	0.024154506	0.022081401	0.022721563	0.0228808	0.022882042	0.124449343819892	0.00665822350738142	0.00708370403618604	0.00570920463940929	0.100903169544072	0.0875625040691413	0.0900391475258559	0.0805985322464333	0.162955974362841	0.619350280004388
1501	0.021319408	0.0645143309999999	0.036275819	0.053702441	0.0303031880000001	0.025465771	0.023317706	0.023923501	0.024142484	0.024049429	0.118579739684847	0.0064719853501723	0.00658655466620098	0.00280242265496412	0.0960913598484062	0.0712160979339283	0.0692980610329408	0.0738332325338802	0.160718534300555	0.626034833579696
1601	0.022594604	0.0681878599999999	0.038887123	0.056374514	0.0322269220000001	0.026962693	0.025077973	0.025469867	0.025445204	0.025392265	0.101024666601111	0.00534765840560034	0.00344521143633883	0.00099278702213441	0.0885294670758362	0.0677135442843376	0.0600686133405484	0.0636870570676737	0.159494002720813	0.627598962214048
1701	0.023316855	0.0701346529999999	0.040122011	0.0579166859999999	0.0333809940000001	0.027967226	0.026085697	0.0264088410000001	0.026509929	0.02642623	0.0829947283187527	0.00472647664994269	0.00258118220485978	0.000201530753910605	0.0737802845069719	0.0521951413319833	0.0367574292175442	0.0449685343199803	0.156306541815781	0.63907240445531
1801	0.024063001	0.0718014359999998	0.04128205	0.0590374399999999	0.0344157890000001	0.028863975	0.02701689	0.0272977630000001	0.027406889	0.02732063	0.080487316003062	0.00438410519971595	0.00136161888180837	0.000161607465329646	0.0717465866491926	0.0498972168458131	0.0353664784386348	0.0426984443983444	0.153642762716692	0.682800349476142
1901	0.024693127	0.0733331529999998	0.042385326	0.0600615829999999	0.0354098100000001	0.029778524	0.028012248	0.0281642140000001	0.028286521	0.028261017	0.0784228348729215	0.00452334856742541	0.000939855925228128	0.000169897083250733	0.0700096555654246	0.0455746897173372	0.0281579923707556	0.0319978869478884	0.151644062593688	0.693096541770688
2001	0.025359791	0.0743714269999997	0.04346305	0.0608467759999999	0.0363894900000001	0.030682795	0.028894331	0.0290776060000001	0.029159605	0.029138047	0.0774144809060315	0.00411731176732487	0.00054568569961304	3.47982133156145e-05	0.0693793096544554	0.0424971793548258	0.025732386608485	0.030975679876201	0.150815353149807	0.710569863182406
2101	0.026008689	0.0756679399999998	0.044582704	0.0620107809999998	0.0374317450000001	0.03161557	0.02983761	0.0299895240000001	0.0300707440000001	0.0300557	0.0760138412099908	0.0030930097718861	0.000283573104042203	2.87891486017291e-05	0.0687784389626525	0.041652751650188	0.0193611599602703	0.0281433226449359	0.14808281139251	0.605834093018989
2201	0.026799579	0.0780197489999998	0.0462375	0.0631357739999998	0.0387200400000001	0.032730351	0.030990136	0.0311478720000001	0.0311489710000001	0.031121149	0.0741777143009686	0.0030184991116598	0.000262808186119617	2.82297073889625e-05	0.0676224309246906	0.0363104834967442	0.0175534609165898	0.0267537172258427	0.143669743101183	0.546989031540799
2301	0.027479619	0.0793886779999998	0.04738766	0.0640427509999997	0.0397618980000001	0.0336629109999999	0.031949917	0.0321245220000001	0.03206953	0.032082003	0.0643368373049172	0.00285097189483522	0.000156145226672231	2.8040618325073e-05	0.0377064252846073	0.0173661593045905	0.0128743968632908	0.0209417356477165	0.139859158156581	0.559801740122874
2401	0.028145631	0.0805164369999997	0.048553742	0.0647636869999998	0.0408069950000002	0.034636971	0.032851293	0.0331176360000001	0.032988957	0.033009302	0.0636727629764896	0.00231852548079981	0.000155799340387394	2.79594970891114e-05	0.0342435221216367	0.0159441492788412	0.0123734021899075	0.0200075039990115	0.13667455993729	0.577413533240917
2501	0.028751708	0.0816641869999998	0.049570001	0.0654465479999998	0.0417566380000001	0.035511593	0.0337376979999999	0.0339964100000001	0.0338995570000001	0.033879937	0.0562307493612822	0.00189814709937766	0.000144629632627786	4.52314633372324e-06	0.0272368724088573	0.014479866624468	0.00970448741872854	0.0183912736431414	0.136190425469456	0.579873653180794
2601	0.029332449	0.0827617169999998	0.050551834	0.0660941049999997	0.0426767970000001	0.036346186	0.0345897179999999	0.0348117030000001	0.0347109380000001	0.034691286	0.0531738638043333	0.00181493397065036	0.000138784846728328	8.8854938950985e-07	0.025070652815395	0.0139564902900356	0.00899078620817952	0.0126162062032267	0.132079509748369	0.612447231040505
2701	0.030111775	0.0843111729999999	0.0517375000000001	0.0669024319999997	0.0437572390000001	0.03731106	0.0355470759999999	0.0358001420000001	0.0356505930000001	0.0356172619999999	0.0356959351429611	0.00197163948061122	0.000132881593294775	8.74897466858446e-07	0.0196724422498568	0.0125351725048329	0.00785410653506555	0.0116219674741182	0.131735290882762	0.590128395853782
2801	0.030667957	0.0854551789999999	0.0527440080000001	0.0674643739999996	0.0446394650000002	0.0382250049999999	0.0363610139999999	0.0365987800000001	0.0364439550000001	0.036415786	0.0347093038048892	0.00183031307423018	0.000132868102159125	8.55536445665003e-07	0.017777621018284	0.0110131944539773	0.00695941127320508	0.0112047305989961	0.130480814400916	0.584805488317703
2901	0.0312098980000001	0.0867642429999999	0.0536614300000001	0.0680147269999997	0.0454956980000002	0.039022307	0.0371441479999999	0.0373899540000001	0.0372122010000001	0.037186048	0.0272616424363204	0.00149542422113937	1.44116154540908e-05	3.16937957488628e-07	0.0155545969922059	0.0104458944882626	0.00620869227662033	0.0100661747212873	0.12979836829101	0.622677078320742
3001	0.03176647	0.0878022589999999	0.0545791280000001	0.0686267479999997	0.0463482000000002	0.0398213189999999	0.0379193889999999	0.0381683300000001	0.0380117530000001	0.0379567319999999	0.0253111932237157	0.00154996238658402	1.4565925693844e-05	2.99965224370119e-07	0.0147540992766382	0.00993780573965035	0.00588142893005554	0.00983245756668154	0.128714508731227	0.627143764990621
3101	0.032731467	0.089166485	0.0559607680000001	0.0694703859999997	0.0475389730000002	0.0408047509999999	0.0392761089999999	0.0392956950000001	0.0391963390000001	0.0390252399999999	0.0183804757911794	0.0013671999882264	1.13319260414708e-05	2.19496006669314e-07	0.0130444169267994	0.00900638942287101	0.00529994030698381	0.00968434529303873	0.128528300489585	0.494157793668919
3201	0.033654301	0.090780223	0.0572164640000001	0.0701540899999996	0.0486788270000002	0.0418603229999999	0.0401331949999999	0.0401831890000001	0.0401396150000001	0.0399256089999999	0.0170464809282732	0.00147420852294003	3.61199291452405e-06	1.74462275589884e-07	0.0116798849699829	0.00813487044329065	0.00472796237842856	0.00916535225395666	0.126882649345859	0.553686440175333
3301	0.0341955150000001	0.092059302	0.0581008320000001	0.0707016399999997	0.0495698320000001	0.0426817479999999	0.0409424789999999	0.040986572	0.0409485850000001	0.0407022489999999	0.0160479719194004	0.00120789295965766	2.25872854145112e-06	1.59122622373077e-07	0.0108977581527972	0.0075928033272812	0.00428557979292979	0.00650617010513497	0.125074752310893	0.555999050100056
3401	0.0348067900000001	0.0935108650000001	0.0590898930000001	0.0713172859999996	0.0505461450000002	0.0435655299999999	0.0418044529999998	0.041848897	0.0418915590000002	0.0415997459999999	0.0154467131067328	0.00132699773915398	1.92932171791715e-06	1.51441135202343e-07	0.010476359891884	0.00725288569432156	0.00405455134727175	0.00632889410529998	0.124377649771207	0.531899371596052
3501	0.0354106470000001	0.0944272740000001	0.0600635050000002	0.0719295529999997	0.0514781390000001	0.0444302579999999	0.0426595029999998	0.042703047	0.0427563660000002	0.0424388199999999	0.0146708340502654	0.00150942310820911	1.91265378591165e-06	1.5091420363206e-07	0.00988724714062272	0.00693207073948451	0.0038959610523367	0.00471313206402732	0.120523175171614	0.640572098969501
3601	0.0359874240000001	0.0951220820000001	0.0609735530000002	0.0725127529999997	0.0523717650000001	0.0452576029999999	0.0434770449999998	0.043512925	0.0435653940000002	0.0432500279999999	0.0135454378334491	0.00138150721781756	1.07055687733247e-06	1.04049221731808e-07	0.00872566876920809	0.00599337654438656	0.00332280061782275	0.00389580913740553	0.11979123853995	0.658633356624985
3701	0.0366139290000001	0.0965866910000002	0.0620011020000002	0.0731224489999996	0.0534054290000001	0.0461331059999999	0.0443251969999998	0.044411401	0.0444336810000002	0.0441254059999999	0.00989222710710477	0.00111603849793553	9.33978328220372e-07	7.43784798912797e-08	0.00702563734817253	0.00470091733484587	0.0025124610201415	0.00279019903682703	0.118650445905391	0.682693019998677
3801	0.0372969500000001	0.0977895170000002	0.0630486090000002	0.0737654779999997	0.0543962990000001	0.0471458229999999	0.0452325509999998	0.045352253	0.0454069320000002	0.0450784899999999	0.00897039697045706	0.000951636208701535	8.93641635827326e-07	7.40343391000161e-08	0.00641235978369648	0.00425886749527029	0.00224275529377813	0.0026306712365319	0.117005397040235	0.73297891325331
3901	0.0380417400000001	0.0993020570000002	0.0640749000000001	0.0744457679999997	0.0554069720000001	0.0480651449999999	0.0461526749999998	0.046263845	0.0462799090000002	0.0459401419999999	0.00783728874015377	0.000766907518862109	6.39459532306253e-07	6.13585290037949e-08	0.00560170579891311	0.00366331738617812	0.00190006338450696	0.00249039751698449	0.114465970591969	0.650211628534077
4001	0.0386173510000001	0.100117466	0.0651064070000001	0.0750572439999997	0.0562952030000001	0.048907287	0.0469508649999997	0.0470461419999999	0.0470811870000002	0.0468051999999999	0.00688004441880568	0.000754178398004581	5.39057541801495e-07	4.95241452221929e-08	0.0048962605697992	0.00314516411119072	0.00156965619365614	0.00240508189014086	0.113051780894628	0.589122245838255
4101	0.0391602940000001	0.101051269	0.0659473500000001	0.0756043439999997	0.0571502470000001	0.049714584	0.0477145569999997	0.0478017789999999	0.0478369870000001	0.0475548349999999	0.00647264632934068	0.000600104789220063	5.01932250380985e-07	4.11572781772726e-08	0.00440546648353	0.00272717751938134	0.00132981447916363	0.00235528637118875	0.112997015259219	0.597022220830183
4201	0.0397347090000001	0.101786954	0.0668327480000002	0.0761783039999997	0.0580282820000001	0.0505308329999999	0.0485226089999997	0.0486034449999999	0.0486375970000001	0.0483718839999999	0.00635681512030263	0.000459269293168492	4.9564941669178e-07	3.20124689978293e-08	0.00436279819807912	0.00271681324171753	0.00132991503141387	0.00177586671471138	0.112248003730084	0.594121556580196
4301	0.0403763220000001	0.102998647	0.0677685450000001	0.0767769819999997	0.0590216790000001	0.0514545309999999	0.0493992759999997	0.0494575959999999	0.0494853140000001	0.0492671609999999	0.00620005272917026	0.000419831870860913	5.02684505568044e-07	3.02655990217771e-08	0.00423226872563532	0.00261500496908794	0.0012733311545095	0.0017814861487201	0.111285759174666	0.573188082883335
4401	0.0410188540000001	0.104242924	0.0686934390000001	0.0774540079999997	0.0599558430000001	0.0522844059999999	0.0502136619999997	0.0503499519999999	0.0503861300000001	0.0500664589999999	0.00556514409564564	0.000433322668529701	4.33101636258967e-07	2.61879511145893e-08	0.00368852947593957	0.00219386519290242	0.0010164949570977	0.00169114054589437	0.109964474412066	0.600252723060683
4501	0.0416268900000001	0.10538437	0.0695869810000001	0.0780334109999998	0.0608460910000001	0.0531054169999999	0.0510310849999998	0.051155328	0.0511895970000001	0.0508708599999999	0.00463543309823549	0.000409260933274154	3.49835314182836e-07	2.51290941472714e-08	0.00309027693868569	0.00185160523019951	0.000866621642786185	0.001609254509962	0.10990339561255	0.669133566947024
4601	0.0424742170000001	0.10707643	0.0708507570000001	0.0789212019999998	0.0622445550000001	0.054260295	0.0521581469999997	0.0523339799999999	0.0523836810000001	0.0520438529999999	0.00437276805373352	0.000421380356629772	3.33502573854217e-07	2.52120716737937e-08	0.00286608543591976	0.00167438992676499	0.000756304421439667	0.00157145178513212	0.109417221747042	0.61563702933972
4701	0.0430836660000001	0.107999728	0.0718363320000001	0.0795571519999998	0.0631826270000001	0.0551602309999999	0.0531263539999997	0.0532908619999999	0.0532471120000001	0.0529433559999999	0.00425745323818804	0.000423160743506229	3.23798727627893e-07	1.97814471838502e-08	0.0027882598285402	0.00163782567993725	0.000744112934670925	0.00137989985798786	0.109063350682456	0.625699499325873
4801	0.0437223260000001	0.109057883	0.0728076130000001	0.0801439059999998	0.064110269	0.0560275809999999	0.0540106349999998	0.0542041649999999	0.0540847370000001	0.0537734959999999	0.00377891981024475	0.000402676362400847	2.8883436496449e-07	1.96856500839428e-08	0.00245123166059264	0.00140512448422712	0.000614400830613049	0.000894357732218008	0.108309057945809	0.635688811883073
4901	0.0443720120000001	0.10999353	0.0736819230000001	0.0807802489999998	0.065000055	0.0568802019999999	0.0548581969999998	0.0551072699999999	0.0549672270000002	0.0545867669999999	0.00376493390249995	0.000395780903168708	2.90831003768335e-07	1.94343962550587e-08	0.00243092727255613	0.00138846871663706	0.00060320212155682	0.000751312935841815	0.106166503195701	0.602338769062547
5001	0.0449264000000001	0.11079052	0.0745406320000002	0.0813404309999998	0.065985242	0.0577081099999999	0.0557472469999998	0.0559137379999999	0.0557674570000001	0.0554013899999998	0.00305592489817687	0.000397698777250302	2.2558433132994e-07	1.9149010838947e-08	0.00195326638566475	0.00110628830724048	0.00047994903507493	0.000737037870394155	0.106021387556516	0.598764369516931
5101	0.0454922640000001	0.111585467	0.0754295260000001	0.0819200479999999	0.066872226	0.0585267149999999	0.0565514289999998	0.0567202849999999	0.0565638230000002	0.0562014169999998	0.00295383152338282	0.000388367419876561	2.19642452171319e-07	1.92082739315999e-08	0.00187361128194287	0.00103958745977285	0.00043123865417188	0.000693484555747857	0.102808749932071	0.644526569507149
5201	0.0460647370000001	0.112208694	0.0763038300000001	0.0824944689999999	0.067774398	0.0593716969999999	0.0573762009999998	0.0575681859999999	0.0573803960000001	0.0570130619999998	0.00281109284073333	0.000266146412819243	2.07039934920343e-07	1.68598484981498e-08	0.00177229027010781	0.0009782581500702	0.000407470599175304	0.000553207056690437	0.10149435016776	0.645814918911107
5301	0.0466847790000001	0.113281768	0.0772687450000001	0.0831266069999999	0.068728142	0.0603409679999999	0.0582458089999998	0.0584987619999999	0.0582436590000002	0.0578811509999998	0.00263462400305195	0.000248926777843185	1.93717198130687e-07	1.54384202576051e-08	0.00167003458783262	0.000931288188406055	0.000395031420314226	0.000508291672916911	0.101024967197483	0.63601499329173
5401	0.0474058400000001	0.115287337	0.0784737180000001	0.0838765719999999	0.069988556	0.0613897789999999	0.0591366319999998	0.0596188169999999	0.0592783770000002	0.0588487469999998	0.00232320566078407	0.000267843137448959	1.68496896351754e-07	1.46894244634018e-08	0.00144050923036011	0.000781018465283226	0.00031766926577202	0.000492352703841928	0.101202480677846	0.625591023526491
5501	0.0479512730000001	0.116202806	0.07931534	0.0844246019999999	0.0708213180000001	0.0621697159999999	0.0599287589999998	0.0603781599999999	0.0600324190000002	0.0596018699999998	0.00226306679664086	0.000261273196120129	1.64094136360298e-07	1.46115296259248e-08	0.00140321147908295	0.000761653123980595	0.000311590883436263	0.000481812384515035	0.099497761031634	0.608437548402499
5601	0.0485011810000001	0.11710919	0.080172204	0.0849818319999999	0.0716613310000001	0.0629951019999999	0.0607069569999998	0.0612035489999999	0.0607964150000002	0.0603543979999998	0.00206738281063821	8.06568121093448e-05	1.58026163845175e-07	9.45754486447742e-09	0.00126631655998834	0.000686028397650667	0.000285800573405628	0.000479688546976185	0.0989305937734511	0.617808471987427
5701	0.0491030290000001	0.117871696	0.0810920119999999	0.0855933029999998	0.0725698630000001	0.0639185019999998	0.0615676499999998	0.0621274889999999	0.0616451150000002	0.0611849119999998	0.0017718959913596	6.4926047634282e-05	1.33244865721981e-07	7.18616774031732e-09	0.00108044298499142	0.000584369307934367	0.00024637942218262	0.000475926103865282	0.0989241154713398	0.615244885609975
5801	0.0496788610000001	0.118869283	0.0819822109999999	0.0861697669999998	0.0734752760000001	0.0647670739999998	0.0623989999999998	0.0629500649999998	0.0624784580000003	0.0620070789999998	0.00172160638685235	5.20874152607715e-05	1.29287143368006e-07	6.1829102008222e-09	0.00104745095781736	0.000565613102720836	0.000238486093556383	0.000387398402617535	0.0941022652251596	0.620740717133501
5901	0.0502397390000001	0.11974338	0.0828508999999998	0.0867369169999998	0.074362944	0.0655974899999998	0.0632171419999999	0.0637652249999998	0.0632896460000004	0.0628240959999998	0.00166396006331468	4.98131189867561e-05	1.24819040239675e-07	6.21671074625347e-09	0.00100114634425597	0.000529673946573685	0.000217391256784365	0.000383405900175305	0.0958574443857055	0.640834226425325
6001	0.0508758050000001	0.120624919	0.0838666429999999	0.0874921029999998	0.0754012	0.0665116639999998	0.0640864089999999	0.0646409019999998	0.0641559600000003	0.0636972499999998	0.00153558315572891	4.96540336787897e-05	1.13660524230025e-07	5.7790141064161e-09	0.000897258509972587	0.0004543142258661	0.000178179528694373	0.000343895417754394	0.093730151121629	0.692384391218973
6101	0.0520012700000001	0.123110505	0.0854871689999999	0.0887752739999998	0.0769835220000001	0.0678387899999998	0.0656107839999998	0.0661232009999999	0.0655530600000003	0.0649981989999998	0.00143778660665374	4.84320086954949e-05	1.13688032683335e-07	4.55768930469698e-09	0.000849532549773264	0.000427684926358156	0.00016384977231723	0.000328574330950786	0.0942875265559116	0.602795361693518
6201	0.0526768500000001	0.124576154	0.0865624029999999	0.0894460029999998	0.078243562	0.0688675029999998	0.0665787829999998	0.0670368509999998	0.0665330890000003	0.0659339229999998	0.00137199080137437	4.64067264737534e-05	1.08299678939238e-07	4.21578133581555e-09	0.00079569834865641	0.000393201167969438	0.000143599588052712	0.00023375251052381	0.0939963552668982	0.487010269954327
6301	0.0532816020000001	0.125799924	0.0875398479999999	0.0900469559999998	0.079221573	0.0697404129999998	0.0674343919999999	0.0679464629999998	0.0673884760000003	0.0667868899999998	0.00138278801344504	3.22178671808599e-05	1.10737839755233e-07	3.85162430263968e-09	0.000804090423836954	0.000398807622631305	0.000146372810906279	0.000219113737514254	0.0921764093354676	0.520324746655452
6401	0.0538894360000001	0.126722656	0.0884852879999998	0.0906483379999997	0.080165533	0.0706289039999999	0.0683042739999999	0.0688113029999997	0.0683033730000003	0.0676428749999998	0.00138685700734103	2.51089189935624e-05	1.11299120165888e-07	3.48029929446097e-09	0.000797809921169813	0.000396770286466788	0.000146226037562002	0.000211254170412625	0.0913499043038958	0.52361476417249
6501	0.0545322460000001	0.127742298	0.0894823229999998	0.0913003339999997	0.0811884170000001	0.0715732559999999	0.0692356299999999	0.0697301779999997	0.0692246640000004	0.0685792989999997	0.00139763573541493	2.80794204709067e-05	1.11590989174747e-07	3.19708852183398e-09	0.000800622282189925	0.000398695317794684	0.000147129637495679	0.00020795838170836	0.0907071533879879	0.526024175598024
6601	0.0552347140000001	0.129090175	0.0905903939999999	0.0919996579999997	0.0822822950000001	0.0725873209999999	0.070272882	0.0707193739999997	0.0702068630000004	0.0695838969999998	0.00142566807383433	1.73298413922709e-05	1.14857779142251e-07	2.81460043725984e-09	0.000819818066869917	0.000410490420982406	0.00015225011148405	0.000206691546012144	0.0866430729548355	0.472334683829661
6701	0.055903757	0.130628195	0.0916532509999999	0.0926595289999998	0.0833204580000001	0.0735646199999999	0.07123594	0.0716749959999997	0.0711642730000005	0.0705146169999998	0.000957411826189252	1.30815194252542e-05	7.64694967719619e-08	2.10634216929658e-09	0.000535409450344162	0.000259131135013802	9.44697340267913e-05	0.000202912670450818	0.0865680579564314	0.506167330157404
6801	0.056631417	0.132056372	0.092644066	0.0933030049999998	0.0843859960000001	0.074482179	0.072130338	0.0725923039999997	0.0720613230000005	0.0714016559999998	0.00088802719576784	1.16477256112617e-05	7.04580647933289e-08	1.65817443842467e-09	0.000501222474886776	0.000249394161091494	9.33187850500051e-05	0.000142268862118456	0.0852741612003741	0.572326918362512
6901	0.057267782	0.133662484	0.093643906	0.0939343059999998	0.0854185920000001	0.0753855719999999	0.0730167249999999	0.0734843649999996	0.0729482080000005	0.0722828399999998	0.000834299593586562	1.07834434508839e-05	6.56645403717032e-08	1.46079903148071e-09	0.000461638849790011	0.000230018793716801	8.7248167756221e-05	0.000131344739469271	0.083780946588642	0.566441700447621
7001	0.057960309	0.135086099	0.094687905	0.0946244979999998	0.0864954560000002	0.076370751	0.0739955449999999	0.0744493539999997	0.0739704510000005	0.0732506059999999	0.000721909940486737	1.15516159394552e-05	5.61006484481195e-08	1.37397850028723e-09	0.000381315062317184	0.000178368403386068	6.22907618449605e-05	0.000124959446687944	0.0807688040338392	0.380100337941169
7101	0.05871871	0.136246202	0.0958567109999999	0.0953731809999998	0.0876640370000002	0.0774489649999999	0.0750730449999999	0.0755104169999997	0.0750272890000005	0.0743290699999998	0.000688610159579479	9.64572069355431e-06	5.40551444700685e-08	1.0537917236958e-09	0.000359635046595792	0.000165465418707295	5.65149135142437e-05	0.000116210672383571	0.0791468744226917	0.347363252834486
7201	0.059492806	0.137538061	0.097035162	0.0961480179999998	0.0888799970000002	0.0785788589999999	0.0762011439999998	0.0765973669999997	0.0761153720000005	0.0754028799999999	0.000661909970336445	7.51597746302349e-06	5.20319526716224e-08	1.01742540122303e-09	0.000341551475269923	0.000153949646934288	5.07527747299259e-05	0.000114679798191018	0.0785329163491348	0.376065443757208
7301	0.06021919	0.13877734	0.0981493099999999	0.0968724519999998	0.0900127290000002	0.079635924	0.0772427909999998	0.0776391789999997	0.0771486320000005	0.0764322249999999	0.000669393965486589	6.76625182144505e-06	5.2667729738157e-08	8.69102766148111e-10	0.000345902897358413	0.000157715570419094	5.23264800536398e-05	0.000111365893444609	0.0765227525351854	0.379205219897054
7401	0.0609400350000001	0.140068313	0.0992590019999999	0.0976001689999998	0.0911451430000001	0.0807282519999999	0.0782836889999998	0.0786744109999997	0.0781789540000006	0.077462717	0.000583051320583208	6.66204607675178e-06	4.51624740983607e-08	8.42846411620518e-10	0.00029067131621495	0.000128090545814479	4.09333532204946e-05	0.000110688309060509	0.0753585195189826	0.399401739852987
7501	0.0616991800000001	0.141391345000001	0.100446853	0.0983386369999998	0.0923531780000001	0.0819169	0.0793533929999999	0.0797335449999997	0.0792305080000006	0.0785083929999999	0.000588964588805613	6.73578295963746e-06	4.5923980074446e-08	8.20615662375597e-10	0.000295435821430277	0.000130234579377406	4.13336077889941e-05	5.14565742756856e-05	0.075199535193804	0.459302168810755
7601	0.062744959	0.143432016	0.102161284	0.0993267179999999	0.0939885870000002	0.08328375	0.0805270999999999	0.0811061049999997	0.0804948980000005	0.0798655669999999	0.0005700976339008	5.94248647953663e-06	4.45800452220288e-08	6.80579579355763e-10	0.000285621288151464	0.000125686114237064	3.99535379717236e-05	4.55842450324877e-05	0.0748042431826354	0.432182611080817
7701	0.063378325	0.144466443000001	0.103163451	0.0999735039999998	0.0949959910000001	0.084196924	0.0814203759999999	0.0820247359999996	0.0815061500000005	0.0807515779999999	0.000510797696427288	5.94248647953663e-06	3.95291816138537e-08	6.80470932513781e-10	0.000253443293069486	0.000110974835773392	3.51804713355158e-05	4.31933928246204e-05	0.0745032795221578	0.522749652622061
7801	0.063978693	0.145292098000001	0.104104962	0.10057397	0.0959292010000002	0.085076157	0.0822819519999999	0.0828820839999996	0.0823629590000005	0.0816011019999999	0.000477426800341712	5.80218760843622e-06	3.66273906395272e-08	6.55293264773428e-10	0.000233152068864221	0.000100533832018719	3.11622185303612e-05	4.18451592014347e-05	0.0742692163009084	0.493326596904495
7901	0.064586898	0.146223527000001	0.105041297	0.101188615	0.0968833060000002	0.085972277	0.0831586999999999	0.0837573079999996	0.0832339890000004	0.0824679889999999	0.00042568049552919	3.21417719882341e-06	3.18699626181939e-08	5.29432862098925e-10	0.000200236340552338	8.40137698864764e-05	2.48432393614953e-05	4.09994991924309e-05	0.0710996315192459	0.496508171368967
8001	0.065217216	0.147378256000001	0.106007569	0.101820851	0.0978877780000002	0.086893536	0.08405912	0.0846546039999996	0.0841259260000003	0.083363613	0.000424003408379287	3.60378824216001e-06	3.17260965080569e-08	5.09919433377476e-10	0.000197300129327916	8.26514396783532e-05	2.440131509372e-05	4.0319621511719e-05	0.0709328892515869	0.458519182869131
8101	0.065870542	0.148266331000001	0.107000969	0.102486936	0.0989471870000002	0.087842107	0.08506194	0.0855882389999996	0.0850528430000004	0.08428989	0.000392825671345727	2.90773522713504e-06	2.87256175068621e-08	4.78615623254255e-10	0.000177432041812696	7.31653518734109e-05	2.12474382609352e-05	2.57357160080498e-05	0.0707574532226908	0.471177223030676
8201	0.0665166330000001	0.149254632	0.107977727	0.103128167	0.0999483930000002	0.0887799329999999	0.085987899	0.0865038149999997	0.0859633400000004	0.08520896	0.000376147110398214	1.45956624716181e-06	2.75669768219753e-08	4.48186501047278e-10	0.000169538606680274	6.97500644542875e-05	2.03075159458736e-05	2.56633365624112e-05	0.070123586800005	0.502939541272039
8301	0.0672704540000001	0.150069443	0.109186061	0.103894497	0.101060798	0.089801546	0.087011884	0.0874576539999997	0.0870917270000003	0.086179895	0.000352171010402959	1.16560522043964e-06	2.66030012383854e-08	2.78188603423198e-10	0.00016160034031722	6.67271111599105e-05	1.96399062449206e-05	2.56119607021331e-05	0.0700473915299252	0.489444111060821
8401	0.0680097530000001	0.151085335	0.110232783	0.10461676	0.102186631	0.090825203	0.0879709680000001	0.0883942249999996	0.0880273180000004	0.087205263	0.000343714390452035	9.10250497303388e-07	2.58912182110066e-08	2.37348597510222e-10	0.000155998676876047	6.3698849370938e-05	1.83543699653778e-05	2.5238746103257e-05	0.0700024252190464	0.484617467523921
8501	0.0686495530000001	0.15188967	0.111214744	0.105263168	0.103183569	0.0917645749999999	0.0888999600000001	0.0893135909999996	0.0889426350000003	0.088125064	0.000315361282011074	8.39096397922733e-07	2.33741806018905e-08	2.00827543814794e-10	0.000139609709197505	5.60640432101119e-05	1.57709169630726e-05	2.5001739735516e-05	0.068826618334593	0.529767238716531
8601	0.0692864150000001	0.152743366	0.112300595	0.105916063	0.104187878	0.092698071	0.089821866	0.0902295149999996	0.0898519320000003	0.0890376989999999	0.000286744610025639	4.51389691591985e-07	2.09562021845755e-08	1.76563658897843e-10	0.000124960565790267	5.05013767814075e-05	1.44616385356257e-05	2.4980585831642e-05	0.0688293246926397	0.53714931110857
8701	0.0699229920000001	0.15371765	0.113252312	0.106537107	0.105202478	0.093602559	0.09071215	0.0911133839999996	0.0907361400000003	0.089972506	0.000279628296895385	4.88526215801386e-07	2.06052367793536e-08	1.66597955714094e-10	0.00012323449256061	5.0433377966826e-05	1.46960693434853e-05	2.49255864350118e-05	0.0675829700321922	0.605322666122219
8801	0.0704673490000001	0.154447771	0.114080443	0.107082232	0.106053247	0.0944133329999999	0.091501251	0.0919046109999997	0.0915195020000002	0.090755404	0.000255045844076936	3.09136034757366e-07	1.84863284840703e-08	1.36613210595593e-10	0.000107168692737428	4.21322423133594e-05	1.16346898905314e-05	2.48308403679501e-05	0.0674501497729739	0.58608510627246
8901	0.070989499	0.154907933	0.114871667	0.107603274	0.10686119	0.0952039519999999	0.092257198	0.0926576269999997	0.0922729650000002	0.091504513	0.000245372453529846	2.75753643559433e-07	1.82086481030521e-08	1.27183166109014e-10	0.000104636015322838	4.08856990386196e-05	1.11725981919729e-05	1.77092459224711e-05	0.0667522896274126	0.55730551581248
9001	0.071572401	0.155679534	0.115699946	0.108141923	0.107716043	0.0959924529999999	0.093033796	0.0934568479999997	0.0930433750000002	0.092277041	0.000228882832911511	2.75203801950993e-07	1.67846928581371e-08	1.23057383584958e-10	9.71097627866058e-05	3.82838094680931e-05	1.05470507525212e-05	1.56066168772749e-05	0.0655682368486479	0.483756771799387
9101	0.0723639509999999	0.157249037	0.117072048	0.108902289	0.108983704	0.0970826539999999	0.0941190190000001	0.0946899959999996	0.0943249750000001	0.093441428	0.000223184566820076	2.75445998185875e-07	1.6246785630921e-08	1.24068748709659e-10	9.36042738108906e-05	3.65751202007934e-05	9.9245077387158e-06	1.52158929645865e-05	0.0655022579256291	0.532144543430011
9201	0.0729218709999999	0.15803048	0.117902984	0.109490022	0.109814772	0.0979446649999999	0.0948997870000001	0.0955191609999997	0.0951092650000002	0.0942200310000001	0.000205723489577145	1.52612463756209e-07	1.46597230135341e-08	1.00591158079638e-10	8.30061780920004e-05	3.2035485234788e-05	8.65246419816e-06	1.48241950265533e-05	0.0654713831292918	0.572915909887831
9301	0.0734414319999999	0.158958811	0.118701044	0.110007394	0.110626864	0.0986979159999999	0.0956661580000001	0.0962629139999997	0.0958445390000001	0.0949532580000001	0.000186653579475377	1.00725597376624e-07	1.36741684802904e-08	8.40197858584503e-11	7.67274398151304e-05	2.9371967240382e-05	7.82750635568819e-06	1.47667930549311e-05	0.0653783176785015	0.516298109040405
9401	0.073988818	0.159617028	0.11957804	0.110565879	0.111490295	0.0994983819999999	0.0964508410000001	0.0970555559999998	0.0966675210000002	0.0957261720000001	0.00017793530716851	1.07904220310809e-07	1.30071640313266e-08	6.74717852828055e-11	7.23587825728794e-05	2.73073878873535e-05	7.10229174640013e-06	6.0439211797128e-06	0.064424122695643	0.511092835331213
9501	0.074540529	0.160581744	0.120429558	0.111127057	0.112362527	0.100310515	0.0972515270000001	0.0978587739999998	0.0974604460000002	0.0965155950000001	0.000171988610924781	8.67464511694681e-08	1.25343904780933e-08	6.58343102882077e-11	7.00513499697488e-05	2.67547819276103e-05	7.11741254410849e-06	4.19190169395765e-06	0.0643912803026141	0.485301620080756
9601	0.07510747	0.161358949	0.121256337	0.111681167	0.113240877	0.10110099	0.0980404420000002	0.0986422479999998	0.0982344990000002	0.097288071	0.000149341966839037	6.54407911958625e-08	1.085638879588e-08	6.24320042432039e-11	6.00180950055725e-05	2.2678654063009e-05	5.980037370991e-06	3.86996349906562e-06	0.0642772344951156	0.471576059057192
9701	0.07564709	0.162095562	0.122088126	0.11222903	0.114088441	0.101902461	0.0988275820000002	0.0994201859999999	0.0990124550000002	0.0980718180000001	0.000143876128212077	6.10686815803184e-08	1.03588459864062e-08	6.26514937320386e-11	5.76670630511339e-05	2.1964389515189e-05	5.85005033423429e-06	2.06564286224787e-06	0.0636843561285042	0.475999509309891
9801	0.0762132120000001	0.163343993	0.122957376	0.112790479	0.11497327	0.102719716	0.0996349550000002	0.100215173	0.0998080480000002	0.0989071620000001	0.000130698435275758	3.78432034546554e-08	9.05165024383092e-09	5.52304240469699e-11	4.8835160441621e-05	1.78995386036399e-05	4.60758957369826e-06	1.50788940596371e-06	0.063595243871781	0.498595467597937
9901	0.0767661550000001	0.164319808	0.123805565	0.113348844	0.115839139	0.103539333	0.100432154	0.101007608	0.100595532	0.0997022100000001	0.000119493582390025	3.68099968507739e-08	8.03010939123797e-09	5.40016923808846e-11	4.3117968552242e-05	1.56104858036516e-05	3.91381160789998e-06	1.30769818722223e-06	0.063568564518305	0.516049923128265
10001	0.0773278960000002	0.165019023	0.124650723	0.113906412	0.116738075	0.104354237	0.101241251	0.101807005	0.101387062	0.100500423	0.000110605259404498	2.97750692856855e-08	7.34716675691566e-09	5.15060910120446e-11	3.88471684121692e-05	1.36906841124697e-05	3.3043784535958e-06	9.62694996893027e-07	0.0634931097447928	0.52424192177852
10101	0.0779144490000002	0.166009502	0.125564191	0.114487173	0.117682188	0.105204144	0.102082502	0.102640775	0.102208415	0.101386641	0.000103630392434349	3.70026211955394e-08	7.03368197413233e-09	4.05972216143876e-11	3.68033061450653e-05	1.28302623485399e-05	3.05343746186503e-06	9.0780378575297e-07	0.0607451758442609	0.54918175531432
10201	0.0785208820000002	0.166766474	0.126486544	0.115094184	0.118636481	0.10608934	0.102975372	0.103506121	0.10306821	0.102249095	9.16140471501914e-05	1.76242558916296e-08	5.94286692654949e-09	3.16951661019454e-11	3.06325762085017e-05	1.05461184209871e-05	2.46906290434442e-06	8.1193179453864e-07	0.0629018448598533	0.526497602180419
10301	0.0791389030000003	0.167655836	0.127435755	0.115714696	0.11959392	0.106996322	0.103865821	0.104391399	0.103946442	0.103131776	8.11014256674717e-05	1.71962171685457e-08	4.95429862650942e-09	3.00193710253825e-11	2.53083990455858e-05	8.63939151028315e-06	2.05872347961258e-06	7.77565789787658e-07	0.0460914642235753	0.475704263305972
10401	0.0797789280000003	0.168851315	0.12841722	0.116355998	0.120598272	0.10793566	0.10478765	0.105306993	0.104858509	0.104044149	7.8689420676206e-05	1.71967086108643e-08	4.75865937407569e-09	3.0088770259445e-11	2.41230346295727e-05	8.08012358344238e-06	1.85510452919857e-06	7.54559772695633e-07	0.0451964440165837	0.511570635131647
10501	0.0805727450000004	0.170089125	0.12960959	0.117068118	0.121769675	0.10895797	0.105781357	0.106277285	0.105927598	0.105201428	7.26966027117234e-05	1.21322241402232e-08	4.34779229943379e-09	2.24241432286425e-11	2.15948308354653e-05	7.05840514395712e-06	1.58091965811519e-06	7.31798309728439e-07	0.0448571116738855	0.633871562584138
10601	0.0813121320000003	0.171704319	0.13078454	0.117808625	0.123236014	0.110075831	0.106857004	0.107282963	0.107055526	0.106345415	7.28072784435015e-05	9.7658686599984e-09	4.0725647879033e-09	2.14230646971757e-11	2.01214528948907e-05	6.56947889061949e-06	1.47934171899244e-06	7.24185299064363e-07	0.0445814985956957	0.566757747374705
10701	0.0819879180000003	0.172932982	0.131826648	0.118431846	0.124331164	0.110965317	0.107749091	0.10816536	0.108045858	0.107228676	6.42273777476046e-05	9.08054838289365e-09	3.81226357154512e-09	1.83613761254594e-11	1.87928581260244e-05	6.13182823900979e-06	1.3733826049117e-06	7.11197453605723e-07	0.0442859306816749	0.471106625793791
10801	0.0825314910000003	0.173639965	0.132673398	0.118983905	0.125179197	0.111769375	0.108548555	0.108957265	0.108827435	0.108008728	6.36295734568716e-05	7.63340731886682e-09	3.81271574812735e-09	1.65011050193555e-11	1.8741962640528e-05	6.08308173180603e-06	1.34769155945714e-06	5.2033772937203e-07	0.0439478387383403	0.486891256663999
10901	0.0831508930000003	0.174569481	0.133620248	0.11960001	0.126104202	0.112640964	0.1094044	0.109935788	0.109851731	0.108869225	6.18693191602905e-05	5.95999715888176e-09	3.79175263540681e-09	1.53201432309742e-11	1.8703755051537e-05	6.06747573465769e-06	1.32103578450278e-06	5.14449610205189e-07	0.0434253527757643	0.45413677650159
11001	0.0837644540000003	0.175854678	0.134522428	0.120209776	0.127103861	0.113498398	0.110247391	0.110780277	0.110712554	0.109697107	6.00579050294597e-05	3.15886020280623e-09	3.77601177828752e-09	1.17808430694143e-11	1.85864191358337e-05	6.04390544929095e-06	1.31954651849347e-06	4.66286329547477e-07	0.0430980996457438	0.451685340633971
11101	0.0843222520000004	0.176387002	0.135375861999999	0.120764468	0.12796406	0.11433085	0.111042952	0.111573494	0.111511179	0.110496742	5.80006846137054e-05	2.81097516453061e-09	3.60342703557017e-09	8.38650412688145e-12	1.76057498789647e-05	5.65897052557552e-06	1.20381961304423e-06	3.45091259494835e-07	0.0430298860470392	0.444265995309412
11201	0.0848962680000003	0.177006527	0.136259924999999	0.12134442	0.128858163	0.115169901	0.11189686	0.112392691	0.112331147	0.111311357	4.93433108138162e-05	2.74899895753476e-09	2.74954182081035e-09	8.29309749203037e-12	1.32288432641736e-05	4.1771093008921e-06	9.002002256164e-07	3.30961030280242e-07	0.0430087483728247	0.455097333264221
11301	0.0855885050000003	0.177772653	0.137189788999999	0.121942481	0.12979098	0.116137967	0.112754793	0.113305247	0.113285989	0.112212549	4.70194097779051e-05	2.75279222512217e-09	2.50690547163645e-09	8.12375002851042e-12	1.18564797611835e-05	3.60649405384643e-06	7.27000438060527e-07	2.86646181195869e-07	0.0427535160177309	0.444657586291521
11401	0.0861840930000004	0.178438777	0.138097465999999	0.122547583	0.130705291	0.11696298	0.113618808	0.114122115	0.114081515	0.113019525	4.19649422428256e-05	2.29571558224074e-09	2.09086492912896e-09	7.11632299155512e-12	9.77363369359688e-06	2.90384164125622e-06	5.6876255003596e-07	2.65799534397459e-07	0.0424320327182536	0.46161581207483
11501	0.0867542830000004	0.17943381	0.138960995999999	0.123117913	0.131589892	0.117775287	0.114448663	0.114917455	0.114873835	0.113806691	4.14938734024196e-05	2.28711080553961e-09	2.03230649324716e-09	7.03889557693821e-12	9.5887454302738e-06	2.8748810187334e-06	5.68523546613276e-07	2.65516281029583e-07	0.0417717023075203	0.46321591936052
11601	0.0873247370000004	0.180185346	0.139835378999999	0.123692957	0.132484415	0.11873174	0.115371551	0.115749123	0.115691846	0.114628084	3.8854248618045e-05	6.37273202884031e-10	1.75589421982833e-09	6.05065281594819e-12	8.06257392814621e-06	2.33487509899313e-06	4.40727056625726e-07	2.60377433423645e-07	0.0410482433807532	0.468934899484922
11701	0.0879474920000004	0.18116696	0.140787569999999	0.124313543	0.133450771	0.119738016	0.116276119	0.11663576	0.116569994	0.115506759	3.69267125954351e-05	5.93797036857345e-10	1.62802246052233e-09	5.7025292288377e-12	7.40597488083743e-06	2.10404563013232e-06	3.86953645594211e-07	2.58869090443392e-07	0.0408022770571962	0.492941593638688
11801	0.0885938540000003	0.182092383	0.141792871999999	0.124965145	0.134483596	0.120683848	0.117230897	0.117542275	0.117483439	0.116417297	3.52426532912688e-05	5.79492084404401e-10	1.49530004265853e-09	5.47948295442273e-12	6.7749755548196e-06	1.9117529475346e-06	3.52431526621312e-07	1.82109764360723e-07	0.0407235466662	0.464605675425865
11901	0.0892636850000004	0.182858498	0.142728797999999	0.125548484	0.135421686	0.121534059	0.118137801	0.118371207	0.118304911	0.117272098	3.53745040628127e-05	6.18206418722998e-10	1.4967867778863e-09	4.59535649453423e-12	6.79421706217462e-06	1.93016649582207e-06	3.59437604478103e-07	1.76346607032814e-07	0.0407069960753497	0.455239681045874
12001	0.0898198450000004	0.183720037	0.143582089999999	0.126102938	0.136290441	0.122351129	0.118940177	0.119218432	0.119097599	0.118088687	3.47020174457132e-05	3.38770807922226e-10	1.47293794481017e-09	4.34537958713153e-12	6.64294784343227e-06	1.89141409564033e-06	3.5338487490309e-07	1.63647813078737e-07	0.0392675169362824	0.443594009762387
12101	0.0907935280000004	0.185017726	0.144938151999999	0.126989685	0.137558012	0.12359217	0.120301838	0.12043543	0.120436474	0.119249488	3.24807076419893e-05	1.30765461880558e-10	1.50027915736701e-09	3.67392434710432e-12	6.74380807032297e-06	1.93957298457953e-06	3.67489835681171e-07	1.65283113407889e-07	0.0401427708823805	0.489651219592229
12201	0.0914469970000005	0.186139717	0.145770366999999	0.127537155	0.138424549	0.124380709	0.121080358	0.121202708	0.121199544	0.120018737	3.58855516432017e-05	1.29364417949818e-10	1.5086313040148e-09	3.67444518861224e-12	6.78895292792272e-06	1.95888496834093e-06	3.71123709434959e-07	9.61553701097363e-08	0.0399837487353748	0.514508248380654
12301	0.0919766320000005	0.186825702	0.146621911999999	0.128069593	0.139257069	0.125159333999999	0.121844433	0.121969697	0.12196818	0.120775927	3.00277183349839e-05	5.32371509005121e-11	1.57878890920582e-09	3.36463796026195e-12	7.13645160729327e-06	2.08313243112647e-06	3.98910669762367e-07	9.43121266435233e-08	0.0397465026775778	0.601945002391041
12401	0.0925939830000005	0.187576581	0.147552626999999	0.128711702	0.140200572	0.126037508	0.122682996	0.122802834	0.122801368	0.121610735	2.90465928000916e-05	3.60803501803327e-11	1.58925988142222e-09	2.86580843958593e-12	7.15843829608183e-06	2.09315516365227e-06	4.01614346337277e-07	7.82230049838065e-08	0.0263747767161819	0.606955797345149
12501	0.0932526630000006	0.188673607	0.148522534999999	0.129342674	0.141232057	0.12697449	0.123608901	0.123722525	0.123692805	0.122576898	2.41640499768995e-05	3.16246748459089e-11	9.58127596044544e-10	2.74340565865196e-12	4.0408713550813e-06	1.08286526646828e-06	1.88997470055221e-07	6.27208188404625e-08	0.0389421164468839	0.613528098161726
12601	0.0939128900000006	0.189394644	0.149568858999999	0.129995231	0.142241833	0.127931869999999	0.124523763	0.12461471	0.124579354	0.12350131	2.18804865969987e-05	3.08379902252477e-11	9.06087800054175e-10	2.10046934602781e-12	3.72230424614082e-06	9.61869236329888e-07	1.5822034224075e-07	6.1074873336898e-08	0.0388842809700741	0.620911904863247
12701	0.0945585200000006	0.19051256	0.150601413999999	0.13065248	0.143272816	0.128861458999999	0.125412038	0.125502751	0.125634909	0.124537592	2.00234889515177e-05	2.7171354114369e-11	8.37140560189986e-10	1.88602342772335e-12	3.50249885887573e-06	9.40133289404395e-07	1.62904725810863e-07	5.72853112210032e-08	0.0385927105803355	0.579597192942883
12801	0.0952726580000006	0.191846418	0.151684639999999	0.131347352	0.144395952	0.129850707999999	0.126448811	0.126490724	0.126606122000001	0.125593963	2.01655198769984e-05	1.83880581323221e-11	8.20095008150747e-10	1.7425851240953e-12	3.414993583246e-06	9.12012263533121e-07	1.57344807673774e-07	4.9452228887031e-08	0.0385293747851828	0.580325872648653
12901	0.0958508970000006	0.19261191	0.152592488999999	0.13192737	0.145303108	0.130696664999999	0.127280251	0.12734249	0.127453314000001	0.126411648	2.04980908474258e-05	1.83877888951111e-11	7.72218493902095e-10	1.74170128967604e-12	3.17329516479222e-06	8.28812130056197e-07	1.38690513636086e-07	4.83725832443709e-08	0.0385283456347875	0.556168234038993
13001	0.0964544000000007	0.193343302	0.153568310999999	0.132519731	0.146235332	0.131586703999999	0.128133597	0.128195372	0.128298425000001	0.127260846	1.8172131385142e-05	1.71047979918882e-11	7.66044391839539e-10	1.36372735308613e-12	3.1064927685268e-06	7.98248280072477e-07	1.2961928864186e-07	4.10569211359537e-08	0.0381126766927074	0.549289176695843
13101	0.0970428790000007	0.194170624	0.154467722999999	0.133109627	0.147166392	0.132443827999999	0.129008014	0.129037435	0.129134931000001	0.128093239	1.70525987041603e-05	7.13753879981023e-12	6.25821689985677e-10	1.13706302505832e-12	2.49352273832585e-06	6.22609348989915e-07	9.76811237268914e-08	3.87881280577189e-08	0.0372736216894674	0.55343811294971
13201	0.0977158730000006	0.195361011	0.155489881999999	0.133801326	0.148226174	0.133387167999999	0.129935499	0.129949872	0.130071046000001	0.129043116	1.69557253719685e-05	6.7784161223337e-12	5.79635696570488e-10	1.03535793284467e-12	2.29932025173502e-06	5.7399913742651e-07	9.05854270997807e-08	3.86505310958972e-08	0.037195089287958	0.548324898664766
13301	0.0982757490000005	0.196120792	0.156334978999999	0.134340178	0.149068433	0.134198525999999	0.130750601	0.130726163	0.130842627000001	0.129805052	1.71613065990228e-05	6.68643316249989e-12	5.46506436237986e-10	1.03513747457625e-12	2.15055921519372e-06	5.28601641739069e-07	8.16610044363038e-08	3.77058060853728e-08	0.03716156373719	0.552601382646985
13401	0.0988104090000006	0.19679003	0.157145718999999	0.134935762	0.149894503	0.134996751999999	0.131516959	0.131487872	0.131600996000001	0.130555244	1.55578803704429e-05	4.37245584058605e-12	4.93416137734064e-10	9.75291678718549e-13	1.9335240656625e-06	4.72743510608491e-07	7.26414811350317e-08	3.72832733790126e-08	0.033713386227455	0.380772714499748
13501	0.0993792590000006	0.19757357	0.157962152999999	0.1354665	0.150731114	0.135771378999999	0.132283201	0.132248659	0.132355723000001	0.131331579000001	1.41435830131759e-05	4.10598154034123e-12	4.61684772808485e-10	7.81669928846029e-13	1.76882534446772e-06	4.19451899267452e-07	6.15193471161434e-08	3.66941606642257e-08	0.0360776334461269	0.419112518603771
13601	0.100434265000001	0.199033922	0.159311749999999	0.136210184	0.152129682	0.136906478999999	0.133393387	0.133312808	0.133434577000001	0.132504690000001	1.29091263220662e-05	2.69193280567308e-12	4.3109397828219e-10	7.74999557625579e-13	1.65342263974584e-06	3.94487665174413e-07	5.89141594977465e-08	3.65233535960504e-08	0.035558745583023	0.415351794176669
13701	0.101194804000001	0.200006962	0.160489329999999	0.136923512	0.153247015	0.137985856999999	0.134397471	0.13434034	0.134454206000001	0.133502924	1.23355402663499e-05	2.58531599676065e-12	4.0499809542584e-10	7.64970945693827e-13	1.55733125641659e-06	3.74012404484237e-07	5.68428638420336e-08	3.65547376055889e-08	0.0355398883763733	0.422327246717018
13801	0.101816003000001	0.200856849	0.161401183999999	0.137503453	0.154139537	0.138816204999999	0.135207026	0.135209051	0.135262860000001	0.134295424	1.21942982133813e-05	2.58703877133486e-12	3.86905455693153e-10	7.22098576075481e-13	1.47739015724913e-06	3.52415026800598e-07	5.36372379389859e-08	3.65213515905249e-08	0.0351140803738362	0.492160864714309
13901	0.102365707000001	0.201659986	0.162237076999999	0.13805039	0.154991676	0.139614788999999	0.135988328	0.13598752	0.136098058000001	0.135174156000001	1.20906959317732e-05	2.5839048149613e-12	3.86501906155065e-10	7.24898562016216e-13	1.47711408633641e-06	3.52422763287643e-07	5.33557840681969e-08	3.61014268474619e-08	0.0348621873794378	0.488229939381707
14001	0.102925266000001	0.20241825	0.163096813999999	0.138612958	0.155896819	0.140462415999999	0.136803451	0.136796877	0.136900573	0.135971085000001	1.1908802463905e-05	2.62777518576127e-12	3.89512790717435e-10	7.00820288802421e-13	1.50139212798994e-06	3.63148465091289e-07	5.54077302937272e-08	2.48036579883068e-08	0.0348633330405695	0.477973732770439
14101	0.103524402000001	0.203145338	0.164009360999999	0.139201466	0.156800667	0.141358926999999	0.137658546	0.137672037	0.137742533	0.13680746	1.16520745191311e-05	3.16955570851301e-12	3.95650255002446e-10	5.99286207049288e-13	1.52753740355241e-06	3.72057740308711e-07	5.71150347113305e-08	2.36210564925346e-08	0.0346242368116165	0.536204015854394
14201	0.104122656000001	0.204070319	0.165014758999999	0.139861179	0.157761234	0.142210166999999	0.138495229	0.138501571	0.138665797000001	0.137677519000001	1.11983472214133e-05	9.45259571311824e-13	3.48414134360807e-10	5.18493484241631e-13	1.28792327738878e-06	2.93759979392187e-07	4.08471575621056e-08	1.51419985037318e-08	0.0337174606543565	0.540620543862334
14301	0.104685540000001	0.204772479	0.165980457999999	0.140460711	0.158648516	0.143026769999999	0.139310314	0.139341124	0.139489314000001	0.138484152000001	1.0847027332606e-05	9.16813858839054e-13	2.89682982548389e-10	4.72517394592462e-13	1.07249436788244e-06	2.46201171686094e-07	3.53375292268146e-08	1.05387513491925e-08	0.0336909050160572	0.509000303167627
14401	0.105222016000001	0.205340963	0.166812284999999	0.141000777	0.15952534	0.143871985999999	0.140087898	0.14014154	0.140261011000001	0.139253408000001	1.06183652737678e-05	8.66436792144485e-13	2.86955747399885e-10	4.50840159391826e-13	1.05765235556138e-06	2.41075680259578e-07	3.41632159083659e-08	9.94197035101518e-09	0.0326618555957341	0.478523654502436
14501	0.105904677000001	0.206315725	0.167795915999999	0.14164264	0.160591916	0.144801554999999	0.140998178	0.14113792	0.141188084000001	0.140158136000001	1.0431057088411e-05	8.80511900091412e-13	2.68300585207196e-10	4.32909119129447e-13	9.80299883695752e-07	2.21611974971116e-07	3.1137160071267e-08	9.663831222803e-09	0.0326783920979419	0.492472094767368
14601	0.106561532000001	0.207189531	0.168728691999999	0.142357975	0.161616947	0.145712508999999	0.141858388	0.142006002	0.142048066000001	0.141020213	1.03100556755146e-05	7.28646528373319e-13	2.31434389746834e-10	4.35574928082543e-13	8.7432712615811e-07	2.06040770055945e-07	3.05584653690218e-08	9.58958454966379e-09	0.0326773421079346	0.521924493235219
14701	0.107127864000001	0.208010589	0.169574298999999	0.142905029	0.162507452	0.146582589999999	0.142655366	0.142786018	0.142822947000001	0.14182088	1.00267020320759e-05	6.38296461266456e-13	1.91249413818297e-10	3.83711460255717e-13	7.03104108348879e-07	1.57966562268812e-07	2.22040425096752e-08	9.3126029147776e-09	0.03137784464176	0.568916965580756
14801	0.107652277000001	0.208721652	0.170417892999999	0.143440117	0.163331326	0.147360003999999	0.143419847	0.14354667	0.143597552000001	0.142651598	9.62053810328627e-06	6.58932990969614e-13	1.81744377660342e-10	2.7215741360896e-13	6.65967183300311e-07	1.49900533019433e-07	2.11948345925679e-08	9.15625789429649e-09	0.0313338302371749	0.721893537696402
14901	0.108227599000001	0.20965066	0.171270626999999	0.144015656	0.164191133	0.148165369999999	0.144210838	0.144342691	0.144387942000001	0.143458556	9.23354070155699e-06	5.45845603399672e-13	1.56668511411125e-10	2.60166375479974e-13	5.56476260494691e-07	1.17387782966823e-07	1.55967738479776e-08	6.29317732391491e-09	0.0307712620520553	0.625207886428866


==> MATLAB/randn_sparse/lambda=.1/res_over_iter_means.txt <==
k	mean_res_srk	mean_res_esrk	mean_res_hb_double_inexact	mean_res_hb_opt_beta	mean_res_hb_beta_0.1	mean_res_hb_beta_0.2	mean_res_hb_beta_0.3	mean_res_hb_beta_0.4	mean_res_hb_beta_0.5	mean_res_hb_beta_0.6	mean_res_hb_beta_0.7	mean_res_hb_beta_0.8	mean_res_hb_beta_0.9	mean_res_hb_beta_0.96
1	0.181283468861436	0.131536241113077	0.130961393741818	0.144237111322304	0.169076941660463	0.157206739320726	0.145865789908771	0.135864572755455	0.130514186056908	0.14076643556312
1001	0.0839400808179183	0.0519366216319313	0.0515578345927089	0.0546272299793861	0.0766933252470793	0.0694909054284874	0.0624114993370146	0.0557827756920748	0.0511510728569982	0.0548141163246298
2001	0.0502135086777895	0.0274395684556538	0.0270083049041396	0.028107714385771	0.044962747670272	0.0399692741110521	0.0350250710063738	0.0302357158191831	0.0264130060018875	0.0266436320132553
3001	0.0334702232914985	0.0164442704832704	0.0160631406078062	0.0164572995281777	0.0296195310695744	0.0256877438998108	0.021901156873742	0.0182410514980094	0.0151897676922272	0.0145221426205991
4001	0.023875454085241	0.0106599519705496	0.0103842506852777	0.0105710249030684	0.0208051314315698	0.0177598429158763	0.0147937702324795	0.0119921321157814	0.00954740525173905	0.00861021027494607
5001	0.017535714076607	0.00720561338834358	0.00697360148367891	0.00693527416838085	0.0150369874475265	0.0126322041812841	0.0102966294423659	0.00814055585913781	0.0062957723288483	0.00536041342419295
6001	0.0133742943985589	0.0051058610844634	0.00489851109948055	0.00489169280086121	0.0113311440377932	0.00931883697752408	0.00748349283222121	0.00580033352878599	0.00432830922388329	0.00349523130377821
7001	0.010335246958026	0.00368662962047111	0.00351093697998232	0.00348348412092585	0.00863268875919307	0.00705452948143265	0.00557384030852721	0.00422873761078885	0.00308898357518237	0.00234933872346113
8001	0.00819792765490408	0.00267966481898253	0.00255610004496564	0.00254381320953015	0.00678336910755598	0.00545537960160173	0.004239108992572	0.00315741282913388	0.00222669059801652	0.00158474634219071
9001	0.00650545793678515	0.00195882538597567	0.00186236014257985	0.00186169508732589	0.00531334965372256	0.0042147409346726	0.00321521065791183	0.00235233491839331	0.00160128333088129	0.00110038337950562
10001	0.00531222272514595	0.00149636513612534	0.00142532114730514	0.0014267253388904	0.00430600332151942	0.00338014655939098	0.00256496132124927	0.00183508150701773	0.00120646962780304	0.000793915066261283
11001	0.00433015290367647	0.00113354657300767	0.00107748617984276	0.00107198646198453	0.0034661931930306	0.00269992493669251	0.00202196707575095	0.00140793748823607	0.000900168947451255	0.000570015600702282
12001	0.00358452524476153	0.000877286966857831	0.000828707391333119	0.000833064293494464	0.00284688382006236	0.0022018762998065	0.00161182473055784	0.00109852440721375	0.00069148119612891	0.00043095896345577
13001	0.00299857636693495	0.000689123581013105	0.000648368823276699	0.000650384988517869	0.00237853804879749	0.00181649781911967	0.00131005368576122	0.000874876592492049	0.000540972196229083	0.000324958566066195
14001	0.00249945390877048	0.000541431271862464	0.000510873343377661	0.000517210314094537	0.00196608794387507	0.00148483123485734	0.00105569459998907	0.000699037285607196	0.00042905425672312	0.000257099337372818
15001	0.00213849285827043	0.00043497627253458	0.000412078418352849	0.000418389333001561	0.00166296988109271	0.00124200086335488	0.000870852063744094	0.000571314689571908	0.000344408064962354	0.000202662717989219
16001	0.00182753075184529	0.000354195731277964	0.000335199192640016	0.000336150735591263	0.00141213405890737	0.00103950896332725	0.00072167038675646	0.00046911949382901	0.000279571308372364	0.000158324669673214
17001	0.00156146213484601	0.000290133191529135	0.000271756261174863	0.000270802077015881	0.00119267884613502	0.000869914117717857	0.00059915780435302	0.000386411637255827	0.000225929955848561	0.000128999103990722
18001	0.00133231572478112	0.000237161047172937	0.000222926964068694	0.000221613706325526	0.00100611155096497	0.000725642576074588	0.000495811407163789	0.000316537261770654	0.000185051859149099	0.00010414737105754
19001	0.00114282057557818	0.00019734609439919	0.000186699660796189	0.000184454089638211	0.000859373794227438	0.000620572039610682	0.000421180841385436	0.000265184826442078	0.000153548590260783	8.40162858528637e-05
20001	0.000984123163651043	0.000164885347932079	0.00015529361832234	0.000154297393153969	0.000735065881734193	0.000526514065873623	0.000356248148504766	0.000223917742418482	0.000129305039275829	7.06645088661757e-05
21001	0.000859602304130938	0.000138491533057818	0.000131653430813771	0.000129968652880764	0.000638126149544859	0.00045366226649376	0.000303481474507824	0.00018961572736598	0.000108883269851021	5.90366572637582e-05
22001	0.00074561133336541	0.000116509381423929	0.00011122433167613	0.000106449440195864	0.000551668683332615	0.000391157869630845	0.00026053902904768	0.000162198032090783	9.16738555603403e-05	4.89462098849228e-05
23001	0.000648968653798595	9.72586863005122e-05	9.29175931770779e-05	8.87804364618438e-05	0.000477418067818656	0.000336346941221265	0.000221390034768851	0.000136292123893911	7.67699490181322e-05	4.12670407805934e-05
24001	0.000573812335138872	8.39323997198032e-05	8.06243940240289e-05	7.55780624038403e-05	0.000420623897638772	0.000295283920564552	0.000194067938608508	0.000118414990953879	6.61956106821891e-05	3.49758561515797e-05
25001	0.000506406309994032	7.10906399617325e-05	6.75394496386373e-05	6.26860033410571e-05	0.000369597276593542	0.0002571810039091	0.000168207995831735	0.000101517436858011	5.61997944914996e-05	2.92422738506066e-05
26001	0.000445798441024715	6.15671534903502e-05	5.83682362688677e-05	5.45215017332619e-05	0.00032560107441195	0.000226120354622612	0.000147367329027782	8.8827394870343e-05	4.90907443958944e-05	2.55296075020695e-05
27001	0.000394514579981424	5.31509140781991e-05	5.0770242441875e-05	4.70674474846946e-05	0.000285154056107738	0.000196663474564039	0.000127150891891545	7.62826269591255e-05	4.23232029323521e-05	2.22776578334672e-05
28001	0.000352509545304303	4.67039396697223e-05	4.44379330048529e-05	4.06443594526516e-05	0.000254640143473399	0.000175791125372372	0.000113178237342934	6.77145742303699e-05	3.75230075411165e-05	1.95134226830921e-05
29001	0.000314494622518493	4.01326903897905e-05	3.79693145155073e-05	3.42833437258861e-05	0.000225568982919016	0.000154688431196883	9.82680246346771e-05	5.83835131705236e-05	3.21968805793909e-05	1.65844210441251e-05
30001	0.000280588681801952	3.55026626555711e-05	3.35444931210967e-05	2.9644530872879e-05	0.000201542331720868	0.000137469357709857	8.75553270939163e-05	5.22736171421736e-05	2.87295818279835e-05	1.44755916162792e-05
31001	0.000250545720465149	3.07907510985887e-05	2.89838160280712e-05	2.57140896423627e-05	0.000179334580536793	0.000120872859695157	7.64985521065008e-05	4.53129535384808e-05	2.4726868756188e-05	1.25280441226321e-05
32001	0.000227045858707032	2.78127051290918e-05	2.63577003298845e-05	2.27054258664204e-05	0.000162126138930567	0.000108797607616244	6.88764508976928e-05	4.09646320849191e-05	2.25993365842472e-05	1.13592817672871e-05
33001	0.00020489792623145	2.41309680661768e-05	2.27925667210514e-05	1.94976471916469e-05	0.000145212531666839	9.707927752917e-05	6.11806437816284e-05	3.61249251375779e-05	1.96051042559872e-05	9.89496803031312e-06
34001	0.000183435154495285	2.15888050835442e-05	2.04687834332219e-05	1.74967220656729e-05	0.000129083228517278	8.63367697989491e-05	5.44319302227064e-05	3.24232245188767e-05	1.7809571731743e-05	9.10592653530705e-06
35001	0.000166952760545354	1.88506804862592e-05	1.78776799943876e-05	1.52984308668383e-05	0.000116420281695103	7.75940145755707e-05	4.86510981869163e-05	2.87045859267216e-05	1.56165064563148e-05	7.88357715746635e-06
36001	0.000150106941994362	1.66075308465227e-05	1.58406242230566e-05	1.35125691722753e-05	0.000103909437641836	6.90191899197014e-05	4.31412144937638e-05	2.5415836173932e-05	1.38587563003274e-05	7.11221968283326e-06
37001	0.000135953917392023	1.50655570265207e-05	1.43464615090973e-05	1.20295225867396e-05	9.45402580343646e-05	6.31414093300634e-05	3.96283470229253e-05	2.33222943094811e-05	1.26170848268255e-05	6.36728474256256e-06
38001	0.000123199851374493	1.32756609241834e-05	1.27427790854054e-05	1.07152025442139e-05	8.52569026363518e-05	5.65047205931282e-05	3.5197135173497e-05	2.05692779570656e-05	1.11820646222232e-05	5.80104079261908e-06
39001	0.000113097173865686	1.22753860252108e-05	1.17035019695803e-05	9.82089604557071e-06	7.85931319069298e-05	5.22733114771154e-05	3.27228402479614e-05	1.92454672574247e-05	1.04117128257511e-05	5.36330372676153e-06
40001	0.000102725396085653	1.1091940457807e-05	1.06961988004572e-05	8.90099974671879e-06	7.15068730809394e-05	4.75536025892786e-05	2.99293405562044e-05	1.7650500284828e-05	9.54812148968133e-06	4.99806553900794e-06
41001	9.25765811687066e-05	9.75025535976073e-06	9.29058680112826e-06	7.67224070987147e-06	6.4170747660147e-05	4.24872711182377e-05	2.65657564396569e-05	1.55505005578037e-05	8.34307101268142e-06	4.17257711504852e-06
42001	8.65786509710528e-05	9.02086610179004e-06	8.73103965621481e-06	7.24231657444963e-06	6.01972539556833e-05	3.99016465430817e-05	2.49795849866823e-05	1.46500584713944e-05	7.91143242689325e-06	4.08390318221092e-06
43001	7.83977597571732e-05	8.27281827442471e-06	8.10993266709886e-06	6.59581901538808e-06	5.42995645189558e-05	3.59435008182872e-05	2.24880644938833e-05	1.32494875652639e-05	7.26655474714591e-06	3.7984331624612e-06
44001	7.30316535367224e-05	7.45382247390606e-06	7.12828268542999e-06	5.93203811854067e-06	5.04789472594502e-05	3.33654812643445e-05	2.07557142377304e-05	1.20940919693669e-05	6.46221863297808e-06	3.24877887534546e-06
45001	6.62249943237985e-05	6.77364379612376e-06	6.60546994354854e-06	5.38565670050462e-06	4.56838023046548e-05	3.02111559544399e-05	1.88713121423605e-05	1.10867515465288e-05	6.07313470836922e-06	3.08866467766756e-06
46001	6.13904125356067e-05	6.21004102887415e-06	6.07783029595716e-06	4.8659787086294e-06	4.24388670581504e-05	2.81401470053527e-05	1.75745312720704e-05	1.02765793904634e-05	5.62268061139067e-06	2.83373122837035e-06
47001	5.65396206400763e-05	5.65414887455849e-06	5.52499045553676e-06	4.48833178949352e-06	3.89746448407057e-05	2.57531454576209e-05	1.60674599531567e-05	9.35645907569278e-06	5.15746198385081e-06	2.61564799020455e-06
48001	5.30716440802012e-05	4.99239559157922e-06	4.92497720353104e-06	4.03700331249371e-06	3.65084745088477e-05	2.39721804955456e-05	1.47637509288235e-05	8.47059930252425e-06	4.60066454815733e-06	2.3510837685428e-06
49001	4.89324435910616e-05	4.73966987321694e-06	4.65672513360531e-06	3.83348039728769e-06	3.37194651977119e-05	2.21908452792225e-05	1.3736200978041e-05	7.91119964931874e-06	4.35625029020738e-06	2.26191295767661e-06
50001	4.53631650863981e-05	4.36819901092327e-06	4.24083508408281e-06	3.46686677952724e-06	3.12205957110357e-05	2.05467356063317e-05	1.27140544526412e-05	7.32557431274317e-06	4.03020492933072e-06	1.99851943956163e-06
51001	4.15219960332695e-05	3.9749298208652e-06	3.96056322476258e-06	3.34204846741807e-06	2.85077529074899e-05	1.86964141334932e-05	1.15687157140188e-05	6.73066392826904e-06	3.75766591038778e-06	1.96346510362234e-06
52001	3.94987787205733e-05	3.77498948233927e-06	3.62176861428413e-06	2.94569662107857e-06	2.72916228614842e-05	1.80415335117844e-05	1.1195692150017e-05	6.45512803016211e-06	3.52168485004922e-06	1.71005264882068e-06
53001	3.6341754211308e-05	3.46518136477115e-06	4.27230101154785e-06	2.88039203824494e-06	2.49608738333342e-05	1.64162900189611e-05	1.01297648758868e-05	5.90607434826095e-06	3.308828742043e-06	1.68889731828512e-06
54001	3.38440223531974e-05	3.13758281386806e-06	3.23338475634446e-06	2.62057492248792e-06	2.32831651944113e-05	1.53512625701783e-05	9.45989881146295e-06	5.48934190529101e-06	2.99216179108937e-06	1.49130825109231e-06
55001	3.19088849561955e-05	2.88316839824391e-06	2.94374008535236e-06	2.40742626209405e-06	2.19453905936431e-05	1.44347748933089e-05	8.87412406571102e-06	5.15146201374555e-06	2.78860160684249e-06	1.38620575825934e-06
56001	2.98391148150489e-05	2.68446611999448e-06	2.73327576366267e-06	2.22083309492706e-06	2.05096107569996e-05	1.34851424588139e-05	8.24175316672058e-06	4.82553822804411e-06	2.65279229084065e-06	1.3416545640849e-06
57001	2.79412272217058e-05	2.53125449845982e-06	2.59131947453172e-06	2.125616690537e-06	1.92150274754962e-05	1.26365822611497e-05	7.77274196619881e-06	4.58165947964733e-06	2.51227302357361e-06	1.29289264591451e-06
58001	2.58337169339144e-05	2.24099205324692e-06	2.27092259642813e-06	1.86975665590313e-06	1.77386021718394e-05	1.16348866379886e-05	7.11749610997201e-06	4.18030104716765e-06	2.23216077310686e-06	1.08949574305844e-06
59001	2.45769710305663e-05	2.18546834847494e-06	2.22865178365074e-06	1.83891768032589e-06	1.69525346346619e-05	1.11694801617844e-05	6.88292652503523e-06	4.07832224853796e-06	2.19737047406838e-06	1.09250116688952e-06
60001	2.27443517050439e-05	1.97165421511949e-06	2.04333466477476e-06	1.67554613619914e-06	1.56211293788896e-05	1.02579445230753e-05	6.33969706064346e-06	3.76705320562775e-06	2.01154666250657e-06	1.00217688234216e-06
61001	2.18972465534649e-05	1.87785808349614e-06	1.93218861016106e-06	1.64829056528175e-06	1.50597604814831e-05	9.85709953317591e-06	6.06268142708317e-06	3.58067167568671e-06	1.90034019078356e-06	9.59169862418398e-07
62001	2.02790944240051e-05	1.79431841459725e-06	1.93193014018083e-06	1.54814127837348e-06	1.39745430273792e-05	9.20467707152736e-06	5.73983216090563e-06	3.44471105134813e-06	1.86888027332708e-06	9.51881517307614e-07
63001	1.93151953144069e-05	1.54855178453404e-06	1.64059472887747e-06	1.35875094605595e-06	1.32681324070872e-05	8.65726420904949e-06	5.33235607950185e-06	3.11339156744818e-06	1.60597644081456e-06	7.90371769414756e-07
64001	1.82622060499318e-05	1.59451331441172e-06	1.72994540565359e-06	1.40566199036044e-06	1.2555120441458e-05	8.2401312690026e-06	5.15075456867875e-06	3.08677566384488e-06	1.66723383492653e-06	8.5729093828398e-07
65001	1.67745027278599e-05	1.36532656966617e-06	1.51126096874212e-06	1.21529681776427e-06	1.14906230243517e-05	7.49413195903686e-06	4.6601175552402e-06	2.77034824338073e-06	1.45511741378861e-06	7.14833296429261e-07
66001	1.60576751978385e-05	1.29562194516012e-06	1.45201471646759e-06	1.18202260937112e-06	1.10034695891686e-05	7.16837298974952e-06	4.45571070197329e-06	2.64102974677847e-06	1.3992787290159e-06	7.21833666380431e-07
67001	1.52630738542393e-05	1.25562087476394e-06	1.4019130404206e-06	1.13626673600524e-06	1.04594388815794e-05	6.82536268814527e-06	4.26566638811013e-06	2.52295026948984e-06	1.38933856875037e-06	7.24701962701301e-07
68001	1.43669910078911e-05	1.16106581645004e-06	1.26934642619073e-06	1.07470231504733e-06	9.84249085347445e-06	6.44432034779105e-06	4.02701155220199e-06	2.33393427841683e-06	1.25479936729381e-06	6.34116428471672e-07
69001	1.35317984859467e-05	1.11808247566799e-06	1.27354965356066e-06	1.06843299991508e-06	9.26834668003517e-06	6.0849838369211e-06	3.81440642630075e-06	2.23459278854587e-06	1.22424129437624e-06	6.08507655137529e-07
70001	1.28727348196016e-05	1.00808419163876e-06	1.13796683301346e-06	9.50051833042297e-07	8.80473471456803e-06	5.76644643271684e-06	3.58241584712962e-06	2.04590950867743e-06	1.095359973598e-06	5.30445342487752e-07
71001	1.2365596987231e-05	9.53288846795506e-07	1.09563448806915e-06	9.43256415151365e-07	8.43202559406168e-06	5.53263314545238e-06	3.42591591058545e-06	1.93618670107473e-06	1.05092682011482e-06	5.30851968935239e-07
72001	1.16559066235722e-05	8.94175463683679e-07	1.04599516905187e-06	8.731465204976e-07	7.9922850817794e-06	5.27157473880825e-06	3.2788924600439e-06	1.84221073259218e-06	9.82916253262847e-07	4.73562251099037e-07
73001	1.12273102231221e-05	8.19156135480431e-07	9.38041749930246e-07	7.98956767021051e-07	7.65665427422336e-06	5.05649510448755e-06	3.13459186365167e-06	1.73664072755061e-06	9.13871794369234e-07	4.27038245970645e-07
74001	1.04642475034639e-05	8.09153111980485e-07	9.63657687715251e-07	8.13472787022597e-07	7.14178335391633e-06	4.72467366700817e-06	2.95432723907225e-06	1.68145721951612e-06	9.2868735976678e-07	4.56997677324198e-07
75001	1.0012825409307e-05	7.70065387695332e-07	9.28707588387342e-07	7.90092161059171e-07	6.85154941383138e-06	4.54371449572801e-06	2.83699591080616e-06	1.59971534259295e-06	8.7522559597341e-07	4.2746125229101e-07
76001	9.45407760550945e-06	7.1325247188409e-07	8.56372908624881e-07	7.29341262473069e-07	6.44372136549492e-06	4.26278583721659e-06	2.65701484407539e-06	1.48492288689276e-06	8.18651868490343e-07	3.9024044969774e-07
77001	9.02873232867919e-06	6.52085884160495e-07	8.16102536419832e-07	6.82786913670424e-07	6.15532232831499e-06	4.04320874866993e-06	2.49402745741064e-06	1.37149855239387e-06	7.46095745057244e-07	3.56952502646767e-07
78001	8.48033695822409e-06	6.28575393967988e-07	7.74291474734353e-07	6.62969507283012e-07	5.80596479667621e-06	3.83359937134772e-06	2.37722209146379e-06	1.31633926665317e-06	7.12816113750192e-07	3.34281147206323e-07
79001	8.19045795741034e-06	5.80401649707576e-07	7.26442580621218e-07	6.26495256672798e-07	5.62458548827623e-06	3.71918303686224e-06	2.29665563755885e-06	1.24771535718941e-06	6.78808456022521e-07	3.26692042735763e-07
80001	7.82024193776041e-06	5.74702869143808e-07	7.13175878433977e-07	6.1620630461721e-07	5.39726098520217e-06	3.58879873263553e-06	2.19971253894468e-06	1.24090252594711e-06	6.75915641646688e-07	3.07106651295403e-07
81001	7.39878672221176e-06	5.39246436140821e-07	7.63334106899471e-07	6.05974458533915e-07	5.10069427987278e-06	3.37959458573783e-06	2.04590297526271e-06	1.15576332293943e-06	6.33652222317927e-07	2.98158284883265e-07
82001	7.17463511823366e-06	5.06783226367213e-07	6.76876130858643e-07	5.66463132881563e-07	4.97430812464728e-06	3.30157671327926e-06	1.98870604275129e-06	1.11742603218827e-06	5.97431065344555e-07	2.66632403470777e-07
83001	6.77793116950994e-06	4.63839425439995e-07	6.13736526439521e-07	5.45974791109656e-07	4.68340545779026e-06	3.08949685603483e-06	1.82751613404488e-06	1.01974679159558e-06	5.52837631119763e-07	2.56962606470709e-07
84001	6.4469724570009e-06	4.67152410475843e-07	6.24823540210745e-07	5.32110279901158e-07	4.4568624376303e-06	2.95042258311359e-06	1.75329058766928e-06	1.00530958673239e-06	5.59123664122106e-07	2.58394415624633e-07
85001	6.13726920160313e-06	4.16991213307293e-07	5.685782237807e-07	5.26399070690569e-07	4.23172039882198e-06	2.79294312097187e-06	1.63531672347023e-06	9.2611749722177e-07	5.0174646792508e-07	2.22196247550601e-07
86001	5.95162503573394e-06	3.97042701643808e-07	5.38563151877577e-07	4.45953086695634e-07	4.11333130795033e-06	2.71009182066125e-06	1.58188824074287e-06	8.89392597665043e-07	4.72027345450293e-07	2.09423509062643e-07
87001	5.59495716595366e-06	3.90893106850709e-07	5.49992441242139e-07	5.04392388615381e-07	3.85497775235819e-06	2.53833452509999e-06	1.49367285735946e-06	8.69538053964205e-07	4.79011076124595e-07	2.11406188665568e-07
88001	5.41284503963828e-06	3.80006511174135e-07	5.97466631395316e-07	4.72718422649898e-07	3.76362601939145e-06	2.50846880313637e-06	1.48309724097521e-06	8.63348843203229e-07	4.71311043497898e-07	2.04494947268576e-07
89001	5.20935581715241e-06	3.52295568033423e-07	5.13699731615826e-07	4.35071841244738e-07	3.61176678357086e-06	2.39302593948679e-06	1.40570782271174e-06	8.10624288441382e-07	4.34301293267916e-07	1.82729508618458e-07
90001	5.0003824913107e-06	3.21316413000603e-07	5.09375416126531e-07	4.18650044021328e-07	3.44392863185809e-06	2.25753837411693e-06	1.28491550132892e-06	7.40058173263705e-07	4.00674106438631e-07	1.7383819804142e-07
91001	4.85668901200956e-06	3.21167738571837e-07	5.0927710025581e-07	4.08772978232902e-07	3.36387295024285e-06	2.22376210705783e-06	1.29127624657579e-06	7.49585430653648e-07	4.02335170781856e-07	1.68703275797354e-07
92001	4.65185646247799e-06	2.80313837009423e-07	4.28623624694481e-07	3.80117582784536e-07	3.20223953853251e-06	2.09320082667615e-06	1.17550860559718e-06	6.68699627780259e-07	3.52535679198763e-07	1.48556772956703e-07
93001	4.56565771324986e-06	2.89286160712659e-07	4.52012053838164e-07	3.94905871853143e-07	3.17453941681429e-06	2.0688912727329e-06	1.21133535515042e-06	6.94976801934171e-07	3.61714281937713e-07	1.47254694483172e-07
94001	4.30261426123001e-06	2.60970330286284e-07	4.60078976625709e-07	3.64577429225475e-07	2.9867036105186e-06	1.92272683431201e-06	1.12393886496663e-06	6.41351097699205e-07	3.30617676492551e-07	1.29376163602308e-07
95001	4.14932378915219e-06	2.52543782676712e-07	4.2527537479569e-07	3.59156940282982e-07	2.87625528291479e-06	1.82509634303581e-06	1.07102467934862e-06	6.20742814856336e-07	3.25012347427522e-07	1.315392058971e-07
96001	3.94625970946212e-06	2.43971980522413e-07	3.92388667531887e-07	4.13361594875453e-07	2.73143076038332e-06	1.72242720236183e-06	1.01526777787459e-06	5.89675283024997e-07	3.10553301339781e-07	1.23201192946065e-07
97001	3.79146476544761e-06	2.15485868117486e-07	3.57765267405774e-07	3.29494523249249e-07	2.61373166461173e-06	1.63074175685504e-06	9.52240986837962e-07	5.39820462935153e-07	2.75491927116736e-07	1.0712328486928e-07
98001	3.69579865858255e-06	2.12010155061107e-07	3.71198708772615e-07	3.2013734073923e-07	2.55382314261791e-06	1.60012868632276e-06	9.42516665224713e-07	5.37994239506356e-07	2.76626151857117e-07	1.08294175695441e-07
99001	3.47903390407586e-06	2.00974213068276e-07	3.70424038403943e-07	3.25658612089733e-07	2.4026029705718e-06	1.49261422553259e-06	8.86378943822154e-07	5.08907090106614e-07	2.6497473860561e-07	1.08049927640088e-07


==> MATLAB/randn_sparse/lambda=.1/res_over_iter_quantiles.txt <==
k	min_res_srk	min_res_esrk	min_res_hb_double_inexact	min_res_hb_opt_beta	max_res_srk	max_res_esrk	max_res_hb_double_inexact	max_res_hb_opt_beta	median_res_srk	median_res_esrk	median_res_hb_double_inexact	median_res_hb_opt_beta	quant25_res_srk	quant25_res_esrk	quant25_res_hb_double_inexact	quant25_res_hb_opt_beta	quant75_res_srk	quant75_res_esrk	quant75_res_hb_double_inexact	quant75_res_hb_opt_beta
1	0.145554783885574	0.101265492438378	0.100438764097829	0.109413878636055	0.239815657139665	0.200336889285097	0.196510646633891	0.247116425150678	0.174338334256745	0.128147876793025	0.127821602832545	0.137871477715587	0.164166770578198	0.115185432418487	0.11501988632284	0.126061794037135	0.199302158550411	0.142124123462643	0.140327949097797	0.155713826870878
1001	0.0566640797955631	0.0400467881334927	0.0371436952667342	0.0373591737184943	0.114116671780018	0.082002981201884	0.0771454474096329	0.0784406503849955	0.0835891996378535	0.0505495643919482	0.0504576398817679	0.0534732333349545	0.0752355711384329	0.047148165840958	0.0469654589182514	0.0478996445226786	0.0908257626314274	0.0568208698168256	0.0556521361809702	0.059240352443319
2001	0.0341836480836899	0.017924901049423	0.0171622045984996	0.0168597834025042	0.0646891169600958	0.0404876918167812	0.0410797879239769	0.0479786957893459	0.0510048192802594	0.0281921212378112	0.027366979547385	0.0266344592743975	0.0457775024371173	0.0232833029852387	0.0231250461955706	0.0239904849763819	0.0562291441572253	0.030841959733736	0.0303748583948842	0.0307728750821384
3001	0.0211027725372035	0.00964925130501118	0.00853822527439402	0.00844741183699046	0.0490258737676907	0.0258483801192351	0.0271194386451262	0.0311987129121707	0.0331935047136546	0.0157239366890317	0.0156441041146151	0.0161561684367535	0.0278768272885066	0.0138697843743976	0.0135991139340392	0.0131007201473418	0.038409307162743	0.0186738650295736	0.0185857541152973	0.0195515291078934
4001	0.0140170060518506	0.00589218851273759	0.00483508599003948	0.00527714450186803	0.0382497410985133	0.0180654232564105	0.018448185914745	0.0193288652426265	0.0236689323299801	0.0100235221686856	0.00967591965832573	0.0109782817932997	0.0189783729213991	0.0086207668451626	0.00820373610848079	0.0081019295556538	0.0278568439456732	0.0127849112413851	0.0124118686287386	0.012768555367205
5001	0.00975090667440763	0.00364185141985178	0.00288246791175885	0.00340279112079751	0.0324594031415451	0.0153251406448801	0.0137858678513663	0.013484399891831	0.017219700520532	0.00644310070371555	0.00634702073914467	0.00664456619895294	0.0131474470173227	0.00552096644133005	0.00524102740242984	0.00525629021612563	0.0201184938290812	0.00894721793592444	0.00855423259538013	0.0085016943620077
6001	0.00625555801432788	0.00259677832150477	0.00202504007762098	0.00193056399804305	0.02825508133694	0.0122219650130936	0.0110280136030547	0.0111289040726691	0.0128499297102565	0.00434071993358201	0.00413280524480561	0.00442306056844217	0.00990394358261865	0.00365068509744743	0.00350593808254674	0.00342129104628405	0.0150169137700086	0.00653774270606628	0.00638714525104115	0.00592802417187448
7001	0.00415956853306995	0.00160078363139185	0.00135772647932031	0.00119152102826762	0.0239874113890735	0.0101860949808426	0.00882064127954067	0.00828591879246089	0.00976290922345693	0.00332001615785858	0.0032145045956404	0.00306459784281855	0.00717678736641283	0.00245818275548927	0.00239866834489325	0.00236481179259418	0.0116983552834459	0.0047258947494746	0.00428415788951083	0.00410950496468182
8001	0.00288768442777126	0.00102181894141864	0.000791742310437555	0.000783636633630746	0.0207183249147606	0.00776434705558421	0.00698817146823489	0.00684639651022605	0.00769699073570506	0.00242276650881364	0.00233240011995457	0.00226593310314551	0.0055401850562974	0.00170860032980267	0.00167503693100591	0.00157055519673472	0.00949961292195268	0.00327580596044446	0.00297924571811095	0.00310829250500232
9001	0.00210136748050109	0.000639440553615032	0.000581851647720255	0.000473769418176459	0.0166066506567963	0.00583738805628717	0.00522707276875834	0.00537944743744234	0.00596069660530432	0.001818483008312	0.00167772893925204	0.00154837232436426	0.00398899499034974	0.0011221706302421	0.00109777224617026	0.00108983368455986	0.00776338780547642	0.0024791571943207	0.00238706184161332	0.00239307169315284
10001	0.00150945998919108	0.00041215646345165	0.00039757822009819	0.000335882938101948	0.0147003842248029	0.0052335700130545	0.00470837537398363	0.00408003373698864	0.00496280964751173	0.00137688146447242	0.0012790395947012	0.00120699761014893	0.00307375141973495	0.000775675946992688	0.000783275131588167	0.000772653956775114	0.00642532643095556	0.00190708133741015	0.0018021952126139	0.00180413630864526
11001	0.00117326579689029	0.000291825824747335	0.000273244783049063	0.000215972008247897	0.0126086523148535	0.00411123809855615	0.00375782933236744	0.00341814677974309	0.00388924090909655	0.000986209319202964	0.000968476921166986	0.000880700056532949	0.00242034984901709	0.000560501651696662	0.000520546707873366	0.000519232403058302	0.00534452697939886	0.00145672298242228	0.00141123105944745	0.0014132680200492
12001	0.000884889401344243	0.000202136842069912	0.000192445177853522	0.00014473526354507	0.0113088552295322	0.00341492652110934	0.00299186172046568	0.00245788364586086	0.00323982305869999	0.000754089738465948	0.000747072866733256	0.000680588170286499	0.00195552451289191	0.000381693565920016	0.000360792382127235	0.000372220954087037	0.00441575680573331	0.00109070225068705	0.00107959666009124	0.0010765813493177
13001	0.000610048301878551	0.000120769921966705	0.000114535527257995	9.30078583106803e-05	0.00995135144344149	0.00298472060584595	0.00265883934466404	0.00224910103459071	0.00269800660725937	0.000520140093795555	0.00051035224643425	0.00050208535845134	0.00152346889541025	0.000278154297593016	0.000263067893827161	0.000284119012095088	0.00372693090250932	0.000859012015643142	0.000853578051356056	0.000849485223105027
14001	0.000472306064625426	8.63246264133809e-05	8.24433548138061e-05	6.88665123583087e-05	0.00912362449267987	0.00249013616611383	0.00224081947632403	0.00196123782905527	0.00206023875534632	0.00038157556245506	0.000371375552618306	0.00036674610366198	0.00126899934062495	0.000191836171696824	0.000180519104124505	0.000197940841018912	0.00319697565002824	0.000683616796732425	0.00067775070797768	0.000689584397199082
15001	0.00037166050012822	6.23864723900553e-05	5.98512036240239e-05	4.80476237516373e-05	0.00832727428765636	0.0020563699830735	0.00194156703758035	0.00183821180301536	0.00169828811671056	0.000302300030073841	0.000287055245351769	0.000283957758690673	0.00100127575600988	0.000136632646724323	0.000130901116424558	0.000148593158445934	0.00275517789959448	0.0005747889237039	0.0005849411663716	0.000531772353969351
16001	0.000287276237383756	4.31800790171573e-05	4.06097909963532e-05	3.09517821608604e-05	0.00736008261231627	0.001874601801107	0.00173841508946283	0.00150701137128502	0.0014117584023151	0.000235690165151376	0.000233885904886976	0.000209273747357512	0.000825966432454476	0.000101978611468677	9.84264787000005e-05	0.000108978197477677	0.00240830817796574	0.000468661336691987	0.00046300115562363	0.000428693566624308
17001	0.000210641023284509	2.90768027645936e-05	2.74157563507763e-05	2.10568483496407e-05	0.00694658766142265	0.0016911194891913	0.00153234309135018	0.00132847934853617	0.00118000446235681	0.000171272040378417	0.000168606494969439	0.000160513539530131	0.000655731748926667	7.09562572463213e-05	6.80864990938412e-05	7.81966560008025e-05	0.00200765319410457	0.000386328521519136	0.000371984520810579	0.000359945727486211
18001	0.000156031848118078	1.90181802157533e-05	1.78680861938774e-05	1.42564043776779e-05	0.0060930149352801	0.00141462987414969	0.00130437752118813	0.00109705529422647	0.00101005028353772	0.000125250039923671	0.000123986337393145	0.000120321568205743	0.000499462848462499	5.66932902141711e-05	4.97903479045593e-05	5.33443814716979e-05	0.00179701603122258	0.000317236140800902	0.000303020007941136	0.000283715237233173
19001	0.000111398647794409	1.2149267432505e-05	1.13899262840817e-05	9.17006916681255e-06	0.0054359815094062	0.00128034923601593	0.00125019246781164	0.00102444121240998	0.000843701055941961	9.90810223425816e-05	9.8535402956391e-05	9.60079691525697e-05	0.000398251931179166	4.21482420916936e-05	3.71080746222675e-05	4.01397282111829e-05	0.00154597784863754	0.000254611623949504	0.000244597223374695	0.000225462533273221
20001	8.73806862286384e-05	8.5168440329889e-06	8.01843488387367e-06	6.36241142240994e-06	0.00486597520313523	0.00120536669868394	0.00116042939140497	0.000989362685461545	0.000717568986403195	7.6685521296692e-05	7.65115451044537e-05	7.15998126475168e-05	0.000318504782262308	2.97741145786376e-05	2.64499192453373e-05	2.96150624713602e-05	0.00135307451144042	0.000215569203020773	0.000208638099907056	0.000185287491944091
21001	6.95146477037443e-05	6.01425004191061e-06	5.51640234121434e-06	4.06058225042186e-06	0.00468747608617072	0.00107624221273458	0.00109379315328384	0.000892017596253259	0.000613995178109909	5.97676632860534e-05	5.7751953378281e-05	5.20286255650375e-05	0.000250830747830866	2.26619597577493e-05	1.98685010594794e-05	2.30539272869954e-05	0.00118122410833153	0.000180803777857154	0.000168318570525798	0.000152063667638909
22001	5.10214459775808e-05	3.9495646701415e-06	3.64810857724567e-06	2.83574150304846e-06	0.00404578797258996	0.00101050719097355	0.00104141940861268	0.000799133459831707	0.000515787635204648	4.44158365392442e-05	4.47903776926595e-05	4.23128062745756e-05	0.000211758129143633	1.76406350735261e-05	1.51659379367299e-05	1.70424483241766e-05	0.00104261868253127	0.000158150996868017	0.000145477830299283	0.000127257378007251
23001	3.72962162969898e-05	2.64924697958147e-06	2.43348755336039e-06	1.89040472064482e-06	0.00355098226853125	0.000867768347176744	0.000893218227107527	0.00069380070940612	0.000456585931516491	3.37506002366166e-05	3.45255510895e-05	3.23526807183632e-05	0.000168934312126461	1.24396146966465e-05	1.0661695413755e-05	1.29620986065427e-05	0.000942285056558272	0.000133508911539307	0.000122403134031357	0.000103359359940452
24001	2.84944811962699e-05	1.8127681772055e-06	1.6307284440388e-06	1.28026488847583e-06	0.00333393916969541	0.000809226952998844	0.000848694087176002	0.000654285693634792	0.000378386765112445	2.57394626400491e-05	2.57525629684463e-05	2.54233997483535e-05	0.000140979041700551	8.74197976030582e-06	8.20212879701022e-06	9.73865408471358e-06	0.000827843417390683	0.000113304968774717	0.000105442225262281	9.0599823569959e-05
25001	2.12792657961256e-05	1.21705691364909e-06	1.12153210900589e-06	9.38145874936345e-07	0.00310045378679108	0.000740120203614097	0.000743946952385256	0.000554416415217938	0.000319390214415133	1.92901196442359e-05	1.879980351161e-05	1.97008944252739e-05	0.000115118890449405	7.28999715200266e-06	6.19078798388285e-06	7.08221416529416e-06	0.000733727724596606	9.00336327157601e-05	8.32053452872184e-05	7.02940245999182e-05
26001	1.62223990808312e-05	8.12331675976067e-07	7.65613921777371e-07	6.91762676251968e-07	0.0028506523243612	0.000683502981805975	0.000682651617822637	0.000530847420937962	0.000273972968701967	1.5164705520203e-05	1.46385261383094e-05	1.5330660048495e-05	9.08742309794162e-05	5.04816127207424e-06	4.48718918730925e-06	5.21357280957122e-06	0.000646147092475284	7.66366379084897e-05	7.09685956965014e-05	5.53903067078866e-05
27001	1.26735860023548e-05	5.95648229540835e-07	5.59895295519308e-07	4.97237556487966e-07	0.00257627156583578	0.000637585622076395	0.000650986366497353	0.000503498111213355	0.00023369128349152	1.22533652780379e-05	1.15890458786364e-05	1.15661325816229e-05	7.10976880511385e-05	3.6297792780357e-06	3.16118737494881e-06	3.97963100334413e-06	0.000574228462330804	6.12270422005024e-05	5.69161262294635e-05	4.74954460758124e-05
28001	9.49433934920514e-06	3.94953442479737e-07	3.73707596117904e-07	3.21089402990692e-07	0.00246927406941462	0.000606866443744313	0.000607417506597109	0.000486057586047599	0.000192534771818864	9.55949127318923e-06	9.06506390959329e-06	8.95525449212585e-06	5.80009547497043e-05	2.7290736346396e-06	2.42612874865235e-06	3.23041355553163e-06	0.00051602268895354	5.27367021042108e-05	5.04210442768025e-05	3.90559586888901e-05
29001	7.09750102164929e-06	2.62266859562528e-07	2.64805102892991e-07	2.24251769822787e-07	0.00221288206174598	0.000537642067776727	0.000521994259203801	0.000411156167818755	0.000162068310556263	8.17047456176097e-06	7.63517383218953e-06	7.11104471719758e-06	4.58592345965991e-05	2.14611514179904e-06	1.76243375256776e-06	2.41581710105357e-06	0.000463534353301473	4.31113042834402e-05	3.97785201025936e-05	3.24965262948055e-05
30001	5.09432768068156e-06	1.65381956740891e-07	1.88483752185041e-07	1.98412800246823e-07	0.00204885337810195	0.000498950485296788	0.000488526320729993	0.000362557914307764	0.000140506522527264	5.81831036976086e-06	5.54735987133941e-06	5.40113508861103e-06	4.02388144757553e-05	1.61959806336465e-06	1.38837334213313e-06	1.85938012548522e-06	0.000399004825720955	3.72329542368207e-05	3.30910073237668e-05	2.63535768946648e-05
31001	3.92635893968958e-06	1.1678660949198e-07	1.2821332121337e-07	1.36714691183325e-07	0.0018626161453058	0.000449055851999744	0.000429795558297419	0.000336418658959098	0.000118811987731884	4.87613772999753e-06	4.54701044815003e-06	4.33691925224531e-06	2.96884307811663e-05	1.22180235966493e-06	1.07547570791272e-06	1.36809033040073e-06	0.00037020049762734	3.16651949586956e-05	2.81975456596025e-05	2.28830290090587e-05
32001	3.34724386461273e-06	8.86567771460763e-08	1.34230786959627e-07	1.09615175300863e-07	0.00173187490899539	0.000442312192133671	0.000432846437404918	0.000328619527320921	9.91330286036768e-05	3.69275225620003e-06	3.65812047790538e-06	3.46084152354317e-06	2.45209789065145e-05	9.13501328011736e-07	7.54865123890542e-07	1.10452252060451e-06	0.000314310828506499	2.51857437941897e-05	2.2461878563356e-05	1.8983879015041e-05
33001	2.27839062206432e-06	5.28988341888219e-08	9.3570369921095e-08	1.20727252468331e-07	0.00163092875051358	0.000396450010271532	0.000382995788120573	0.000291262680313324	8.18017224311867e-05	3.03919130550743e-06	3.07688467826812e-06	2.68242434771468e-06	2.01657289016154e-05	6.85920163768336e-07	5.46422334244237e-07	7.89996606562453e-07	0.000289904022193304	2.17223395859499e-05	1.88370625202302e-05	1.45751508590151e-05
34001	1.66889013525823e-06	3.50528714709345e-08	9.57196226370245e-08	1.1534339315495e-07	0.00148239754265894	0.000383616423829373	0.000372835142833295	0.0002858413812908	7.15920122745667e-05	2.17816841394745e-06	2.24603147353791e-06	2.13401646869593e-06	1.61900823017661e-05	5.28236291724463e-07	4.19250263221706e-07	6.1707934808062e-07	0.00025246795404617	1.75832885413058e-05	1.55141599061169e-05	1.25570685056742e-05
35001	1.39199565944818e-06	2.71826280128689e-08	1.07408257951458e-07	1.20798943204915e-07	0.00139710809268324	0.000344081170620359	0.000332450630812096	0.000258398664654455	5.95674390591422e-05	1.79325097131259e-06	1.83787294255696e-06	1.67004547995521e-06	1.33414793475372e-05	4.20409317174144e-07	3.14238010757973e-07	4.67542412307012e-07	0.000222516673146899	1.51413294294193e-05	1.32879346279062e-05	1.05010238752526e-05
36001	9.67002649800867e-07	1.6502340971192e-08	1.05004534214e-07	1.01052981886047e-07	0.00129740771032223	0.000312291464889172	0.00030515428295631	0.000242102445738796	5.33104271976954e-05	1.44691559212259e-06	1.48631699261078e-06	1.30116407135801e-06	1.10759175586617e-05	3.12882361917748e-07	2.54188979076835e-07	3.67438810649565e-07	0.000205244156419511	1.2294495024842e-05	1.07072325276331e-05	8.44167666335732e-06
37001	7.70480685330079e-07	1.16727448243233e-08	1.03895103259751e-07	1.06134117142073e-07	0.00120316257932093	0.000298625747286496	0.000291889021614557	0.000226277085810631	4.37415392235222e-05	1.15330446699201e-06	1.20786417668406e-06	9.87601810685283e-07	9.65022995263519e-06	2.40475243423347e-07	2.94701011456849e-07	2.95730780167074e-07	0.00017790365203925	1.03562133453548e-05	8.95888715242443e-06	7.02049306925083e-06
38001	5.83629329653407e-07	8.22304937511675e-09	9.47581024319313e-08	1.11921994786677e-07	0.0011203994913275	0.000272139703796364	0.000267853473982771	0.000211744967521021	3.67968871920476e-05	9.52179980329263e-07	1.13961707518429e-06	8.67494916743486e-07	7.95141542637038e-06	1.74846277736026e-07	2.10967788042569e-07	2.47560733766164e-07	0.000161275870347316	8.5808670894488e-06	7.3417405924121e-06	5.80176606875602e-06
39001	4.48554019780185e-07	5.60111329415515e-09	1.01823705618444e-07	9.60516707256012e-08	0.00108553910531097	0.000267686851918404	0.000260183187512783	0.000207576459498135	3.32105704709785e-05	7.63025200855296e-07	7.97476184042883e-07	6.38281320687299e-07	6.29014112618721e-06	1.34027503438428e-07	2.15057149995919e-07	2.02877111277897e-07	0.000148009073945537	7.33847660625309e-06	6.32529454003717e-06	4.93316681003458e-06
40001	3.39378058756382e-07	3.65274935921709e-09	1.00107977604884e-07	9.06660545460412e-08	0.00105914234859172	0.000251823611563992	0.000249915489865186	0.000198197332937117	2.86445123914202e-05	6.15019359611245e-07	6.42883870849679e-07	5.08571805819729e-07	5.28606573452132e-06	1.00157858309843e-07	1.67794585179849e-07	1.79088287060577e-07	0.000125734863668198	5.90698146627991e-06	5.12762146397332e-06	4.1075019675067e-06
41001	2.58782147388279e-07	2.5043225044816e-09	9.39661444025809e-08	1.00860119929809e-07	0.000963526420905306	0.000227189061490005	0.000219190239994718	0.000171600644730469	2.45562128578771e-05	4.98432145938938e-07	5.06295979045111e-07	3.96814098883259e-07	4.30871662595565e-06	7.64470875520751e-08	1.53348359634619e-07	1.61304105625507e-07	0.000114018147467704	5.25511458023116e-06	4.49164031870864e-06	3.56875116343005e-06
42001	2.14191459729129e-07	1.84415390824779e-09	1.04991090507419e-07	9.68246071440655e-08	0.000965599642164982	0.000217863047048312	0.000213550085463385	0.000174398746724797	2.17137585004878e-05	4.07913000138654e-07	5.14424043185151e-07	3.01601107206183e-07	3.72808155748164e-06	5.69019556579264e-08	1.59378180628388e-07	1.48826302371601e-07	0.000105543995184862	4.30441481898723e-06	3.70757690523154e-06	2.98230838258279e-06
43001	1.51694437754876e-07	1.1477632055086e-09	8.64335651882758e-08	7.59225658458502e-08	0.000891493560273045	0.000207657849212539	0.000210461962117354	0.000166633632184867	1.84291181249111e-05	3.30601464429711e-07	3.66856218546851e-07	2.46312245336459e-07	2.99102575773417e-06	3.8204433829234e-08	1.30288440501479e-07	1.34318621766215e-07	9.1633719694482e-05	3.6256764821847e-06	3.13088859187166e-06	2.5587289579627e-06
44001	1.17020234044246e-07	8.25348001095757e-10	1.01069020668073e-07	9.95771420800236e-08	0.000868903656944017	0.000190416550314749	0.000183910922410969	0.000150601839580484	1.61722131762085e-05	2.63970572761789e-07	3.21675942154194e-07	2.35834003566296e-07	2.45389226599786e-06	2.87084838475153e-08	1.37940354852045e-07	1.27692999932394e-07	8.47867177463269e-05	2.92635202833219e-06	2.4958932381979e-06	2.00256424010837e-06
45001	9.03983718425869e-08	5.49302673141142e-10	8.4513640614006e-08	8.9459146401256e-08	0.00082623727017527	0.000182699268110527	0.000180459377357139	0.000143406729937307	1.4210744925183e-05	2.08970652090368e-07	2.87712574478959e-07	2.00930600312022e-07	2.12573247194169e-06	2.28864906752018e-08	1.26126951921314e-07	1.35531401039845e-07	7.4017830141579e-05	2.53363928475582e-06	2.4588359116009e-06	1.70531227699686e-06
46001	6.81292105102092e-08	3.58937229797004e-10	1.02563738850779e-07	9.87832927721495e-08	0.000797077084959315	0.000174106129664778	0.000173090571279711	0.000133528106749531	1.29451203627634e-05	1.70376433718797e-07	2.4675469090632e-07	1.8920470728787e-07	1.72400419105697e-06	1.86525547390625e-08	1.33088223082652e-07	1.3934583586572e-07	6.70419580088408e-05	2.02698630159599e-06	1.72882451330971e-06	1.49229061223327e-06
47001	5.087041653223e-08	2.38765874780037e-10	9.23613523873211e-08	8.95650805073532e-08	0.000753640473416065	0.000159218547022843	0.000158802545956079	0.00012567055846108	1.06906249398265e-05	1.37521219295716e-07	2.04705591146539e-07	1.74995492530091e-07	1.40668637219416e-06	1.47600500208874e-08	1.22247487314855e-07	1.31495038937863e-07	6.16846947177595e-05	1.79299182211392e-06	1.50534556245293e-06	1.19826430155135e-06
48001	3.83713003873035e-08	1.57569558358336e-10	8.27477969093143e-08	9.80886027589547e-08	0.000744632523045103	0.00014154692987913	0.000142309514514205	0.000116429939866237	9.43711458611783e-06	1.10619574767433e-07	1.94895920735442e-07	1.81009262607774e-07	1.21992480196166e-06	1.08384012156974e-08	1.27207837946191e-07	1.21914765618412e-07	5.62751730275563e-05	1.63815586883092e-06	1.3736445861465e-06	1.00469853057907e-06
49001	2.86165617850451e-08	1.0815649784964e-10	8.76357372646209e-08	9.5284916420893e-08	0.000718278321020608	0.000142021781698022	0.000140322617260338	0.000116973401265337	7.82980897454706e-06	8.48947605128415e-08	1.74000705876163e-07	1.70543260736244e-07	1.03752782656424e-06	8.74603004634044e-09	1.21702265148236e-07	1.17085135749318e-07	5.05652866052929e-05	1.20130938428013e-06	1.01364733164377e-06	8.75593146920984e-07
50001	2.35114940754792e-08	7.97261895046864e-11	8.43940766172848e-08	8.00040641687653e-08	0.000678265016882967	0.000134255217882275	0.000129205266301955	0.000101779141057037	7.09790282374302e-06	6.84200606817997e-08	1.71431505132586e-07	1.69875526418985e-07	8.22927465644382e-07	6.78080180278136e-09	1.24563071710376e-07	1.22543598131484e-07	4.36668696086874e-05	1.05890075551334e-06	1.24764919291438e-06	1.00275031504652e-06
51001	1.70346171397368e-08	4.93673253653879e-11	8.40454345522698e-08	8.82068103506486e-08	0.00063045136695826	0.000124702795709874	0.000125543903468985	0.000106441598061873	5.92273339726757e-06	5.07412339511491e-08	1.51556132013994e-07	1.69252836860604e-07	6.84936577335449e-07	5.1027521957552e-09	1.21697346861263e-07	1.29507681157306e-07	3.96552791715409e-05	8.38179699144399e-07	7.01395812841435e-07	6.30036074288997e-07
52001	1.24748157891503e-08	3.34785366449404e-11	7.28482117156353e-08	9.80497063238352e-08	0.000645009181391557	0.000121678647299147	0.00011533913062496	9.2327758551786e-05	5.15688772972491e-06	4.24812085254398e-08	1.52667720408892e-07	1.78970493312207e-07	5.55210402104379e-07	4.11321463410421e-09	1.11407795557525e-07	1.46913940679418e-07	3.73618984320398e-05	7.49497468244604e-07	6.46271980647197e-07	5.2365390257559e-07
53001	9.53670831311872e-09	2.24615686424616e-11	8.50171382123081e-08	7.63186680328301e-08	0.000590364535093728	0.00011437255252184	0.000112024047131121	9.47564098629521e-05	4.3414937520361e-06	3.29497199762783e-08	2.17614837165431e-07	1.76412241276374e-07	4.7574029544866e-07	3.0908713346869e-09	1.21293696904784e-07	1.27747851114626e-07	3.22774513846389e-05	6.01411089671154e-07	1.00484638013222e-06	5.57115345161569e-07
54001	7.62312787686579e-09	1.55284166886286e-11	8.46188494291462e-08	9.37713385179591e-08	0.000577045807003545	0.000103505570126866	0.000100414585627237	8.57786939136102e-05	3.69660826721445e-06	2.67022073696042e-08	1.76468619812908e-07	1.5447727081854e-07	3.98888237585655e-07	2.40072600225796e-09	1.24093911861278e-07	1.22385947338535e-07	3.01293445328658e-05	4.94601436018384e-07	8.91262141394327e-07	5.97908344186331e-07
55001	5.66860168984245e-09	1.01718418504265e-11	8.6457450275148e-08	8.74062354928605e-08	0.000560013356946078	9.65320208032976e-05	9.65991265353393e-05	7.96899010357799e-05	3.11778757621575e-06	2.09678013266139e-08	1.77433222498921e-07	1.84889439018615e-07	3.23823962991386e-07	1.86930466467869e-09	1.28118148844857e-07	1.33986834165753e-07	2.69145868409407e-05	4.22873256220549e-07	6.09156747604136e-07	5.09126431721712e-07
56001	4.71696889676746e-09	7.91912944580112e-12	7.75171650317962e-08	8.96126226355144e-08	0.000551470783423551	9.34049943083803e-05	9.18799605894661e-05	7.59895989811637e-05	2.82113411674632e-06	1.66666546230601e-08	1.6858776194735e-07	1.51611289499183e-07	2.87322934527617e-07	1.49289002483493e-09	1.120001946933e-07	1.17989983941156e-07	2.48679702502105e-05	3.74065502225341e-07	6.39833454286521e-07	4.30244040228654e-07
57001	3.3247349528757e-09	4.801701984923e-12	8.16439253260912e-08	9.43395440532709e-08	0.000527609779654519	8.94026537525296e-05	9.05050009048381e-05	7.30277971698245e-05	2.43225905002843e-06	1.3559962105065e-08	1.53500721671187e-07	1.62244222195488e-07	2.41211155269068e-07	1.15806164513857e-09	1.09936501488826e-07	1.228618664199e-07	2.29947799769677e-05	3.15632730375456e-07	4.83974271887834e-07	3.91291547058144e-07
58001	2.46168887680051e-09	3.27932055373057e-12	8.49144564213532e-08	9.64188163556563e-08	0.000499428357832229	7.98135126316457e-05	7.93835021849762e-05	6.52868961351271e-05	2.03000551451132e-06	1.04835444455728e-08	1.4262554994608e-07	1.56990091863326e-07	2.02743439174472e-07	9.03041353749335e-10	1.12632820467669e-07	1.18760101866349e-07	2.0402405789877e-05	2.48702807880706e-07	3.6702463327587e-07	3.21179464562145e-07
59001	1.99442291103422e-09	2.27329571519001e-12	7.99110655868871e-08	9.3546896755119e-08	0.000490599041508219	8.01788953542682e-05	7.9455861890536e-05	6.67479802794551e-05	1.78114096002164e-06	8.58272249744119e-09	1.54414327674464e-07	1.39536828080794e-07	1.67530535346012e-07	6.97712917218156e-10	1.19808256156123e-07	1.22387748297948e-07	1.90199518388838e-05	2.22804450605597e-07	3.18729241655853e-07	2.68723400590032e-07
60001	1.63023253887657e-09	1.74429087816021e-12	8.83153442198293e-08	7.75240996736855e-08	0.000460497949495435	7.31039070624431e-05	7.37483173675476e-05	5.9922013593126e-05	1.5596920345257e-06	6.67486464129414e-09	1.51497424738063e-07	1.49915929278933e-07	1.41316744733362e-07	5.08448599676997e-10	1.14143637771787e-07	1.15955674468515e-07	1.67362762527296e-05	1.83561370834388e-07	3.26183402740001e-07	2.26708419066729e-07
61001	1.18347847442308e-09	1.10631930753759e-12	9.11783393492535e-08	8.49384065185887e-08	0.000461275989869014	7.06566457833802e-05	6.99693013302729e-05	5.95062781644704e-05	1.32796185043521e-06	5.4032785795502e-09	1.50640683814473e-07	1.57550956869782e-07	1.23064810086738e-07	4.0434081368966e-10	1.2600356952263e-07	1.21331270379885e-07	1.52782002883548e-05	1.5016292699281e-07	2.87562465477931e-07	3.3306382132257e-07
62001	9.13807079690231e-10	7.55399184909862e-13	8.79408686198133e-08	9.0856958033941e-08	0.000442255955080353	6.90003846162216e-05	6.86714064055088e-05	5.78836723402395e-05	1.13581807200223e-06	4.47230956858989e-09	1.30810608465483e-07	1.58984450541928e-07	1.03342977355196e-07	3.12928895679219e-10	1.08172656924797e-07	1.17581633945784e-07	1.35836092261072e-05	1.26605861710175e-07	2.70120016685818e-07	2.2547930760475e-07
63001	6.58462767733641e-10	4.7550149037162e-13	9.45572009492918e-08	9.38059387369815e-08	0.000428598925918924	5.90610073856817e-05	5.97137612179606e-05	4.95953726496041e-05	9.68976925016457e-07	3.47847945896339e-09	1.44695471642418e-07	1.50899649374016e-07	8.18349960334593e-08	2.31655216823963e-10	1.11817705043788e-07	1.22187042460469e-07	1.26672044223833e-05	1.13605880207635e-07	2.6258450233042e-07	2.13756832684493e-07
64001	5.17658301512653e-10	3.43678177571724e-13	9.0972971642497e-08	8.46676147247219e-08	0.000414272972637279	6.36182565919025e-05	6.31687461837797e-05	5.34761693178339e-05	8.24246347023216e-07	2.67592471457567e-09	1.61798400325029e-07	1.46752842898071e-07	7.14557173264655e-08	1.78436606367389e-10	1.14431085136338e-07	1.12805825205843e-07	1.10848616540147e-05	9.56556049275592e-08	2.89099554330621e-07	2.32887472108916e-07
65001	3.9836237208321e-10	2.30221178398425e-13	7.99685299565483e-08	7.51686424035898e-08	0.000386740934522566	5.38285683805842e-05	5.51324841387382e-05	4.44215156033343e-05	7.12760502259151e-07	2.18817351103635e-09	1.50196445270442e-07	1.34664553129492e-07	6.09391939940639e-08	1.45686845576896e-10	1.14143874034053e-07	1.12780741776048e-07	1.00252753030147e-05	7.69293729146931e-08	4.22135669335767e-07	2.30683581287253e-07
66001	3.21838612986188e-10	1.68803638786612e-13	8.76016697928411e-08	8.12383899148167e-08	0.00038380263816143	5.19687427939095e-05	5.38812950440382e-05	4.48410689274933e-05	6.26570018455021e-07	1.72915774206298e-09	1.53875421551345e-07	1.42766869835993e-07	5.02972569476399e-08	1.12953929335008e-10	1.19048050325887e-07	1.17007374708945e-07	9.046964410444e-06	6.70495584863395e-08	2.39932792111738e-07	1.96381406694118e-07
67001	2.31050233814086e-10	1.08217610882873e-13	9.14352695283216e-08	8.78463888295855e-08	0.00037119862033947	5.13717071832615e-05	5.24856219610056e-05	4.32856147970667e-05	5.36168744775695e-07	1.29195249030012e-09	1.50329849619103e-07	1.38477158055566e-07	4.37948564060501e-08	9.0576390671123e-11	1.25495525272886e-07	1.13710478602446e-07	8.53542376781282e-06	5.84077131420113e-08	2.24838507443452e-07	2.00784458070299e-07
68001	1.75491066545147e-10	7.25092597363426e-14	8.80657684348142e-08	8.92571098339374e-08	0.000353861112577777	4.79383995781871e-05	4.83958298319143e-05	4.10315032492577e-05	4.49100228445675e-07	1.03273615656447e-09	1.37667446729842e-07	1.35161681226421e-07	3.64261706442386e-08	6.98648148372821e-11	1.14002956830893e-07	1.1662310394335e-07	7.45791057124359e-06	4.95202922659373e-08	2.22901011475178e-07	1.75274280347555e-07
69001	1.43061566362124e-10	5.45865550938467e-14	7.17162867042166e-08	7.71430054294158e-08	0.000339813749224314	4.68086099570691e-05	4.8512705985711e-05	3.9721784599564e-05	3.92288158150073e-07	8.78859868421283e-10	1.23922260972912e-07	1.33311560916911e-07	3.07206515522358e-08	5.3261838292108e-11	1.04873258706123e-07	1.113418376871e-07	6.56657703191362e-06	4.08943784422059e-08	1.8461476482201e-07	1.97833509069943e-07
70001	1.11959413438476e-10	3.81893244724919e-14	8.35518373669312e-08	9.43060288505304e-08	0.000329939596881894	4.21467899805414e-05	4.34130203744705e-05	3.61744953836338e-05	3.43535194406433e-07	6.81701222018937e-10	1.42623172860645e-07	1.43254496303876e-07	2.66599636462485e-08	4.13024226057649e-11	1.10615345933316e-07	1.26596601917515e-07	5.92943793907063e-06	3.43999588365641e-08	2.52434891605415e-07	1.82686970497602e-07
71001	8.38063198634163e-11	2.5708406827285e-14	8.18382368429593e-08	7.73583842188369e-08	0.000326722598288525	4.0324499683018e-05	4.19264224683206e-05	3.57027394059219e-05	2.95193876708612e-07	5.4690343132506e-10	1.42088358024363e-07	1.46372833028833e-07	2.19496232818444e-08	3.03169065452792e-11	1.12765902612735e-07	1.16022000183318e-07	5.48453073007583e-06	2.83202759383822e-08	2.21737017388529e-07	1.77653944836791e-07
72001	6.41971645307209e-11	1.82579195165292e-14	8.93092660616607e-08	8.12722371492108e-08	0.000311142633613539	3.79892596439496e-05	3.89934242650662e-05	3.22240851960751e-05	2.58790468612029e-07	4.59695956827079e-10	1.51422276456414e-07	1.49907471008023e-07	1.83854456392208e-08	2.31690719820898e-11	1.2584803896175e-07	1.2045325720545e-07	4.76597040035148e-06	2.24757352108042e-08	2.17680739941986e-07	2.05895121725678e-07
73001	4.69822387724446e-11	1.21558570509062e-14	6.94728719633555e-08	9.64428123019502e-08	0.000306834169112373	3.50371412225084e-05	3.59667745617335e-05	2.98080869963808e-05	2.1979955808985e-07	3.48812706692424e-10	1.32358020263407e-07	1.37900560064176e-07	1.51751531764471e-08	1.83854739908111e-11	1.11246908961283e-07	1.2145123553519e-07	4.41205335072777e-06	2.02224358836055e-08	1.74478217840256e-07	1.77189740200788e-07
74001	3.72021375352767e-11	8.18609087653811e-15	6.62547187531593e-08	8.69671028412164e-08	0.000290826924077303	3.52180067390886e-05	3.74410579582846e-05	3.14494466979913e-05	1.9893794416937e-07	2.86205128475862e-10	1.29483243665805e-07	1.22711936632772e-07	1.27756931841608e-08	1.49164155085002e-11	1.09378672591038e-07	1.13723025242637e-07	3.94808764119147e-06	1.72028997707971e-08	1.82003574937785e-07	1.6179618234658e-07
75001	2.86470665508666e-11	5.59385796290308e-15	7.50272469112962e-08	8.85631461088949e-08	0.000280834079251279	3.35776253943419e-05	3.52055709627183e-05	2.89507641358957e-05	1.61283138286898e-07	2.12157393209033e-10	1.36895453072259e-07	1.41269470791599e-07	1.09975494862425e-08	1.22255920213573e-11	1.19157412020339e-07	1.15729143600357e-07	3.59841449119381e-06	1.40585075296657e-08	1.80119430425319e-07	1.83524854001689e-07
76001	2.1063182270439e-11	3.72384994666163e-15	8.16766568917822e-08	8.73409912333473e-08	0.000267693551682565	3.13622003974586e-05	3.30322433826559e-05	2.68786890152499e-05	1.4931565322323e-07	1.79772367721543e-10	1.34650947214442e-07	1.46447162305935e-07	9.35469717071011e-09	9.26449982533686e-12	1.1168137029352e-07	1.16993514554042e-07	3.1833234377153e-06	1.12248162012216e-08	1.75256613410121e-07	2.09334514091034e-07
77001	1.63393948855975e-11	2.64785036236039e-15	8.54998441143621e-08	9.11268551389418e-08	0.000263681437910802	2.88445586590355e-05	3.02421839263893e-05	2.51170898217961e-05	1.30883170862396e-07	1.38396565697413e-10	1.50047516584474e-07	1.53051324885586e-07	8.02978327685287e-09	7.172181949222e-12	1.25025798635272e-07	1.19219635078216e-07	2.85993397887772e-06	9.80229493232921e-09	1.96263586186112e-07	1.87616315955348e-07
78001	1.28909978727338e-11	1.89639405181658e-15	8.49439289409545e-08	8.82733396472322e-08	0.0002486921690613	2.79698370763506e-05	2.87066612565949e-05	2.44126488020828e-05	1.09457146102725e-07	1.09672025121363e-10	1.41099124610141e-07	1.36289620985405e-07	6.83564438495227e-09	6.07375172752857e-12	1.17329033805495e-07	1.17116702689006e-07	2.7250314564946e-06	8.69880257389807e-09	1.7119738758613e-07	1.60899818059729e-07
79001	9.2762162532009e-12	1.33725529422763e-15	8.25450457240942e-08	8.66601436096103e-08	0.000243519288210292	2.59671423375941e-05	2.72970463626324e-05	2.29561151318992e-05	9.59890069309846e-08	8.65725607951444e-11	1.28105698796374e-07	1.37619334424527e-07	5.7328212519919e-09	4.37134851938798e-12	1.1090654624087e-07	1.19742989088798e-07	2.45401135801167e-06	7.11187178482296e-09	1.70626386745745e-07	1.73368876826966e-07
80001	7.63224561487041e-12	1.04865915054066e-15	7.96965213273487e-08	9.08971233177451e-08	0.000237609646556217	2.59878920776483e-05	2.74444195963967e-05	2.25336773655416e-05	8.4494519140141e-08	7.01426718658004e-11	1.29807969413202e-07	1.34888557001952e-07	4.76084726473139e-09	3.63833951933395e-12	1.10589673636717e-07	1.16238127288349e-07	2.18229381234856e-06	5.97979607705178e-09	1.56873425232755e-07	1.61991354873612e-07
81001	5.87621604575423e-12	8.04134385426626e-16	7.32758271301601e-08	9.48340925720864e-08	0.000224772911228418	2.44395906606478e-05	2.5898906344882e-05	2.16803303891854e-05	6.97829674986083e-08	5.43580557746172e-11	1.17817961185506e-07	1.38500830486311e-07	4.06592224421565e-09	2.75211080978418e-12	1.01112896369514e-07	1.20707890162232e-07	1.97829020957729e-06	5.05945390381331e-09	1.44655733254949e-07	1.91864223315886e-07
82001	4.3036067432301e-12	6.47915932670854e-16	9.04789102919895e-08	8.56275844916178e-08	0.000225236239539768	2.31495562186309e-05	2.38359409531487e-05	1.97054816511042e-05	6.03981637013962e-08	4.52797581897693e-11	1.37770641748145e-07	1.45966158102487e-07	3.41830352377265e-09	2.26988380131519e-12	1.09561026895649e-07	1.2644968007358e-07	1.7278097505138e-06	4.15711521602696e-09	1.81629234576334e-07	1.89807379511824e-07
83001	3.49351387045179e-12	5.79039652127372e-16	9.15584421131587e-08	8.62463679967665e-08	0.0002162418937583	2.12729501694151e-05	2.21370188680778e-05	1.87696623744023e-05	5.32650357011167e-08	3.44732807678489e-11	1.37293053695788e-07	1.57360627251056e-07	3.06179280657769e-09	1.82694960631895e-12	1.12618919474901e-07	1.2226791559274e-07	1.56963343588145e-06	3.54030619656539e-09	1.72393519935761e-07	2.03950257993703e-07
84001	2.53994019727892e-12	5.36637725131102e-16	8.53344758046563e-08	8.15419632114191e-08	0.000206885536256285	2.15852643120998e-05	2.25130720781964e-05	1.87300770752571e-05	4.67574137983144e-08	2.85460504488108e-11	1.31117837325569e-07	1.40082895946786e-07	2.4562194912632e-09	1.33583545520921e-12	1.14661853613114e-07	1.18816361135893e-07	1.39752989628613e-06	2.94291011960318e-09	1.83607262986556e-07	1.68053820265094e-07
85001	1.91886452793379e-12	5.12876658229112e-16	8.03749972119559e-08	8.5657309710511e-08	0.000197517637558665	1.92363977502324e-05	2.04418634646734e-05	1.65782370933349e-05	4.15370107540111e-08	2.29421664327444e-11	1.31871277812586e-07	1.35450838511647e-07	2.05134567144918e-09	1.03638594467213e-12	1.07706787956024e-07	1.11165644138031e-07	1.29631735252761e-06	2.47391234310911e-09	1.83686736405255e-07	1.72537248876234e-07
86001	1.55387950487803e-12	4.88568427199921e-16	8.73041109687192e-08	8.53792375799768e-08	0.00019400316166585	1.83769527732219e-05	1.88423563539279e-05	1.51223876994274e-05	3.3063002611823e-08	1.70200328527606e-11	1.31901275711758e-07	1.34104089538688e-07	1.72311116585564e-09	7.94788118334635e-13	1.13244806085388e-07	1.13499459396438e-07	1.18039913221788e-06	2.08134926439383e-09	1.62605608329527e-07	1.58017410605891e-07
87001	1.29245816606392e-12	4.77327693562856e-16	9.08469283203154e-08	8.99277091959198e-08	0.000185562692344522	1.83001830901326e-05	1.96535713275972e-05	1.57958209928163e-05	2.87126422893241e-08	1.43270669260523e-11	1.30033515277582e-07	1.49803429549971e-07	1.46898706004977e-09	6.48929439296184e-13	1.14279801730336e-07	1.23305616918022e-07	1.07223939573239e-06	1.75881297374525e-09	1.64541974366982e-07	2.06172210382429e-07
88001	9.42505989753151e-13	4.65546555024489e-16	8.41963390127772e-08	8.69518871358929e-08	0.000182137100736657	1.78385910791259e-05	1.90309391682301e-05	1.57822855115686e-05	2.50529582784566e-08	1.05499002580158e-11	1.42534207197e-07	1.33519730448242e-07	1.36563481545441e-09	4.89688699513675e-13	1.14663843536363e-07	1.1948742677906e-07	9.48034972049059e-07	1.44919911429469e-09	1.66243669668804e-07	1.78326085838203e-07
89001	7.54898460798056e-13	4.28433276820821e-16	8.36969535999691e-08	8.0308433779931e-08	0.000177224466676085	1.6599787883942e-05	1.75861532328671e-05	1.43222464692136e-05	2.22300938224862e-08	8.72705338567105e-12	1.33782401660367e-07	1.40197389118928e-07	1.0957661867657e-09	3.81058189272396e-13	1.13284348718006e-07	1.20166346028105e-07	8.5146840286989e-07	1.21745070514453e-09	1.58501982489353e-07	1.68796943573869e-07
90001	5.19988981085039e-13	4.11521824121142e-16	8.52470876671181e-08	8.33208050927064e-08	0.000170810753342382	1.51443903528207e-05	1.62991139632357e-05	1.33517475148538e-05	1.92690822262546e-08	6.9944860382638e-12	1.26212317461512e-07	1.36234575987986e-07	9.83210042311845e-10	3.21922268857559e-13	1.09337062499575e-07	1.17088482033732e-07	7.76989664883858e-07	1.0426193521205e-09	1.57704679507321e-07	1.73004405594462e-07
91001	4.16335894514499e-13	3.95151591100057e-16	6.68022107651883e-08	9.39192318823067e-08	0.000169815677607523	1.52472328452999e-05	1.63143083927747e-05	1.34419672446495e-05	1.71869976792842e-08	5.62146999601775e-12	1.31659566668851e-07	1.27391359713387e-07	7.68939865585339e-10	2.23434894628778e-13	1.09769452317e-07	1.1900883523542e-07	7.12943755029503e-07	8.81474004296823e-10	1.94454271134648e-07	1.55206260889142e-07
92001	3.21946412104468e-13	3.69972765143681e-16	7.23334931427846e-08	8.29119942403029e-08	0.000164700290434613	1.32741465861362e-05	1.43126290284719e-05	1.16224474241366e-05	1.41277060321368e-08	4.49908099302573e-12	1.27590539520026e-07	1.37940403076518e-07	6.4729583908602e-10	1.78727555949839e-13	1.08650216801086e-07	1.13082711015181e-07	6.57578925296474e-07	7.6657404781718e-10	1.60253906039819e-07	1.66804519739657e-07
93001	2.63423587987464e-13	3.76191987410298e-16	9.02896516505522e-08	8.16436921829546e-08	0.000164721427868181	1.3797567910207e-05	1.44337322500038e-05	1.19003620052995e-05	1.20057133309655e-08	3.44672533123109e-12	1.27574628920757e-07	1.40256081482137e-07	5.44029474331508e-10	1.44338030600979e-13	1.1570511340714e-07	1.16150503073817e-07	5.8689476894769e-07	6.32801028247467e-10	1.64357490834241e-07	1.85125887347766e-07
94001	1.94909525873558e-13	3.86200314007096e-16	7.61969031244071e-08	8.35204405471173e-08	0.000155364363576608	1.24522842247087e-05	1.31012814302733e-05	1.06237685929491e-05	1.08394204090989e-08	2.82719939574971e-12	1.42583325143417e-07	1.34448486145643e-07	4.66911853309272e-10	1.11116280746255e-13	1.17585847252332e-07	1.21758033236066e-07	5.26677558567741e-07	5.50561972659973e-10	1.83612087680222e-07	1.66516982758638e-07
95001	1.52004162235474e-13	3.52749078540035e-16	8.75358916074129e-08	8.61194561203973e-08	0.000151020334300407	1.20933850444799e-05	1.31133676851053e-05	1.04479578260998e-05	8.89835972960632e-09	2.2120703247886e-12	1.4238928837688e-07	1.32450252151087e-07	3.80561221794923e-10	8.80774415192333e-14	1.25530163519459e-07	1.14122818607127e-07	4.64952896038512e-07	4.62408338326211e-10	1.76059316234426e-07	1.65403415804569e-07
96001	1.17529238210281e-13	3.81558038120458e-16	6.83415438173312e-08	8.67611015161607e-08	0.000144563327785593	1.17020654619314e-05	1.2512685351629e-05	1.00994888657143e-05	7.70639027349651e-09	1.73967726595647e-12	1.34148021127364e-07	1.29256952903306e-07	3.25489932757731e-10	6.69592509395123e-14	1.08849826231133e-07	1.19217528067702e-07	4.28318520901355e-07	3.80612672015115e-10	1.64272099590621e-07	1.50225893057337e-07
97001	9.0340971788564e-14	3.54000977500878e-16	8.03653653007096e-08	8.75891359176207e-08	0.00014010737734659	1.03319597595034e-05	1.08801227021287e-05	8.73878187278234e-06	6.69668646790823e-09	1.40949524661498e-12	1.30967659638782e-07	1.2916387804512e-07	2.77554873703857e-10	5.07521808835849e-14	1.11724201383093e-07	1.12403881399442e-07	3.93955761663633e-07	3.31781520008568e-10	1.56358652242417e-07	1.61701415578507e-07
98001	6.75462469935252e-14	3.97597848538187e-16	8.22658578952892e-08	8.52094457032922e-08	0.000137737834723635	1.02010896894436e-05	1.0979537972056e-05	8.70917733835426e-06	5.98902312797261e-09	1.15265897615926e-12	1.36930551152583e-07	1.39309405799346e-07	2.31616220843781e-10	3.89803402221999e-14	1.17178888769771e-07	1.23134316153666e-07	3.49316976050962e-07	2.75628143746247e-10	1.69050699448133e-07	1.55881296649612e-07
99001	5.5735530218232e-14	3.65686189604092e-16	7.65697283141533e-08	6.24615066177275e-08	0.000130742609907539	9.70224845124992e-06	1.04527674347554e-05	8.52681328309527e-06	5.12100340504449e-09	9.50329850425056e-13	1.38406437899154e-07	1.4008674128474e-07	1.96839426339469e-10	3.07096367996387e-14	1.18736023760439e-07	1.06503379983394e-07	3.24478481273206e-07	2.29144420715728e-10	1.61134139127671e-07	1.56719235512164e-07


==> MATLAB/randn_sparse/lambda=5/res_over_iter_means.txt <==
k	mean_res_srk	mean_res_esrk	mean_res_hb_double_inexact	mean_res_hb_opt_beta	mean_res_hb_beta_0.1	mean_res_hb_beta_0.2	mean_res_hb_beta_0.3	mean_res_hb_beta_0.4	mean_res_hb_beta_0.5	mean_res_hb_beta_0.6	mean_res_hb_beta_0.7	mean_res_hb_beta_0.8	mean_res_hb_beta_0.9	mean_res_hb_beta_0.96
1	1	0.674029307574609	0.659598229577345	1.27699124528147	1	1	1	1	1	1	1	1	0.976932974323741	0.755411697233142
101	1	0.368721435218846	0.311456422957498	0.92540838381205	1	1	1	1	1	1	0.99751243930874	0.961470526842305	0.707029059651646	0.391405266565474
201	1	0.204336692800835	0.167101823731496	0.659152291527234	1	1	1	1	1	0.992949757229523	0.960669381791749	0.850097275232557	0.467368722859064	0.227486697435325
301	1	0.117452134409671	0.0901108249996284	0.447690648246245	1	1	1	1	0.992192803729525	0.962525505231754	0.901516677629993	0.710008020098903	0.339727926472518	0.139739609321979
401	1	0.0740045904161603	0.0611796121512162	0.329737654270064	1	1	0.999747200571565	0.98987455578527	0.964673932971466	0.919665526872353	0.808755726896492	0.549443308081512	0.252801137298609	0.0887127795853178
501	1	0.0560461558961252	0.0452679354080881	0.251198869503347	1	0.99802348141222	0.987534057175048	0.96563743837706	0.929202198859039	0.857498132335648	0.701628795989552	0.446283242434148	0.199762641843725	0.0611540916640017
601	1	0.0339187064019489	0.0329797440956733	0.195291873284983	0.996007273147589	0.986985961135318	0.967851092258268	0.936847140166835	0.8887517801555	0.781320668935042	0.585854682047311	0.377687247013832	0.152700991550839	0.0469643620977873
701	0.994005187851198	0.0257610059567278	0.0234167865570089	0.150547458214159	0.986407465536961	0.968802942610607	0.94256924401734	0.906201433814886	0.833714439188756	0.701210852955983	0.503787383126762	0.320746948397809	0.121445169086001	0.0348165815565689
801	0.985734485400193	0.0213154182355997	0.0153576997110506	0.102019331840458	0.968307769243023	0.944003466136496	0.918195885796746	0.866864959035189	0.77301801023119	0.616492479129431	0.440761533131892	0.274816237918644	0.0987041214701802	0.0297427832993884
901	0.969438994330843	0.0174174273838446	0.012746433304698	0.0852481878819667	0.947965847067288	0.925361936170548	0.886358417425436	0.81585424001481	0.701135432951197	0.541643102627945	0.398287044906061	0.239446325656147	0.0889764305417082	0.0241962719814792
1001	0.950063496495023	0.0156052983156257	0.00924606361163995	0.0654634795998265	0.929650737791081	0.89878474413588	0.849055940939628	0.759416910283721	0.631773742532593	0.484829998505334	0.357269648292441	0.208347274109764	0.0781177125383365	0.0172509357150617
1101	0.933464566323519	0.0143264891699781	0.00636636905440445	0.0523176984349574	0.908770690952413	0.871458403985397	0.803411590234449	0.701163451905492	0.571305055707044	0.439357631630724	0.312671184381413	0.182559899772009	0.0661886956354573	0.0140839531700721
1201	0.91489511663196	0.0117981405825862	0.00454279459148956	0.038325101650667	0.883423095147782	0.834653869934553	0.753431738156136	0.646420572399036	0.520101911288068	0.404580637237408	0.286037373651087	0.161420769151342	0.0566638010658341	0.0120257932492229
1301	0.893012975923822	0.0101709659496737	0.00411578864865068	0.031125032776341	0.854516333293647	0.790389832207911	0.700682272017412	0.590396631773356	0.474492680548916	0.375593476933244	0.261634936198725	0.141811158959934	0.0504133423730403	0.00965537869133112
1401	0.869221566412334	0.00869505581611125	0.00356943749424895	0.0242742393783204	0.818209973995075	0.743815057066162	0.651237902734353	0.539302487189619	0.437583055660586	0.338203870525927	0.240177516720891	0.124113334054536	0.0454797392695713	0.00841056266738445


==> MATLAB/randn_sparse/lambda=5/res_over_iter_quantiles.txt <==
k	min_res_srk	min_res_esrk	min_res_hb_double_inexact	min_res_hb_opt_beta	max_res_srk	max_res_esrk	max_res_hb_double_inexact	max_res_hb_opt_beta	median_res_srk	median_res_esrk	median_res_hb_double_inexact	median_res_hb_opt_beta	quant25_res_srk	quant25_res_esrk	quant25_res_hb_double_inexact	quant25_res_hb_opt_beta	quant75_res_srk	quant75_res_esrk	quant75_res_hb_double_inexact	quant75_res_hb_opt_beta
1	1	0.259995665004476	0.341674133693151	0.848894225099384	1	1.07136935350114	0.98585242256697	2.02862819847667	1	0.677961326441838	0.671081907961251	1.29228679888473	1	0.546997924700332	0.538278487527771	1.09310862090348	1	0.79423230292734	0.769420455965079	1.41032977042523
101	1	0.146654177969119	0.124729486450015	0.354771361270481	1	0.75221186218848	0.54450046585895	1.49339007366852	1	0.355139447890894	0.285834251423957	0.91046104778345	1	0.249705759434218	0.223620625190759	0.714742681593083	1	0.45598844275458	0.406483486522146	1.1154354650787
201	1	0.0439676632543051	0.0310518914704323	0.339624380337629	1	0.469061111275171	0.383804557695067	1.10077499522681	1	0.186461178786426	0.161482735396926	0.63944928234875	1	0.141087636420417	0.128871414133812	0.543040876149227	1	0.2592242638119	0.197951633867648	0.747918157415298
301	1	0.00200510076594455	0.00827619136402907	0.132159385077598	1	0.376265747609037	0.2527236411058	0.787704380619378	1	0.103227999897534	0.0866421048001914	0.428118812490039	1	0.0568994304176683	0.0548442878693791	0.316291887760481	1	0.166768674515807	0.117621310980776	0.544306985939639
401	1	2.83867237043223e-06	0.000976046217822039	0.0771981612960236	1	0.209433623066937	0.178667220662294	0.658759651090921	1	0.0595769052253294	0.0526947169306758	0.31358342576842	1	0.0337355356528084	0.0331671921933462	0.212247810788551	1	0.117589350308605	0.086475006444645	0.426847204929022
501	1	9.94324132184985e-09	9.30245951051352e-05	0.0388191779383807	1	0.207187274872098	0.14851426191185	0.601531277645827	1	0.0421735326476309	0.0420965078972643	0.227013669652975	1	0.0091444921092099	0.0196174735834772	0.154093590199669	1	0.0907363269666325	0.0672111873514009	0.311395573978147
601	1	4.39163848311661e-11	1.50574685888137e-06	0.0190509851443144	1	0.154761457162511	0.108178452516163	0.56836863248725	1	0.0279476947509972	0.0309851491308883	0.174486878989968	1	0.00170113326517239	0.00714223557880472	0.116039555986469	1	0.0510585886878873	0.0541291448446023	0.229435493445658
701	0.86801118098952	1.45141178966683e-13	1.00342339524692e-07	0.0131976721958881	1	0.126149300528071	0.0960321123470592	0.438765652874348	1	0.0180180669930906	0.0241348473776657	0.134284794347491	1	3.53737924990832e-05	0.00103582542952581	0.0811841897854886	1	0.044873794822429	0.0379037755745802	0.18204574441729
801	0.79059063928059	7.31852112059122e-16	5.65603311596255e-08	0.00216074946485998	1	0.11387655373541	0.0496831237772547	0.335981028098603	1	0.00883521477100501	0.00795449336356146	0.0920026830002526	1	5.8872031569926e-08	0.000153948139779577	0.0457583166250633	1	0.0383024525289161	0.029364813817077	0.137248428989189
901	0.734488346348166	5.08468498813129e-16	7.70422886117163e-08	0.000137242696045854	1	0.079041509188593	0.0525561047420772	0.322109767572935	1	0.00684243753048815	0.00377835544516635	0.0698287494475288	0.989121163186368	4.96176683891408e-10	9.89250381697829e-06	0.0276402479438435	1	0.0324091523043791	0.0260956327385756	0.130922456755975
1001	0.668712950592603	3.20757886359344e-16	8.48803679165133e-08	2.18157305335244e-05	1	0.0616487043638637	0.0413305413013994	0.231454499202258	1	0.00193103555506733	0.00107718712543697	0.044719131986836	0.925202060058079	6.45227420698253e-12	5.45082661560719e-07	0.0142825718575434	1	0.0334445572326829	0.0152150272383537	0.110022103536104
1101	0.615933375598007	2.73217760262028e-16	5.19197628742554e-08	9.49012150639861e-07	1	0.0540121057517364	0.0355985558955561	0.203077816187508	1	0.000912188017087395	0.000114919122087466	0.0413293356992776	0.854428206145471	6.09169048981098e-14	1.72358823361879e-07	0.00573835482867142	1	0.0310437769282346	0.0106016693543028	0.0827869192444616
1201	0.572964163998148	2.81977390575692e-16	9.58357009217139e-08	2.69113579977179e-07	1	0.059506400928538	0.0328855200385778	0.15169743287886	1	6.37978120624526e-05	1.01120815750853e-05	0.0244596910011321	0.812980274907712	5.69893445872375e-16	1.75896786897035e-07	0.00144668635217092	1	0.0271639036782838	0.00415738425604499	0.0513660855999387
1301	0.544376681099435	2.82353162338015e-16	4.46330208464149e-08	3.05437397836401e-07	1	0.0538694060615526	0.0309313658253487	0.139582035534623	1	2.2249349173923e-07	6.00937385732905e-07	0.0154447071797759	0.793020514973157	4.70329100493951e-16	1.09553116246054e-07	0.00023220612432063	1	0.0144934979930044	0.00331478407431306	0.0485523175893603
1401	0.535012272632621	2.68889541685056e-16	3.43620315694812e-08	2.57988298591296e-07	1	0.0430860003637215	0.0269985187111122	0.128344236478659	0.942415825507506	1.6089005162717e-09	1.98335406182002e-07	0.00866027109194701	0.746935900417201	4.52309634496291e-16	1.20772663904176e-07	1.52512794363645e-05	1	0.0108129769923606	0.00374763871371488	0.0372926840259486


==> MATLAB/randn_sparse/lambda=5/rt_for_res_goals.txt <==
res_goals	min_rt_for_res_goals_srk	min_rt_for_res_goals_esrk	min_rt_for_res_goals_hb_double_inexact	min_rt_for_res_goals_hb_opt_beta	min_rt_for_res_goals_hb_large_beta	min_rt_for_res_goals_hb_too_large_beta	max_rt_for_res_goals_srk	max_rt_for_res_goals_esrk	max_rt_for_res_goals_hb_double_inexact	max_rt_for_res_goals_hb_opt_beta	max_rt_for_res_goals_hb_large_beta	max_rt_for_res_goals_hb_too_large_beta	median_rt_for_res_goals_srk	median_rt_for_res_goals_esrk	median_rt_for_res_goals_hb_inexact	median_rt_for_res_goals_hb_double_inexact	median_rt_for_res_goals_hb_opt_beta	median_rt_for_res_goals_hb_large_beta	median_rt_for_res_goals_hb_too_large_beta
0.01	0.0242670469999999	0.027974637	0.001695507	0.065746554	Inf	0.014443164	Inf	0.24345171	0.01192849	0.345135136000001	Inf	0.014443164	Inf	0.09333839368	0.00444342816	0.15976235738	Inf	0.014443164
0.0001	0.0363398289999999	0.034951732	0.002519272	0.094053145	Inf	0.022503675	Inf	1.89184995599999	0.100884024000001	1.574914749	Inf	0.022503675	Inf	0.19817168692	0.01011263922	0.29443194272	Inf	0.022503675
1e-06	0.049366867	0.043179889	0.003230219	0.108266881	Inf	0.029573885	Inf	1.90110106999999	0.101841503000001	1.591639759	Inf	0.029573885	Inf	0.20611236008	0.01088165408	0.31115804912	Inf	0.029573885

